A Structure-Preserving Domain Decomposition Method for Data-Driven Modeling

We present a domain decomposition strategy for developing structure-preserving finite element discretizations from data when exact governing equations are unknown. On subdomains, trainable Whitney form elements are used to identify structure-preserving models from data, providing a Dirichlet-to-Neumann map which may be used to globally construct a mortar method. The reduced-order local elements may be trained offline to reproduce high-fidelity Dirichlet data in cases where first principles model derivation is either intractable, unknown, or computationally prohibitive. In such cases, particular care must be taken to preserve structure on both local and mortar levels without knowledge of the governing equations, as well as to ensure well-posedness and stability of the resulting monolithic data-driven system. This strategy provides a flexible means of both scaling to large systems and treating complex geometries, and is particularly attractive for multiscale problems with complex microstructure geometry. While consistency is traditionally obtained in finite element methods via quasi-optimality results and the Bramble-Hilbert lemma as the local element diameter $h\rightarrow0$, our analysis establishes notions of accuracy and stability for finite h with accuracy coming from matching data. Numerical experiments and analysis establish properties for $H(\operatorname{div})$ problems in small data limits ($\mathcal{O}(1)$ reference solutions).

==> cylinder-data/est_data16.csv <==
"pressure","vel_x","vel_y","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.4891,0.99971,0.0082935,1,0,-1.5,-1.5,0
-1.4861,0.99971,0.0082935,1,0.0042427,-1.497,-1.497,0
-1.483,0.99971,0.0082935,1,0.0084853,-1.494,-1.494,0
-1.48,0.99971,0.0082935,1,0.012728,-1.491,-1.491,0
-1.477,0.99971,0.0082935,1,0.016971,-1.488,-1.488,0
-1.474,0.99971,0.0082935,1,0.021213,-1.485,-1.485,0
-1.471,0.99971,0.0082935,1,0.025456,-1.482,-1.482,0
-1.4679,0.99971,0.0082935,1,0.029699,-1.479,-1.479,0
-1.4649,0.99971,0.0082935,1,0.033941,-1.476,-1.476,0
-1.4619,0.99971,0.0082935,1,0.038184,-1.473,-1.473,0
-1.4589,0.99971,0.0082935,1,0.042426,-1.47,-1.47,0
-1.4558,0.99971,0.0082935,1,0.046669,-1.467,-1.467,0
-1.4528,0.99971,0.0082935,1,0.050912,-1.464,-1.464,0
-1.4498,0.99971,0.0082935,1,0.055154,-1.461,-1.461,0
-1.4468,0.99971,0.0082935,1,0.059397,-1.458,-1.458,0
-1.4438,0.99971,0.0082935,1,0.06364,-1.455,-1.455,0
-1.4407,0.99971,0.0082935,1,0.067882,-1.452,-1.452,0
-1.4377,0.99971,0.0082935,1,0.072125,-1.449,-1.449,0
-1.4347,0.99971,0.0082935,1,0.076368,-1.446,-1.446,0
-1.4317,0.99971,0.0082935,1,0.08061,-1.443,-1.443,0
-1.4286,0.99971,0.0082935,1,0.084853,-1.44,-1.44,0
-1.4256,0.99971,0.0082935,1,0.089095,-1.437,-1.437,0
-1.4226,0.99971,0.0082935,1,0.093338,-1.434,-1.434,0
-1.4196,0.99971,0.0082935,1,0.097581,-1.431,-1.431,0
-1.4165,0.99971,0.0082935,1,0.10182,-1.428,-1.428,0
-1.4135,0.99971,0.0082935,1,0.10607,-1.425,-1.425,0
-1.4105,0.99971,0.0082935,1,0.11031,-1.422,-1.422,0
-1.4075,0.99971,0.0082935,1,0.11455,-1.419,-1.419,0
-1.4044,0.99971,0.0082935,1,0.11879,-1.416,-1.416,0
-1.4014,0.99971,0.0082935,1,0.12304,-1.413,-1.413,0
-1.3984,0.99971,0.0082935,1,0.12728,-1.41,-1.41,0
-1.3954,0.99971,0.0082935,1,0.13152,-1.407,-1.407,0
-1.3923,0.99971,0.0082935,1,0.13576,-1.404,-1.404,0
-1.3893,0.99971,0.0082935,1,0.14001,-1.401,-1.401,0
-1.3863,0.99971,0.0082935,1,0.14425,-1.398,-1.398,0
-1.3833,0.99971,0.0082935,1,0.14849,-1.395,-1.395,0
-1.3802,0.99971,0.0082935,1,0.15274,-1.392,-1.392,0
-1.3772,0.99971,0.0082935,1,0.15698,-1.389,-1.389,0
-1.3742,0.99971,0.0082935,1,0.16122,-1.386,-1.386,0
-1.3712,0.99971,0.0082935,1,0.16546,-1.383,-1.383,0
-1.3681,0.99971,0.0082935,1,0.16971,-1.38,-1.38,0
-1.3651,0.99971,0.0082935,1,0.17395,-1.377,-1.377,0
-1.3621,1.0001,0.0097423,1,0.17819,-1.374,-1.374,0
-1.3591,1.0001,0.0097423,1,0.18243,-1.371,-1.371,0
-1.356,1.0001,0.0097423,1,0.18668,-1.368,-1.368,0
-1.353,1.0001,0.0097423,1,0.19092,-1.365,-1.365,0
-1.35,1.0001,0.0097423,1,0.19516,-1.362,-1.362,0
-1.3469,1.0001,0.0097423,1,0.1994,-1.359,-1.359,0
-1.3439,1.0001,0.0097423,1,0.20365,-1.356,-1.356,0
-1.3409,1.0001,0.0097423,1,0.20789,-1.353,-1.353,0
-1.3379,1.0001,0.0097423,1,0.21213,-1.35,-1.35,0
-1.3348,1.0001,0.0097423,1,0.21637,-1.347,-1.347,0
-1.3318,1.0001,0.0097423,1,0.22062,-1.344,-1.344,0
-1.3288,1.0001,0.0097423,1,0.22486,-1.341,-1.341,0
-1.3258,1.0001,0.0097423,1,0.2291,-1.338,-1.338,0
-1.3227,1.0001,0.0097423,1,0.23335,-1.335,-1.335,0
-1.3197,1.0001,0.0097423,1,0.23759,-1.332,-1.332,0
-1.3167,1.0001,0.0097423,1,0.24183,-1.329,-1.329,0
-1.3136,1.0001,0.0097423,1,0.24607,-1.326,-1.326,0
-1.3106,1.0001,0.0097423,1,0.25032,-1.323,-1.323,0
-1.3076,1.0001,0.0097423,1,0.25456,-1.32,-1.32,0
-1.3046,1.0001,0.0097423,1,0.2588,-1.317,-1.317,0
-1.3015,1.0001,0.0097423,1,0.26304,-1.314,-1.314,0
-1.2985,1.0001,0.0097423,1,0.26729,-1.311,-1.311,0
-1.2955,1.0001,0.0097423,1,0.27153,-1.308,-1.308,0
-1.2924,1.0001,0.0097423,1,0.27577,-1.305,-1.305,0
-1.2894,1.0001,0.0097423,1,0.28001,-1.302,-1.302,0
-1.2864,1.0001,0.0097423,1,0.28426,-1.299,-1.299,0
-1.2833,1.0001,0.0097423,1,0.2885,-1.296,-1.296,0
-1.2803,1.0001,0.0097423,1,0.29274,-1.293,-1.293,0
-1.2773,1.0001,0.0097423,1,0.29698,-1.29,-1.29,0
-1.2743,1.0001,0.0097423,1,0.30123,-1.287,-1.287,0
-1.2712,1.0001,0.0097423,1,0.30547,-1.284,-1.284,0
-1.2682,1.0001,0.0097423,1,0.30971,-1.281,-1.281,0
-1.2652,1.0001,0.0097423,1,0.31396,-1.278,-1.278,0
-1.2621,1.0001,0.0097423,1,0.3182,-1.275,-1.275,0
-1.2591,1.0001,0.0097423,1,0.32244,-1.272,-1.272,0
-1.2561,1.0001,0.0097423,1,0.32668,-1.269,-1.269,0
-1.253,1.0001,0.0097423,1,0.33093,-1.266,-1.266,0
-1.25,1.0001,0.0097423,1,0.33517,-1.263,-1.263,0
-1.247,1.0001,0.0097423,1,0.33941,-1.26,-1.26,0
-1.2439,1.0001,0.0097423,1,0.34365,-1.257,-1.257,0
-1.2409,1.0001,0.0097423,1,0.3479,-1.254,-1.254,0
-1.2379,1.0001,0.0097423,1,0.35214,-1.251,-1.251,0
-1.2348,1.0002,0.011938,1,0.35638,-1.248,-1.248,0
-1.2318,1.0002,0.011938,1,0.36062,-1.245,-1.245,0
-1.2288,1.0002,0.011938,1,0.36487,-1.242,-1.242,0
-1.2257,1.0002,0.011938,1,0.36911,-1.239,-1.239,0
-1.2227,1.0002,0.011938,1,0.37335,-1.236,-1.236,0
-1.2197,1.0002,0.011938,1,0.37759,-1.233,-1.233,0
-1.2166,1.0002,0.011938,1,0.38184,-1.23,-1.23,0
-1.2136,1.0002,0.011938,1,0.38608,-1.227,-1.227,0
-1.2106,1.0002,0.011938,1,0.39032,-1.224,-1.224,0
-1.2075,1.0002,0.011938,1,0.39457,-1.221,-1.221,0
-1.2045,1.0002,0.011938,1,0.39881,-1.218,-1.218,0
-1.2015,1.0002,0.011938,1,0.40305,-1.215,-1.215,0
-1.1984,1.0002,0.011938,1,0.40729,-1.212,-1.212,0
-1.1954,1.0002,0.011938,1,0.41154,-1.209,-1.209,0
-1.1924,1.0002,0.011938,1,0.41578,-1.206,-1.206,0
-1.1893,1.0002,0.011938,1,0.42002,-1.203,-1.203,0
-1.1863,1.0002,0.011938,1,0.42426,-1.2,-1.2,0
-1.1833,1.0002,0.011938,1,0.42851,-1.197,-1.197,0
-1.1802,1.0002,0.011938,1,0.43275,-1.194,-1.194,0
-1.1772,1.0002,0.011938,1,0.43699,-1.191,-1.191,0
-1.1742,1.0002,0.011938,1,0.44123,-1.188,-1.188,0
-1.1711,1.0002,0.011938,1,0.44548,-1.185,-1.185,0
-1.1681,1.0002,0.011938,1,0.44972,-1.182,-1.182,0
-1.165,1.0002,0.011938,1,0.45396,-1.179,-1.179,0
-1.162,1.0002,0.011938,1,0.45821,-1.176,-1.176,0
-1.159,1.0002,0.011938,1,0.46245,-1.173,-1.173,0
-1.1559,1.0002,0.011938,1,0.46669,-1.17,-1.17,0
-1.1529,1.0002,0.011938,1,0.47093,-1.167,-1.167,0
-1.1499,1.0002,0.011938,1,0.47518,-1.164,-1.164,0
-1.1468,1.0002,0.011938,1,0.47942,-1.161,-1.161,0
-1.1438,1.0002,0.011938,1,0.48366,-1.158,-1.158,0
-1.1407,1.0002,0.011938,1,0.4879,-1.155,-1.155,0
-1.1377,1.0002,0.011938,1,0.49215,-1.152,-1.152,0
-1.1347,1.0002,0.011938,1,0.49639,-1.149,-1.149,0
-1.1316,1.0002,0.011938,1,0.50063,-1.146,-1.146,0
-1.1286,1.0002,0.011938,1,0.50487,-1.143,-1.143,0
-1.1255,1.0002,0.011938,1,0.50912,-1.14,-1.14,0
-1.1225,1.0002,0.011938,1,0.51336,-1.137,-1.137,0
-1.1195,1.0002,0.011938,1,0.5176,-1.134,-1.134,0
-1.1164,1.0002,0.011938,1,0.52184,-1.131,-1.131,0
-1.1134,1.0002,0.011938,1,0.52609,-1.128,-1.128,0
-1.1103,1.0002,0.011938,1,0.53033,-1.125,-1.125,0
-1.1073,1.0003,0.01499,1,0.53457,-1.122,-1.122,0
-1.1043,1.0003,0.01499,1,0.53882,-1.119,-1.119,0
-1.1012,1.0003,0.01499,1,0.54306,-1.116,-1.116,0
-1.0982,1.0003,0.01499,1,0.5473,-1.113,-1.113,0
-1.0951,1.0003,0.01499,1,0.55154,-1.11,-1.11,0
-1.0921,1.0003,0.01499,1,0.55579,-1.107,-1.107,0
-1.0891,1.0003,0.01499,1,0.56003,-1.104,-1.104,0
-1.086,1.0003,0.01499,1,0.56427,-1.101,-1.101,0
-1.083,1.0003,0.01499,1,0.56851,-1.098,-1.098,0
-1.0799,1.0003,0.01499,1,0.57276,-1.095,-1.095,0
-1.0769,1.0003,0.01499,1,0.577,-1.092,-1.092,0
-1.0738,1.0003,0.01499,1,0.58124,-1.089,-1.089,0
-1.0708,1.0003,0.01499,1,0.58548,-1.086,-1.086,0
-1.0678,1.0003,0.01499,1,0.58973,-1.083,-1.083,0
-1.0647,1.0003,0.01499,1,0.59397,-1.08,-1.08,0
-1.0617,1.0003,0.01499,1,0.59821,-1.077,-1.077,0
-1.0586,1.0003,0.01499,1,0.60245,-1.074,-1.074,0
-1.0556,1.0003,0.01499,1,0.6067,-1.071,-1.071,0
-1.0525,1.0003,0.01499,1,0.61094,-1.068,-1.068,0
-1.0495,1.0003,0.01499,1,0.61518,-1.065,-1.065,0
-1.0464,1.0003,0.01499,1,0.61943,-1.062,-1.062,0
-1.0434,1.0003,0.01499,1,0.62367,-1.059,-1.059,0
-1.0403,1.0003,0.01499,1,0.62791,-1.056,-1.056,0
-1.0373,1.0003,0.01499,1,0.63215,-1.053,-1.053,0
-1.0343,1.0003,0.01499,1,0.6364,-1.05,-1.05,0
-1.0312,1.0003,0.01499,1,0.64064,-1.047,-1.047,0
-1.0282,1.0003,0.01499,1,0.64488,-1.044,-1.044,0
-1.0251,1.0003,0.01499,1,0.64912,-1.041,-1.041,0
-1.0221,1.0003,0.01499,1,0.65337,-1.038,-1.038,0
-1.019,1.0003,0.01499,1,0.65761,-1.035,-1.035,0
-1.016,1.0003,0.01499,1,0.66185,-1.032,-1.032,0
-1.0129,1.0003,0.01499,1,0.66609,-1.029,-1.029,0
-1.0099,1.0003,0.01499,1,0.67034,-1.026,-1.026,0
-1.0068,1.0003,0.01499,1,0.67458,-1.023,-1.023,0
-1.0038,1.0003,0.01499,1,0.67882,-1.02,-1.02,0
-1.0007,1.0003,0.01499,1,0.68307,-1.017,-1.017,0
-0.99767,1.0003,0.01499,1,0.68731,-1.014,-1.014,0
-0.99462,1.0003,0.01499,1,0.69155,-1.011,-1.011,0
-0.99157,1.0003,0.01499,1,0.69579,-1.008,-1.008,0
-0.98852,1.0003,0.01499,1,0.70004,-1.005,-1.005,0
-0.98547,1.0003,0.01499,1,0.70428,-1.002,-1.002,0
-0.98242,1.0005,0.019376,1,0.70852,-0.999,-0.999,0
-0.97936,1.0005,0.019376,1,0.71276,-0.996,-0.996,0
-0.97631,1.0005,0.019376,1,0.71701,-0.993,-0.993,0
-0.97326,1.0005,0.019376,1,0.72125,-0.99,-0.99,0
-0.97021,1.0005,0.019376,1,0.72549,-0.987,-0.987,0
-0.96715,1.0005,0.019376,1,0.72973,-0.984,-0.984,0
-0.9641,1.0005,0.019376,1,0.73398,-0.981,-0.981,0
-0.96105,1.0005,0.019376,1,0.73822,-0.978,-0.978,0
-0.95799,1.0005,0.019376,1,0.74246,-0.975,-0.975,0
-0.95494,1.0005,0.019376,1,0.7467,-0.972,-0.972,0
-0.95188,1.0005,0.019376,1,0.75095,-0.969,-0.969,0
-0.94883,1.0005,0.019376,1,0.75519,-0.966,-0.966,0
-0.94577,1.0005,0.019376,1,0.75943,-0.963,-0.963,0
-0.94271,1.0005,0.019376,1,0.76368,-0.96,-0.96,0
-0.93966,1.0005,0.019376,1,0.76792,-0.957,-0.957,0
-0.9366,1.0005,0.019376,1,0.77216,-0.954,-0.954,0
-0.93354,1.0005,0.019376,1,0.7764,-0.951,-0.951,0
-0.93048,1.0005,0.019376,1,0.78065,-0.948,-0.948,0
-0.92742,1.0005,0.019376,1,0.78489,-0.945,-0.945,0
-0.92437,1.0005,0.019376,1,0.78913,-0.942,-0.942,0
-0.92131,1.0005,0.019376,1,0.79337,-0.939,-0.939,0
-0.91825,1.0005,0.019376,1,0.79762,-0.936,-0.936,0
-0.91519,1.0005,0.019376,1,0.80186,-0.933,-0.933,0
-0.91213,1.0005,0.019376,1,0.8061,-0.93,-0.93,0
-0.90907,1.0005,0.019376,1,0.81034,-0.927,-0.927,0
-0.906,1.0005,0.019376,1,0.81459,-0.924,-0.924,0
-0.90294,1.0005,0.019376,1,0.81883,-0.921,-0.921,0
-0.89988,1.0005,0.019376,1,0.82307,-0.918,-0.918,0
-0.89682,1.0005,0.019376,1,0.82731,-0.915,-0.915,0
-0.89376,1.0005,0.019376,1,0.83156,-0.912,-0.912,0
-0.89069,1.0005,0.019376,1,0.8358,-0.909,-0.909,0
-0.88763,1.0005,0.019376,1,0.84004,-0.906,-0.906,0
-0.88457,1.0005,0.019376,1,0.84429,-0.903,-0.903,0
-0.8815,1.0005,0.019376,1,0.84853,-0.9,-0.9,0
-0.87844,1.0005,0.019376,1,0.85277,-0.897,-0.897,0
-0.87537,1.0005,0.019376,1,0.85701,-0.894,-0.894,0
-0.87231,1.0005,0.019376,1,0.86126,-0.891,-0.891,0
-0.86924,1.0005,0.019376,1,0.8655,-0.888,-0.888,0
-0.86617,1.0005,0.019376,1,0.86974,-0.885,-0.885,0
-0.86311,1.0005,0.019376,1,0.87398,-0.882,-0.882,0
-0.86004,1.0005,0.019376,1,0.87823,-0.879,-0.879,0
-0.85697,1.0005,0.019376,1,0.88247,-0.876,-0.876,0
-0.8539,1.0009,0.026054,1,0.88671,-0.873,-0.873,0
-0.85084,1.0009,0.026054,1,0.89095,-0.87,-0.87,0
-0.84777,1.0009,0.026054,1,0.8952,-0.867,-0.867,0
-0.8447,1.0009,0.026054,1,0.89944,-0.864,-0.864,0
-0.84163,1.0009,0.026054,1,0.90368,-0.861,-0.861,0
-0.83856,1.0009,0.026054,1,0.90793,-0.858,-0.858,0
-0.83549,1.0009,0.026054,1,0.91217,-0.855,-0.855,0
-0.83241,1.0009,0.026054,1,0.91641,-0.852,-0.852,0
-0.82934,1.0009,0.026054,1,0.92065,-0.849,-0.849,0
-0.82627,1.0009,0.026054,1,0.9249,-0.846,-0.846,0
-0.82319,1.0009,0.026054,1,0.92914,-0.843,-0.843,0
-0.82012,1.0009,0.026054,1,0.93338,-0.84,-0.84,0
-0.81704,1.0009,0.026054,1,0.93762,-0.837,-0.837,0
-0.81397,1.0009,0.026054,1,0.94187,-0.834,-0.834,0
-0.81089,1.0009,0.026054,1,0.94611,-0.831,-0.831,0
-0.80781,1.0009,0.026054,1,0.95035,-0.828,-0.828,0
-0.80474,1.0009,0.026054,1,0.95459,-0.825,-0.825,0
-0.80166,1.0009,0.026054,1,0.95884,-0.822,-0.822,0
-0.79858,1.0009,0.026054,1,0.96308,-0.819,-0.819,0
-0.7955,1.0009,0.026054,1,0.96732,-0.816,-0.816,0
-0.79242,1.0009,0.026054,1,0.97156,-0.813,-0.813,0
-0.78934,1.0009,0.026054,1,0.97581,-0.81,-0.81,0
-0.78626,1.0009,0.026054,1,0.98005,-0.807,-0.807,0
-0.78317,1.0009,0.026054,1,0.98429,-0.804,-0.804,0
-0.78009,1.0009,0.026054,1,0.98854,-0.801,-0.801,0
-0.77701,1.0009,0.026054,1,0.99278,-0.798,-0.798,0
-0.77392,1.0009,0.026054,1,0.99702,-0.795,-0.795,0
-0.77084,1.0009,0.026054,1,1.0013,-0.792,-0.792,0
-0.76775,1.0009,0.026054,1,1.0055,-0.789,-0.789,0
-0.76467,1.0009,0.026054,1,1.0097,-0.786,-0.786,0
-0.76158,1.0009,0.026054,1,1.014,-0.783,-0.783,0
-0.75849,1.0009,0.026054,1,1.0182,-0.78,-0.78,0
-0.75541,1.0009,0.026054,1,1.0225,-0.777,-0.777,0
-0.75232,1.0009,0.026054,1,1.0267,-0.774,-0.774,0
-0.74923,1.0009,0.026054,1,1.031,-0.771,-0.771,0
-0.74614,1.0009,0.026054,1,1.0352,-0.768,-0.768,0
-0.74305,1.0009,0.026054,1,1.0394,-0.765,-0.765,0
-0.73996,1.0009,0.026054,1,1.0437,-0.762,-0.762,0
-0.73686,1.0009,0.026054,1,1.0479,-0.759,-0.759,0
-0.73377,1.0009,0.026054,1,1.0522,-0.756,-0.756,0
-0.73068,1.0009,0.026054,1,1.0564,-0.753,-0.753,0
-0.72758,1.0009,0.026054,1,1.0607,-0.75,-0.75,0
-0.72449,1.0024,0.036992,1,1.0649,-0.747,-0.747,0
-0.72139,1.0024,0.036992,1,1.0691,-0.744,-0.744,0
-0.7183,1.0024,0.036992,1,1.0734,-0.741,-0.741,0
-0.7152,1.0024,0.036992,1,1.0776,-0.738,-0.738,0
-0.7121,1.0024,0.036992,1,1.0819,-0.735,-0.735,0
-0.709,1.0024,0.036992,1,1.0861,-0.732,-0.732,0
-0.7059,1.0024,0.036992,1,1.0904,-0.729,-0.729,0
-0.7028,1.0024,0.036992,1,1.0946,-0.726,-0.726,0
-0.69969,1.0024,0.036992,1,1.0988,-0.723,-0.723,0
-0.69659,1.0024,0.036992,1,1.1031,-0.72,-0.72,0
-0.69348,1.0024,0.036992,1,1.1073,-0.717,-0.717,0
-0.69038,1.0024,0.036992,1,1.1116,-0.714,-0.714,0
-0.68727,1.0024,0.036992,1,1.1158,-0.711,-0.711,0
-0.68416,1.0024,0.036992,1,1.1201,-0.708,-0.708,0
-0.68105,1.0024,0.036992,1,1.1243,-0.705,-0.705,0
-0.67794,1.0024,0.036992,1,1.1285,-0.702,-0.702,0
-0.67482,1.0024,0.036992,1,1.1328,-0.699,-0.699,0
-0.67171,1.0024,0.036992,1,1.137,-0.696,-0.696,0
-0.66859,1.0024,0.036992,1,1.1413,-0.693,-0.693,0
-0.66548,1.0024,0.036992,1,1.1455,-0.69,-0.69,0
-0.66236,1.0024,0.036992,1,1.1498,-0.687,-0.687,0
-0.65924,1.0024,0.036992,1,1.154,-0.684,-0.684,0
-0.65612,1.0024,0.036992,1,1.1582,-0.681,-0.681,0
-0.653,1.0024,0.036992,1,1.1625,-0.678,-0.678,0
-0.64988,1.0024,0.036992,1,1.1667,-0.675,-0.675,0
-0.64675,1.0024,0.036992,1,1.171,-0.672,-0.672,0
-0.64363,1.0024,0.036992,1,1.1752,-0.669,-0.669,0
-0.6405,1.0024,0.036992,1,1.1795,-0.666,-0.666,0
-0.63738,1.0024,0.036992,1,1.1837,-0.663,-0.663,0
-0.63425,1.0024,0.036992,1,1.1879,-0.66,-0.66,0
-0.63112,1.0024,0.036992,1,1.1922,-0.657,-0.657,0
-0.62799,1.0024,0.036992,1,1.1964,-0.654,-0.654,0
-0.62486,1.0024,0.036992,1,1.2007,-0.651,-0.651,0
-0.62172,1.0024,0.036992,1,1.2049,-0.648,-0.648,0
-0.61859,1.0024,0.036992,1,1.2092,-0.645,-0.645,0
-0.61545,1.0024,0.036992,1,1.2134,-0.642,-0.642,0
-0.61232,1.0024,0.036992,1,1.2176,-0.639,-0.639,0
-0.60918,1.0024,0.036992,1,1.2219,-0.636,-0.636,0
-0.60604,1.0024,0.036992,1,1.2261,-0.633,-0.633,0
-0.6029,1.0024,0.036992,1,1.2304,-0.63,-0.63,0
-0.59976,1.0024,0.036992,1,1.2346,-0.627,-0.627,0
-0.59661,1.0111,0.054528,1,1.2389,-0.624,-0.624,0
-0.59346,1.0111,0.054528,1,1.2431,-0.621,-0.621,0
-0.5903,1.0111,0.054528,1,1.2473,-0.618,-0.618,0
-0.58714,1.0111,0.054528,1,1.2516,-0.615,-0.615,0
-0.58398,1.0111,0.054528,1,1.2558,-0.612,-0.612,0
-0.58082,1.0111,0.054528,1,1.2601,-0.609,-0.609,0
-0.57765,1.0111,0.054528,1,1.2643,-0.606,-0.606,0
-0.57449,1.0111,0.054528,1,1.2685,-0.603,-0.603,0
-0.57132,1.0111,0.054528,1,1.2728,-0.6,-0.6,0
-0.56814,1.0111,0.054528,1,1.277,-0.597,-0.597,0
-0.56497,1.0111,0.054528,1,1.2813,-0.594,-0.594,0
-0.5618,1.0111,0.054528,1,1.2855,-0.591,-0.591,0
-0.55862,1.0111,0.054528,1,1.2898,-0.588,-0.588,0
-0.55544,1.0111,0.054528,1,1.294,-0.585,-0.585,0
-0.55226,1.0111,0.054528,1,1.2982,-0.582,-0.582,0
-0.54907,1.0111,0.054528,1,1.3025,-0.579,-0.579,0
-0.54589,1.0111,0.054528,1,1.3067,-0.576,-0.576,0
-0.5427,1.0111,0.054528,1,1.311,-0.573,-0.573,0
-0.53951,1.0111,0.054528,1,1.3152,-0.57,-0.57,0
-0.53631,1.0111,0.054528,1,1.3195,-0.567,-0.567,0
-0.53312,1.0111,0.054528,1,1.3237,-0.564,-0.564,0
-0.52992,1.0111,0.054528,1,1.3279,-0.561,-0.561,0
-0.52672,1.0111,0.054528,1,1.3322,-0.558,-0.558,0
-0.52352,1.0111,0.054528,1,1.3364,-0.555,-0.555,0
-0.52032,1.0111,0.054528,1,1.3407,-0.552,-0.552,0
-0.51712,1.0111,0.054528,1,1.3449,-0.549,-0.549,0
-0.51391,1.0111,0.054528,1,1.3492,-0.546,-0.546,0
-0.5107,1.0111,0.054528,1,1.3534,-0.543,-0.543,0
-0.50749,1.0111,0.054528,1,1.3576,-0.54,-0.54,0
-0.50427,1.0111,0.054528,1,1.3619,-0.537,-0.537,0
-0.50106,1.0111,0.054528,1,1.3661,-0.534,-0.534,0
-0.49784,1.0111,0.054528,1,1.3704,-0.531,-0.531,0
-0.49462,1.0111,0.054528,1,1.3746,-0.528,-0.528,0
-0.4914,1.0111,0.054528,1,1.3789,-0.525,-0.525,0
-0.48817,1.0111,0.054528,1,1.3831,-0.522,-0.522,0
-0.48495,1.0111,0.054528,1,1.3873,-0.519,-0.519,0
-0.48172,1.0111,0.054528,1,1.3916,-0.516,-0.516,0
-0.47849,1.0111,0.054528,1,1.3958,-0.513,-0.513,0
-0.47525,1.0111,0.054528,1,1.4001,-0.51,-0.51,0
-0.47202,1.0111,0.054528,1,1.4043,-0.507,-0.507,0
-0.46878,1.0111,0.054528,1,1.4086,-0.504,-0.504,0
-0.46554,1.0111,0.054528,1,1.4128,-0.501,-0.501,0
-0.46242,0.99801,0.042988,1,1.417,-0.498,-0.498,0
-0.45935,0.99801,0.042988,1,1.4213,-0.495,-0.495,0
-0.45629,0.99801,0.042988,1,1.4255,-0.492,-0.492,0
-0.45323,0.99801,0.042988,1,1.4298,-0.489,-0.489,0
-0.45017,0.99801,0.042988,1,1.434,-0.486,-0.486,0
-0.44711,0.99801,0.042988,1,1.4383,-0.483,-0.483,0
-0.44406,0.96205,0.059769,1,1.4425,-0.48,-0.48,0
-0.441,0.96205,0.059769,1,1.4467,-0.477,-0.477,0
-0.43795,0.96205,0.059769,1,1.451,-0.474,-0.474,0
-0.4349,0.96205,0.059769,1,1.4552,-0.471,-0.471,0
-0.43186,0.96205,0.059769,1,1.4595,-0.468,-0.468,0
-0.42881,0.96205,0.059769,1,1.4637,-0.465,-0.465,0
-0.42577,0.96205,0.059769,1,1.468,-0.462,-0.462,0
-0.42273,0.95038,0.071211,1,1.4722,-0.459,-0.459,0
-0.41969,0.95038,0.071211,1,1.4764,-0.456,-0.456,0
-0.41665,0.95038,0.071211,1,1.4807,-0.453,-0.453,0
-0.41361,0.95038,0.071211,1,1.4849,-0.45,-0.45,0
-0.41058,0.95038,0.071211,1,1.4892,-0.447,-0.447,0
-0.40755,0.95038,0.071211,1,1.4934,-0.444,-0.444,0
-0.40452,0.95038,0.071211,1,1.4977,-0.441,-0.441,0
-0.40149,0.96301,0.077313,1,1.5019,-0.438,-0.438,0
-0.39846,0.96301,0.077313,1,1.5061,-0.435,-0.435,0
-0.39544,0.96301,0.077313,1,1.5104,-0.432,-0.432,0
-0.39241,0.96301,0.077313,1,1.5146,-0.429,-0.429,0
-0.38939,0.96301,0.077313,1,1.5189,-0.426,-0.426,0
-0.38638,0.96301,0.077313,1,1.5231,-0.423,-0.423,0
-0.38336,0.99993,0.078077,1,1.5274,-0.42,-0.42,0
-0.3803,0.99993,0.078077,1,1.5316,-0.417,-0.417,0
-0.37723,0.99993,0.078077,1,1.5358,-0.414,-0.414,0
-0.37417,0.99993,0.078077,1,1.5401,-0.411,-0.411,0
-0.37111,0.99993,0.078077,1,1.5443,-0.408,-0.408,0
-0.36804,0.99993,0.078077,1,1.5486,-0.405,-0.405,0
-0.36497,0.99993,0.078077,1,1.5528,-0.402,-0.402,0
-0.36166,0.97154,0.097166,1,1.557,-0.399,-0.399,0
-0.35788,0.97154,0.097166,1,1.5613,-0.396,-0.396,0
-0.35413,0.97154,0.097166,1,1.5655,-0.393,-0.393,0
-0.3504,0.97154,0.097166,1,1.5698,-0.39,-0.39,0
-0.34669,0.97154,0.097166,1,1.574,-0.387,-0.387,0
-0.34301,0.97154,0.097166,1,1.5783,-0.384,-0.384,0
-0.33934,0.97154,0.097166,1,1.5825,-0.381,-0.381,0
-0.3357,0.98413,0.11505,1,1.5867,-0.378,-0.378,0
-0.33209,0.98413,0.11505,1,1.591,-0.375,-0.375,0
-0.32849,0.98413,0.11505,1,1.5952,-0.372,-0.372,0
-0.32492,0.98413,0.11505,1,1.5995,-0.369,-0.369,0
-0.32138,0.98413,0.11505,1,1.6037,-0.366,-0.366,0
-0.31785,0.98413,0.11505,1,1.608,-0.363,-0.363,0
-0.31435,0.98413,0.11505,1,1.6122,-0.36,-0.36,0
-0.31087,0.99237,0.13224,1,1.6164,-0.357,-0.357,0
-0.30741,0.99237,0.13224,1,1.6207,-0.354,-0.354,0
-0.30398,0.99237,0.13224,1,1.6249,-0.351,-0.351,0
-0.30057,0.99237,0.13224,1,1.6292,-0.348,-0.348,0
-0.29718,0.99237,0.13224,1,1.6334,-0.345,-0.345,0
-0.29382,0.99237,0.13224,1,1.6377,-0.342,-0.342,0
-0.29043,0.99631,0.17932,1,1.6419,-0.339,-0.339,0
-0.28696,0.99631,0.17932,1,1.6461,-0.336,-0.336,0
-0.2835,0.99631,0.17932,1,1.6504,-0.333,-0.333,0
-0.28004,0.99631,0.17932,1,1.6546,-0.33,-0.33,0
-0.27657,0.99631,0.17932,1,1.6589,-0.327,-0.327,0
-0.27312,0.99631,0.17932,1,1.6631,-0.324,-0.324,0
-0.26966,0.99631,0.17932,1,1.6674,-0.321,-0.321,0
-0.26617,0.95418,0.19543,1,1.6716,-0.318,-0.318,0
-0.26266,0.95418,0.19543,1,1.6758,-0.315,-0.315,0
-0.25913,0.95418,0.19543,1,1.6801,-0.312,-0.312,0
-0.25559,0.95418,0.19543,1,1.6843,-0.309,-0.309,0
-0.25203,0.95418,0.19543,1,1.6886,-0.306,-0.306,0
-0.24846,0.95418,0.19543,1,1.6928,-0.303,-0.303,0
-0.24488,0.95418,0.19543,1,1.6971,-0.3,-0.3,0
-0.24129,0.97035,0.21193,1,1.7013,-0.297,-0.297,0
-0.23769,0.97035,0.21193,1,1.7055,-0.294,-0.294,0
-0.23408,0.97035,0.21193,1,1.7098,-0.291,-0.291,0
-0.23046,0.97035,0.21193,1,1.714,-0.288,-0.288,0
-0.22682,0.97035,0.21193,1,1.7183,-0.285,-0.285,0
-0.22317,0.97035,0.21193,1,1.7225,-0.282,-0.282,0
-0.2195,0.98978,0.22958,1,1.7268,-0.279,-0.279,0
-0.21582,0.98978,0.22958,1,1.731,-0.276,-0.276,0
-0.21213,0.98978,0.22958,1,1.7352,-0.273,-0.273,0
-0.20843,0.98978,0.22958,1,1.7395,-0.27,-0.27,0
-0.20471,0.98978,0.22958,1,1.7437,-0.267,-0.267,0
-0.20098,0.98978,0.22958,1,1.748,-0.264,-0.264,0
-0.19723,0.98978,0.22958,1,1.7522,-0.261,-0.261,0
-0.19347,1.0125,0.24838,1,1.7565,-0.258,-0.258,0
-0.1897,1.0125,0.24838,1,1.7607,-0.255,-0.255,0
-0.18592,1.0125,0.24838,1,1.7649,-0.252,-0.252,0
-0.18212,1.0125,0.24838,1,1.7692,-0.249,-0.249,0
-0.17831,1.0125,0.24838,1,1.7734,-0.246,-0.246,0
-0.17448,1.0125,0.24838,1,1.7777,-0.243,-0.243,0
-0.17064,1.0384,0.26833,1,1.7819,-0.24,-0.24,0
-0.16679,1.0384,0.26833,1,1.7862,-0.237,-0.237,0
-0.16293,1.0384,0.26833,1,1.7904,-0.234,-0.234,0
-0.15905,1.0384,0.26833,1,1.7946,-0.231,-0.231,0
-0.15516,1.0384,0.26833,1,1.7989,-0.228,-0.228,0
-0.15125,1.0384,0.26833,1,1.8031,-0.225,-0.225,0
-0.14734,1.0384,0.26833,1,1.8074,-0.222,-0.222,0
-0.14338,1.0685,0.38304,1,1.8116,-0.219,-0.219,0
-0.13934,1.0685,0.38304,1,1.8159,-0.216,-0.216,0
-0.13528,1.0685,0.38304,1,1.8201,-0.213,-0.213,0
-0.1312,1.0685,0.38304,1,1.8243,-0.21,-0.21,0
-0.12709,1.0685,0.38304,1,1.8286,-0.207,-0.207,0
-0.12296,1.0685,0.38304,1,1.8328,-0.204,-0.204,0
-0.1188,1.0685,0.38304,1,1.8371,-0.201,-0.201,0
-0.11475,0.9785,0.44465,1,1.8413,-0.198,-0.198,0
-0.11069,0.9785,0.44465,1,1.8455,-0.195,-0.195,0
-0.10656,0.9785,0.44465,1,1.8498,-0.192,-0.192,0
-0.10237,0.9785,0.44465,1,1.854,-0.189,-0.189,0
-0.098111,0.9785,0.44465,1,1.8583,-0.186,-0.186,0
-0.093786,0.9785,0.44465,1,1.8625,-0.183,-0.183,0
-0.089395,0.9785,0.44465,1,1.8668,-0.18,-0.18,0
-0.084878,1.0504,0.51772,1,1.871,-0.177,-0.177,0
-0.080295,1.0504,0.51772,1,1.8752,-0.174,-0.174,0
-0.075645,1.0504,0.51772,1,1.8795,-0.171,-0.171,0
-0.070928,1.0504,0.51772,1,1.8837,-0.168,-0.168,0
-0.066144,1.0504,0.51772,1,1.888,-0.165,-0.165,0
-0.061294,1.0504,0.51772,1,1.8922,-0.162,-0.162,0
-0.056565,0.55766,0.50677,1,1.8965,-0.159,-0.159,0
-0.052335,0.55766,0.50677,1,1.9007,-0.156,-0.156,0
-0.048323,0.55766,0.50677,1,1.9049,-0.153,-0.153,0
-0.044528,0.55766,0.50677,1,1.9092,-0.15,-0.15,0
-0.04095,0.55766,0.50677,1,1.9134,-0.147,-0.147,0
-0.03759,0.55766,0.50677,1,1.9177,-0.144,-0.144,0
-0.034447,0.55766,0.50677,1,1.9219,-0.141,-0.141,0
-0.031999,0.23808,0.26037,1,1.9262,-0.138,-0.138,0
-0.029953,0.23808,0.26037,1,1.9304,-0.135,-0.135,0
-0.028061,0.23808,0.26037,1,1.9346,-0.132,-0.132,0
-0.026323,0.23808,0.26037,1,1.9389,-0.129,-0.129,0
-0.024738,0.23808,0.26037,1,1.9431,-0.126,-0.126,0
-0.023307,0.23808,0.26037,1,1.9474,-0.123,-0.123,0
-0.02203,0.18074,-0.0027178,1,1.9516,-0.12,-0.12,0
-0.021598,0.18074,-0.0027178,1,1.9559,-0.117,-0.117,0
-0.021195,0.18074,-0.0027178,1,1.9601,-0.114,-0.114,0
-0.020823,0.18074,-0.0027178,1,1.9643,-0.111,-0.111,0
-0.020481,0.18074,-0.0027178,1,1.9686,-0.108,-0.108,0
-0.020169,0.18074,-0.0027178,1,1.9728,-0.105,-0.105,0
-0.019887,0.18074,-0.0027178,1,1.9771,-0.102,-0.102,0
-0.019632,0.18161,0.00011101,1,1.9813,-0.099,-0.099,0
-0.019373,0.18161,0.00011101,1,1.9856,-0.096,-0.096,0
-0.019104,0.18161,0.00011101,1,1.9898,-0.093,-0.093,0
-0.018823,0.18161,0.00011101,1,1.994,-0.09,-0.09,0
-0.018532,0.18161,0.00011101,1,1.9983,-0.087,-0.087,0
-0.018229,0.18161,0.00011101,1,2.0025,-0.084,-0.084,0
-0.017915,0.18161,0.00011101,1,2.0068,-0.081,-0.081,0
-0.017522,0.18564,-0.0087338,1,2.011,-0.078,-0.078,0
-0.017087,0.18564,-0.0087338,1,2.0153,-0.075,-0.075,0
-0.016643,0.18564,-0.0087338,1,2.0195,-0.072,-0.072,0
-0.016191,0.18564,-0.0087338,1,2.0237,-0.069,-0.069,0
-0.015731,0.18564,-0.0087338,1,2.028,-0.066,-0.066,0
-0.015262,0.18564,-0.0087338,1,2.0322,-0.063,-0.063,0
-0.014784,0.18525,-0.010931,1,2.0365,-0.06,-0.06,0
-0.014219,0.18525,-0.010931,1,2.0407,-0.057,-0.057,0
-0.013647,0.18525,-0.010931,1,2.045,-0.054,-0.054,0
-0.013069,0.18525,-0.010931,1,2.0492,-0.051,-0.051,0
-0.012485,0.18525,-0.010931,1,2.0534,-0.048,-0.048,0
-0.011896,0.18525,-0.010931,1,2.0577,-0.045,-0.045,0
-0.0113,0.18525,-0.010931,1,2.0619,-0.042,-0.042,0
-0.010701,0.18606,-0.013118,1,2.0662,-0.039,-0.039,0
-0.010105,0.18606,-0.013118,1,2.0704,-0.036,-0.036,0
-0.0095044,0.18606,-0.013118,1,2.0747,-0.033,-0.033,0
-0.0089,0.18606,-0.013118,1,2.0789,-0.03,-0.03,0
-0.0082916,0.18606,-0.013118,1,2.0831,-0.027,-0.027,0
-0.0076791,0.18606,-0.013118,1,2.0874,-0.024,-0.024,0
-0.0070625,0.18606,-0.013118,1,2.0916,-0.021,-0.021,0
-0.0064725,0.18468,-0.0030507,1,2.0959,-0.018,-0.018,0
-0.0058968,0.18468,-0.0030507,1,2.1001,-0.015,-0.015,0
-0.0053211,0.18468,-0.0030507,1,2.1043,-0.012,-0.012,0
-0.0047451,0.18468,-0.0030507,1,2.1086,-0.009,-0.009,0
-0.0041691,0.18468,-0.0030507,1,2.1128,-0.006,-0.006,0
-0.0035928,0.18468,-0.0030507,1,2.1171,-0.003,-0.003,0
-0.0030165,0.18468,-0.0030507,1,2.1213,0,0,0
-0.0024929,0.18383,-0.00081276,1,2.1256,0.003,0.003,0
-0.0019681,0.18383,-0.00081276,1,2.1298,0.006,0.006,0
-0.0014421,0.18383,-0.00081276,1,2.134,0.009,0.009,0
-0.00091489,0.18383,-0.00081276,1,2.1383,0.012,0.012,0
-0.00038648,0.18383,-0.00081276,1,2.1425,0.015,0.015,0
0.00014313,0.18383,-0.00081276,1,2.1468,0.018,0.018,0
0.00066662,0.18525,0.00026903,1,2.151,0.021,0.021,0
0.0011736,0.18525,0.00026903,1,2.1553,0.024,0.024,0
0.0016772,0.18525,0.00026903,1,2.1595,0.027,0.027,0
0.0021774,0.18525,0.00026903,1,2.1637,0.03,0.03,0
0.0026743,0.18525,0.00026903,1,2.168,0.033,0.033,0
0.0031678,0.18525,0.00026903,1,2.1722,0.036,0.036,0
0.0036579,0.18525,0.00026903,1,2.1765,0.039,0.039,0
0.0041018,0.17514,0.02235,1,2.1807,0.042,0.042,0
0.0045144,0.17514,0.02235,1,2.185,0.045,0.045,0
0.004916,0.17514,0.02235,1,2.1892,0.048,0.048,0
0.0053064,0.17514,0.02235,1,2.1934,0.051,0.051,0
0.0056858,0.17514,0.02235,1,2.1977,0.054,0.054,0
0.006054,0.17514,0.02235,1,2.2019,0.057,0.057,0
0.0064111,0.17514,0.02235,1,2.2062,0.06,0.06,0
0.0067408,0.16153,-0.031951,1,2.2104,0.063,0.063,0
0.0070541,0.16153,-0.031951,1,2.2147,0.066,0.066,0
0.0073511,0.16153,-0.031951,1,2.2189,0.069,0.069,0
0.0076317,0.16153,-0.031951,1,2.2231,0.072,0.072,0
0.0078959,0.16153,-0.031951,1,2.2274,0.075,0.075,0
0.0081438,0.16153,-0.031951,1,2.2316,0.078,0.078,0
0.0083731,0.15603,-0.038958,1,2.2359,0.081,0.081,0
0.0085807,0.15603,-0.038958,1,2.2401,0.084,0.084,0
0.008771,0.15603,-0.038958,1,2.2444,0.087,0.087,0
0.0089437,0.15603,-0.038958,1,2.2486,0.09,0.09,0
0.009099,0.15603,-0.038958,1,2.2528,0.093,0.093,0
0.0092368,0.15603,-0.038958,1,2.2571,0.096,0.096,0
0.0093572,0.15603,-0.038958,1,2.2613,0.099,0.099,0
0.0094973,0.16541,-0.045053,1,2.2656,0.102,0.102,0
0.0096412,0.16541,-0.045053,1,2.2698,0.105,0.105,0
0.0097709,0.16541,-0.045053,1,2.2741,0.108,0.108,0
0.0098865,0.16541,-0.045053,1,2.2783,0.111,0.111,0
0.0099878,0.16541,-0.045053,1,2.2825,0.114,0.114,0
0.010075,0.16541,-0.045053,1,2.2868,0.117,0.117,0
0.010148,0.16541,-0.045053,1,2.291,0.12,0.12,0
0.012865,0.86156,0.11057,1,2.2953,0.123,0.123,0
0.015623,0.86156,0.11057,1,2.2995,0.126,0.126,0
0.018423,0.86156,0.11057,1,2.3038,0.129,0.129,0
0.021263,0.86156,0.11057,1,2.308,0.132,0.132,0
0.024145,0.86156,0.11057,1,2.3122,0.135,0.135,0
0.027067,0.86156,0.11057,1,2.3165,0.138,0.138,0
0.030339,0.85589,0.48395,1,2.3207,0.141,0.141,0
0.034269,0.85589,0.48395,1,2.325,0.144,0.144,0
0.038236,0.85589,0.48395,1,2.3292,0.147,0.147,0
0.042241,0.85589,0.48395,1,2.3335,0.15,0.15,0
0.046283,0.85589,0.48395,1,2.3377,0.153,0.153,0
0.050364,0.85589,0.48395,1,2.3419,0.156,0.156,0
0.054482,0.85589,0.48395,1,2.3462,0.159,0.159,0
0.058954,1.0148,0.53684,1,2.3504,0.162,0.162,0
0.063564,1.0148,0.53684,1,2.3547,0.165,0.165,0
0.068143,1.0148,0.53684,1,2.3589,0.168,0.168,0
0.072691,1.0148,0.53684,1,2.3632,0.171,0.171,0
0.077208,1.0148,0.53684,1,2.3674,0.174,0.174,0
0.081694,1.0148,0.53684,1,2.3716,0.177,0.177,0
0.086149,0.92303,0.45446,1,2.3759,0.18,0.18,0
0.090677,0.92303,0.45446,1,2.3801,0.183,0.183,0
0.095168,0.92303,0.45446,1,2.3844,0.186,0.186,0
0.09962,0.92303,0.45446,1,2.3886,0.189,0.189,0
0.10403,0.92303,0.45446,1,2.3928,0.192,0.192,0
0.10841,0.92303,0.45446,1,2.3971,0.195,0.195,0
0.11275,0.92303,0.45446,1,2.4013,0.198,0.198,0
0.1171,0.98734,0.33616,1,2.4056,0.201,0.201,0
0.1215,0.98734,0.33616,1,2.4098,0.204,0.204,0
0.12586,0.98734,0.33616,1,2.4141,0.207,0.207,0
0.13018,0.98734,0.33616,1,2.4183,0.21,0.21,0
0.13446,0.98734,0.33616,1,2.4225,0.213,0.213,0
0.13869,0.98734,0.33616,1,2.4268,0.216,0.216,0
0.14288,0.98734,0.33616,1,2.431,0.219,0.219,0
0.14702,1.0287,0.31272,1,2.4353,0.222,0.222,0
0.15111,1.0287,0.31272,1,2.4395,0.225,0.225,0
0.15513,1.0287,0.31272,1,2.4438,0.228,0.228,0
0.1591,1.0287,0.31272,1,2.448,0.231,0.231,0
0.163,1.0287,0.31272,1,2.4522,0.234,0.234,0
0.16685,1.0287,0.31272,1,2.4565,0.237,0.237,0
0.17064,1.0287,0.31272,1,2.4607,0.24,0.24,0
0.17422,0.97394,0.29106,1,2.465,0.243,0.243,0
0.17776,0.97394,0.29106,1,2.4692,0.246,0.246,0
0.18125,0.97394,0.29106,1,2.4735,0.249,0.249,0
0.18469,0.97394,0.29106,1,2.4777,0.252,0.252,0
0.18809,0.97394,0.29106,1,2.4819,0.255,0.255,0
0.19144,0.97394,0.29106,1,2.4862,0.258,0.258,0
0.19498,1.0332,0.20448,1,2.4904,0.261,0.261,0
0.19896,1.0332,0.20448,1,2.4947,0.264,0.264,0
0.20292,1.0332,0.20448,1,2.4989,0.267,0.267,0
0.20684,1.0332,0.20448,1,2.5032,0.27,0.27,0
0.21073,1.0332,0.20448,1,2.5074,0.273,0.273,0
0.2146,1.0332,0.20448,1,2.5116,0.276,0.276,0
0.21843,1.0332,0.20448,1,2.5159,0.279,0.279,0
0.22226,1.0136,0.18316,1,2.5201,0.282,0.282,0
0.22606,1.0136,0.18316,1,2.5244,0.285,0.285,0
0.22983,1.0136,0.18316,1,2.5286,0.288,0.288,0
0.23357,1.0136,0.18316,1,2.5329,0.291,0.291,0
0.23727,1.0136,0.18316,1,2.5371,0.294,0.294,0
0.24095,1.0136,0.18316,1,2.5413,0.297,0.297,0
0.24458,0.98213,0.172,1,2.5456,0.3,0.3,0
0.24811,0.98213,0.172,1,2.5498,0.303,0.303,0
0.25162,0.98213,0.172,1,2.5541,0.306,0.306,0
0.25511,0.98213,0.172,1,2.5583,0.309,0.309,0
0.25857,0.98213,0.172,1,2.5626,0.312,0.312,0
0.26201,0.98213,0.172,1,2.5668,0.315,0.315,0
0.26544,0.98213,0.172,1,2.571,0.318,0.318,0
0.26883,1.0003,0.1716,1,2.5753,0.321,0.321,0
0.27223,1.0003,0.1716,1,2.5795,0.324,0.324,0
0.27564,1.0003,0.1716,1,2.5838,0.327,0.327,0
0.27906,1.0003,0.1716,1,2.588,0.33,0.33,0
0.28251,1.0003,0.1716,1,2.5923,0.333,0.333,0
0.28597,1.0003,0.1716,1,2.5965,0.336,0.336,0
0.28945,1.0003,0.1716,1,2.6007,0.339,0.339,0
0.29286,1.003,0.14743,1,2.605,0.342,0.342,0
0.29625,1.003,0.14743,1,2.6092,0.345,0.345,0
0.29964,1.003,0.14743,1,2.6135,0.348,0.348,0
0.30305,1.003,0.14743,1,2.6177,0.351,0.351,0
0.30646,1.003,0.14743,1,2.622,0.354,0.354,0
0.30988,1.003,0.14743,1,2.6262,0.357,0.357,0
0.31332,0.99715,0.13694,1,2.6304,0.36,0.36,0
0.31664,0.99715,0.13694,1,2.6347,0.363,0.363,0
0.31998,0.99715,0.13694,1,2.6389,0.366,0.366,0
0.32333,0.99715,0.13694,1,2.6432,0.369,0.369,0
0.32669,0.99715,0.13694,1,2.6474,0.372,0.372,0
0.33005,0.99715,0.13694,1,2.6517,0.375,0.375,0
0.33343,0.99715,0.13694,1,2.6559,0.378,0.378,0
0.33681,0.99174,0.12759,1,2.6601,0.381,0.381,0
0.34017,0.99174,0.12759,1,2.6644,0.384,0.384,0
0.34354,0.99174,0.12759,1,2.6686,0.387,0.387,0
0.34692,0.99174,0.12759,1,2.6729,0.39,0.39,0
0.3503,0.99174,0.12759,1,2.6771,0.393,0.393,0
0.35369,0.99174,0.12759,1,2.6813,0.396,0.396,0
0.35708,0.99174,0.12759,1,2.6856,0.399,0.399,0
0.36038,0.9919,0.094517,1,2.6898,0.402,0.402,0
0.36363,0.9919,0.094517,1,2.6941,0.405,0.405,0
0.36687,0.9919,0.094517,1,2.6983,0.408,0.408,0
0.37011,0.9919,0.094517,1,2.7026,0.411,0.411,0
0.37335,0.9919,0.094517,1,2.7068,0.414,0.414,0
0.37659,0.9919,0.094517,1,2.711,0.417,0.417,0
0.37983,0.9919,0.094517,1,2.7153,0.42,0.42,0
0.38306,0.98221,0.084594,1,2.7195,0.423,0.423,0
0.3863,0.98221,0.084594,1,2.7238,0.426,0.426,0
0.38953,0.98221,0.084594,1,2.728,0.429,0.429,0
0.39276,0.98221,0.084594,1,2.7323,0.432,0.432,0
0.39599,0.98221,0.084594,1,2.7365,0.435,0.435,0
0.39921,0.98221,0.084594,1,2.7407,0.438,0.438,0
0.40244,0.97715,0.079068,1,2.745,0.441,0.441,0
0.40566,0.97715,0.079068,1,2.7492,0.444,0.444,0
0.40888,0.97715,0.079068,1,2.7535,0.447,0.447,0
0.4121,0.97715,0.079068,1,2.7577,0.45,0.45,0
0.41532,0.97715,0.079068,1,2.762,0.453,0.453,0
0.41853,0.97715,0.079068,1,2.7662,0.456,0.456,0
0.42175,0.97715,0.079068,1,2.7704,0.459,0.459,0
0.42496,0.97671,0.07794,1,2.7747,0.462,0.462,0
0.42817,0.97671,0.07794,1,2.7789,0.465,0.465,0
0.43138,0.97671,0.07794,1,2.7832,0.468,0.468,0
0.43458,0.97671,0.07794,1,2.7874,0.471,0.471,0
0.43779,0.97671,0.07794,1,2.7917,0.474,0.474,0
0.44099,0.97671,0.07794,1,2.7959,0.477,0.477,0
0.44419,0.97671,0.07794,1,2.8001,0.48,0.48,0
0.44739,0.9809,0.08121,1,2.8044,0.483,0.483,0
0.45059,0.9809,0.08121,1,2.8086,0.486,0.486,0
0.45379,0.9809,0.08121,1,2.8129,0.489,0.489,0
0.45698,0.9809,0.08121,1,2.8171,0.492,0.492,0
0.46017,0.9809,0.08121,1,2.8214,0.495,0.495,0
0.46336,0.9809,0.08121,1,2.8256,0.498,0.498,0
0.46656,1.006,0.050612,1,2.8298,0.501,0.501,0
0.46975,1.006,0.050612,1,2.8341,0.504,0.504,0
0.47295,1.006,0.050612,1,2.8383,0.507,0.507,0
0.47615,1.006,0.050612,1,2.8426,0.51,0.51,0
0.47934,1.006,0.050612,1,2.8468,0.513,0.513,0
0.48254,1.006,0.050612,1,2.8511,0.516,0.516,0
0.48573,1.006,0.050612,1,2.8553,0.519,0.519,0
0.48892,1.006,0.050612,1,2.8595,0.522,0.522,0
0.49211,1.006,0.050612,1,2.8638,0.525,0.525,0
0.4953,1.006,0.050612,1,2.868,0.528,0.528,0
0.49848,1.006,0.050612,1,2.8723,0.531,0.531,0
0.50167,1.006,0.050612,1,2.8765,0.534,0.534,0
0.50485,1.006,0.050612,1,2.8808,0.537,0.537,0
0.50803,1.006,0.050612,1,2.885,0.54,0.54,0
0.51121,1.006,0.050612,1,2.8892,0.543,0.543,0
0.51439,1.006,0.050612,1,2.8935,0.546,0.546,0
0.51757,1.006,0.050612,1,2.8977,0.549,0.549,0
0.52074,1.006,0.050612,1,2.902,0.552,0.552,0
0.52392,1.006,0.050612,1,2.9062,0.555,0.555,0
0.52709,1.006,0.050612,1,2.9105,0.558,0.558,0
0.53026,1.006,0.050612,1,2.9147,0.561,0.561,0
0.53343,1.006,0.050612,1,2.9189,0.564,0.564,0
0.5366,1.006,0.050612,1,2.9232,0.567,0.567,0
0.53977,1.006,0.050612,1,2.9274,0.57,0.57,0
0.54293,1.006,0.050612,1,2.9317,0.573,0.573,0
0.5461,1.006,0.050612,1,2.9359,0.576,0.576,0
0.54926,1.006,0.050612,1,2.9402,0.579,0.579,0
0.55242,1.006,0.050612,1,2.9444,0.582,0.582,0
0.55558,1.006,0.050612,1,2.9486,0.585,0.585,0
0.55874,1.006,0.050612,1,2.9529,0.588,0.588,0
0.5619,1.006,0.050612,1,2.9571,0.591,0.591,0
0.56505,1.006,0.050612,1,2.9614,0.594,0.594,0
0.56821,1.006,0.050612,1,2.9656,0.597,0.597,0
0.57136,1.006,0.050612,1,2.9698,0.6,0.6,0
0.57451,1.006,0.050612,1,2.9741,0.603,0.603,0
0.57766,1.006,0.050612,1,2.9783,0.606,0.606,0
0.58081,1.006,0.050612,1,2.9826,0.609,0.609,0
0.58395,1.006,0.050612,1,2.9868,0.612,0.612,0
0.5871,1.006,0.050612,1,2.9911,0.615,0.615,0
0.59024,1.006,0.050612,1,2.9953,0.618,0.618,0
0.59338,1.006,0.050612,1,2.9995,0.621,0.621,0
0.59652,1.006,0.050612,1,3.0038,0.624,0.624,0
0.59966,1.0014,0.036655,1,3.008,0.627,0.627,0
0.60279,1.0014,0.036655,1,3.0123,0.63,0.63,0
0.60593,1.0014,0.036655,1,3.0165,0.633,0.633,0
0.60906,1.0014,0.036655,1,3.0208,0.636,0.636,0
0.61219,1.0014,0.036655,1,3.025,0.639,0.639,0
0.61532,1.0014,0.036655,1,3.0292,0.642,0.642,0
0.61844,1.0014,0.036655,1,3.0335,0.645,0.645,0
0.62157,1.0014,0.036655,1,3.0377,0.648,0.648,0
0.6247,1.0014,0.036655,1,3.042,0.651,0.651,0
0.62782,1.0014,0.036655,1,3.0462,0.654,0.654,0
0.63095,1.0014,0.036655,1,3.0505,0.657,0.657,0
0.63407,1.0014,0.036655,1,3.0547,0.66,0.66,0
0.63719,1.0014,0.036655,1,3.0589,0.663,0.663,0
0.64032,1.0014,0.036655,1,3.0632,0.666,0.666,0
0.64344,1.0014,0.036655,1,3.0674,0.669,0.669,0
0.64656,1.0014,0.036655,1,3.0717,0.672,0.672,0
0.64968,1.0014,0.036655,1,3.0759,0.675,0.675,0
0.65279,1.0014,0.036655,1,3.0802,0.678,0.678,0
0.65591,1.0014,0.036655,1,3.0844,0.681,0.681,0
0.65903,1.0014,0.036655,1,3.0886,0.684,0.684,0
0.66214,1.0014,0.036655,1,3.0929,0.687,0.687,0
0.66525,1.0014,0.036655,1,3.0971,0.69,0.69,0
0.66837,1.0014,0.036655,1,3.1014,0.693,0.693,0
0.67148,1.0014,0.036655,1,3.1056,0.696,0.696,0
0.67459,1.0014,0.036655,1,3.1099,0.699,0.699,0
0.6777,1.0014,0.036655,1,3.1141,0.702,0.702,0
0.68081,1.0014,0.036655,1,3.1183,0.705,0.705,0
0.68392,1.0014,0.036655,1,3.1226,0.708,0.708,0
0.68702,1.0014,0.036655,1,3.1268,0.711,0.711,0
0.69013,1.0014,0.036655,1,3.1311,0.714,0.714,0
0.69324,1.0014,0.036655,1,3.1353,0.717,0.717,0
0.69634,1.0014,0.036655,1,3.1396,0.72,0.72,0
0.69944,1.0014,0.036655,1,3.1438,0.723,0.723,0
0.70255,1.0014,0.036655,1,3.148,0.726,0.726,0
0.70565,1.0014,0.036655,1,3.1523,0.729,0.729,0
0.70875,1.0014,0.036655,1,3.1565,0.732,0.732,0
0.71185,1.0014,0.036655,1,3.1608,0.735,0.735,0
0.71495,1.0014,0.036655,1,3.165,0.738,0.738,0
0.71804,1.0014,0.036655,1,3.1693,0.741,0.741,0
0.72114,1.0014,0.036655,1,3.1735,0.744,0.744,0
0.72424,1.0014,0.036655,1,3.1777,0.747,0.747,0
0.72733,1.0014,0.036655,1,3.182,0.75,0.75,0
0.73043,1.0009,0.026346,1,3.1862,0.753,0.753,0
0.73352,1.0009,0.026346,1,3.1905,0.756,0.756,0
0.73661,1.0009,0.026346,1,3.1947,0.759,0.759,0
0.7397,1.0009,0.026346,1,3.199,0.762,0.762,0
0.7428,1.0009,0.026346,1,3.2032,0.765,0.765,0
0.74589,1.0009,0.026346,1,3.2074,0.768,0.768,0
0.74898,1.0009,0.026346,1,3.2117,0.771,0.771,0
0.75207,1.0009,0.026346,1,3.2159,0.774,0.774,0
0.75516,1.0009,0.026346,1,3.2202,0.777,0.777,0
0.75824,1.0009,0.026346,1,3.2244,0.78,0.78,0
0.76133,1.0009,0.026346,1,3.2286,0.783,0.783,0
0.76442,1.0009,0.026346,1,3.2329,0.786,0.786,0
0.76751,1.0009,0.026346,1,3.2371,0.789,0.789,0
0.77059,1.0009,0.026346,1,3.2414,0.792,0.792,0
0.77368,1.0009,0.026346,1,3.2456,0.795,0.795,0
0.77676,1.0009,0.026346,1,3.2499,0.798,0.798,0
0.77985,1.0009,0.026346,1,3.2541,0.801,0.801,0
0.78293,1.0009,0.026346,1,3.2583,0.804,0.804,0
0.78602,1.0009,0.026346,1,3.2626,0.807,0.807,0
0.7891,1.0009,0.026346,1,3.2668,0.81,0.81,0
0.79218,1.0009,0.026346,1,3.2711,0.813,0.813,0
0.79526,1.0009,0.026346,1,3.2753,0.816,0.816,0
0.79834,1.0009,0.026346,1,3.2796,0.819,0.819,0
0.80142,1.0009,0.026346,1,3.2838,0.822,0.822,0
0.8045,1.0009,0.026346,1,3.288,0.825,0.825,0
0.80758,1.0009,0.026346,1,3.2923,0.828,0.828,0
0.81066,1.0009,0.026346,1,3.2965,0.831,0.831,0
0.81374,1.0009,0.026346,1,3.3008,0.834,0.834,0
0.81681,1.0009,0.026346,1,3.305,0.837,0.837,0
0.81989,1.0009,0.026346,1,3.3093,0.84,0.84,0
0.82297,1.0009,0.026346,1,3.3135,0.843,0.843,0
0.82604,1.0009,0.026346,1,3.3177,0.846,0.846,0
0.82912,1.0009,0.026346,1,3.322,0.849,0.849,0
0.83219,1.0009,0.026346,1,3.3262,0.852,0.852,0
0.83526,1.0009,0.026346,1,3.3305,0.855,0.855,0
0.83834,1.0009,0.026346,1,3.3347,0.858,0.858,0
0.84141,1.0009,0.026346,1,3.339,0.861,0.861,0
0.84448,1.0009,0.026346,1,3.3432,0.864,0.864,0
0.84755,1.0009,0.026346,1,3.3474,0.867,0.867,0
0.85062,1.0009,0.026346,1,3.3517,0.87,0.87,0
0.85369,1.0009,0.026346,1,3.3559,0.873,0.873,0
0.85676,1.0007,0.019699,1,3.3602,0.876,0.876,0
0.85983,1.0007,0.019699,1,3.3644,0.879,0.879,0
0.8629,1.0007,0.019699,1,3.3687,0.882,0.882,0
0.86597,1.0007,0.019699,1,3.3729,0.885,0.885,0
0.86904,1.0007,0.019699,1,3.3771,0.888,0.888,0
0.8721,1.0007,0.019699,1,3.3814,0.891,0.891,0
0.87517,1.0007,0.019699,1,3.3856,0.894,0.894,0
0.87824,1.0007,0.019699,1,3.3899,0.897,0.897,0
0.8813,1.0007,0.019699,1,3.3941,0.9,0.9,0
0.88437,1.0007,0.019699,1,3.3984,0.903,0.903,0
0.88744,1.0007,0.019699,1,3.4026,0.906,0.906,0
0.8905,1.0007,0.019699,1,3.4068,0.909,0.909,0
0.89357,1.0007,0.019699,1,3.4111,0.912,0.912,0
0.89663,1.0007,0.019699,1,3.4153,0.915,0.915,0
0.8997,1.0007,0.019699,1,3.4196,0.918,0.918,0
0.90276,1.0007,0.019699,1,3.4238,0.921,0.921,0
0.90582,1.0007,0.019699,1,3.4281,0.924,0.924,0
0.90888,1.0007,0.019699,1,3.4323,0.927,0.927,0
0.91195,1.0007,0.019699,1,3.4365,0.93,0.93,0
0.91501,1.0007,0.019699,1,3.4408,0.933,0.933,0
0.91807,1.0007,0.019699,1,3.445,0.936,0.936,0
0.92113,1.0007,0.019699,1,3.4493,0.939,0.939,0
0.92419,1.0007,0.019699,1,3.4535,0.942,0.942,0
0.92725,1.0007,0.019699,1,3.4578,0.945,0.945,0
0.93031,1.0007,0.019699,1,3.462,0.948,0.948,0
0.93337,1.0007,0.019699,1,3.4662,0.951,0.951,0
0.93643,1.0007,0.019699,1,3.4705,0.954,0.954,0
0.93949,1.0007,0.019699,1,3.4747,0.957,0.957,0
0.94255,1.0007,0.019699,1,3.479,0.96,0.96,0
0.94561,1.0007,0.019699,1,3.4832,0.963,0.963,0
0.94867,1.0007,0.019699,1,3.4875,0.966,0.966,0
0.95172,1.0007,0.019699,1,3.4917,0.969,0.969,0
0.95478,1.0007,0.019699,1,3.4959,0.972,0.972,0
0.95784,1.0007,0.019699,1,3.5002,0.975,0.975,0
0.96089,1.0007,0.019699,1,3.5044,0.978,0.978,0
0.96395,1.0007,0.019699,1,3.5087,0.981,0.981,0
0.967,1.0007,0.019699,1,3.5129,0.984,0.984,0
0.97006,1.0007,0.019699,1,3.5171,0.987,0.987,0
0.97311,1.0007,0.019699,1,3.5214,0.99,0.99,0
0.97617,1.0007,0.019699,1,3.5256,0.993,0.993,0
0.97922,1.0007,0.019699,1,3.5299,0.996,0.996,0
0.98227,1.0007,0.019699,1,3.5341,0.999,0.999,0
0.98533,1.0006,0.015249,1,3.5384,1.002,1.002,0
0.98838,1.0006,0.015249,1,3.5426,1.005,1.005,0
0.99143,1.0006,0.015249,1,3.5468,1.008,1.008,0
0.99448,1.0006,0.015249,1,3.5511,1.011,1.011,0
0.99754,1.0006,0.015249,1,3.5553,1.014,1.014,0
1.0006,1.0006,0.015249,1,3.5596,1.017,1.017,0
1.0036,1.0006,0.015249,1,3.5638,1.02,1.02,0
1.0067,1.0006,0.015249,1,3.5681,1.023,1.023,0
1.0097,1.0006,0.015249,1,3.5723,1.026,1.026,0
1.0128,1.0006,0.015249,1,3.5765,1.029,1.029,0
1.0158,1.0006,0.015249,1,3.5808,1.032,1.032,0
1.0189,1.0006,0.015249,1,3.585,1.035,1.035,0
1.0219,1.0006,0.015249,1,3.5893,1.038,1.038,0
1.025,1.0006,0.015249,1,3.5935,1.041,1.041,0
1.028,1.0006,0.015249,1,3.5978,1.044,1.044,0
1.0311,1.0006,0.015249,1,3.602,1.047,1.047,0
1.0341,1.0006,0.015249,1,3.6062,1.05,1.05,0
1.0372,1.0006,0.015249,1,3.6105,1.053,1.053,0
1.0402,1.0006,0.015249,1,3.6147,1.056,1.056,0
1.0433,1.0006,0.015249,1,3.619,1.059,1.059,0
1.0463,1.0006,0.015249,1,3.6232,1.062,1.062,0
1.0494,1.0006,0.015249,1,3.6275,1.065,1.065,0
1.0524,1.0006,0.015249,1,3.6317,1.068,1.068,0
1.0555,1.0006,0.015249,1,3.6359,1.071,1.071,0
1.0585,1.0006,0.015249,1,3.6402,1.074,1.074,0
1.0616,1.0006,0.015249,1,3.6444,1.077,1.077,0
1.0646,1.0006,0.015249,1,3.6487,1.08,1.08,0
1.0677,1.0006,0.015249,1,3.6529,1.083,1.083,0
1.0707,1.0006,0.015249,1,3.6572,1.086,1.086,0
1.0737,1.0006,0.015249,1,3.6614,1.089,1.089,0
1.0768,1.0006,0.015249,1,3.6656,1.092,1.092,0
1.0798,1.0006,0.015249,1,3.6699,1.095,1.095,0
1.0829,1.0006,0.015249,1,3.6741,1.098,1.098,0
1.0859,1.0006,0.015249,1,3.6784,1.101,1.101,0
1.089,1.0006,0.015249,1,3.6826,1.104,1.104,0
1.092,1.0006,0.015249,1,3.6869,1.107,1.107,0
1.0951,1.0006,0.015249,1,3.6911,1.11,1.11,0
1.0981,1.0006,0.015249,1,3.6953,1.113,1.113,0
1.1011,1.0006,0.015249,1,3.6996,1.116,1.116,0
1.1042,1.0006,0.015249,1,3.7038,1.119,1.119,0
1.1072,1.0006,0.015249,1,3.7081,1.122,1.122,0
1.1103,1.0006,0.015249,1,3.7123,1.125,1.125,0
1.1133,1.0004,0.012122,1,3.7166,1.128,1.128,0
1.1164,1.0004,0.012122,1,3.7208,1.131,1.131,0
1.1194,1.0004,0.012122,1,3.725,1.134,1.134,0
1.1224,1.0004,0.012122,1,3.7293,1.137,1.137,0
1.1255,1.0004,0.012122,1,3.7335,1.14,1.14,0
1.1285,1.0004,0.012122,1,3.7378,1.143,1.143,0
1.1316,1.0004,0.012122,1,3.742,1.146,1.146,0
1.1346,1.0004,0.012122,1,3.7463,1.149,1.149,0
1.1376,1.0004,0.012122,1,3.7505,1.152,1.152,0
1.1407,1.0004,0.012122,1,3.7547,1.155,1.155,0
1.1437,1.0004,0.012122,1,3.759,1.158,1.158,0
1.1468,1.0004,0.012122,1,3.7632,1.161,1.161,0
1.1498,1.0004,0.012122,1,3.7675,1.164,1.164,0
1.1528,1.0004,0.012122,1,3.7717,1.167,1.167,0
1.1559,1.0004,0.012122,1,3.776,1.17,1.17,0
1.1589,1.0004,0.012122,1,3.7802,1.173,1.173,0
1.1619,1.0004,0.012122,1,3.7844,1.176,1.176,0
1.165,1.0004,0.012122,1,3.7887,1.179,1.179,0
1.168,1.0004,0.012122,1,3.7929,1.182,1.182,0
1.1711,1.0004,0.012122,1,3.7972,1.185,1.185,0
1.1741,1.0004,0.012122,1,3.8014,1.188,1.188,0
1.1771,1.0004,0.012122,1,3.8056,1.191,1.191,0
1.1802,1.0004,0.012122,1,3.8099,1.194,1.194,0
1.1832,1.0004,0.012122,1,3.8141,1.197,1.197,0
1.1862,1.0004,0.012122,1,3.8184,1.2,1.2,0
1.1893,1.0004,0.012122,1,3.8226,1.203,1.203,0
1.1923,1.0004,0.012122,1,3.8269,1.206,1.206,0
1.1954,1.0004,0.012122,1,3.8311,1.209,1.209,0
1.1984,1.0004,0.012122,1,3.8353,1.212,1.212,0
1.2014,1.0004,0.012122,1,3.8396,1.215,1.215,0
1.2045,1.0004,0.012122,1,3.8438,1.218,1.218,0
1.2075,1.0004,0.012122,1,3.8481,1.221,1.221,0
1.2105,1.0004,0.012122,1,3.8523,1.224,1.224,0
1.2136,1.0004,0.012122,1,3.8566,1.227,1.227,0
1.2166,1.0004,0.012122,1,3.8608,1.23,1.23,0
1.2196,1.0004,0.012122,1,3.865,1.233,1.233,0
1.2227,1.0004,0.012122,1,3.8693,1.236,1.236,0
1.2257,1.0004,0.012122,1,3.8735,1.239,1.239,0
1.2287,1.0004,0.012122,1,3.8778,1.242,1.242,0
1.2318,1.0004,0.012122,1,3.882,1.245,1.245,0
1.2348,1.0004,0.012122,1,3.8863,1.248,1.248,0
1.2378,1.0002,0.0098506,1,3.8905,1.251,1.251,0
1.2409,1.0002,0.0098506,1,3.8947,1.254,1.254,0
1.2439,1.0002,0.0098506,1,3.899,1.257,1.257,0
1.2469,1.0002,0.0098506,1,3.9032,1.26,1.26,0
1.25,1.0002,0.0098506,1,3.9075,1.263,1.263,0
1.253,1.0002,0.0098506,1,3.9117,1.266,1.266,0
1.256,1.0002,0.0098506,1,3.916,1.269,1.269,0
1.2591,1.0002,0.0098506,1,3.9202,1.272,1.272,0
1.2621,1.0002,0.0098506,1,3.9244,1.275,1.275,0
1.2651,1.0002,0.0098506,1,3.9287,1.278,1.278,0
1.2682,1.0002,0.0098506,1,3.9329,1.281,1.281,0
1.2712,1.0002,0.0098506,1,3.9372,1.284,1.284,0
1.2742,1.0002,0.0098506,1,3.9414,1.287,1.287,0
1.2773,1.0002,0.0098506,1,3.9457,1.29,1.29,0
1.2803,1.0002,0.0098506,1,3.9499,1.293,1.293,0
1.2833,1.0002,0.0098506,1,3.9541,1.296,1.296,0
1.2864,1.0002,0.0098506,1,3.9584,1.299,1.299,0
1.2894,1.0002,0.0098506,1,3.9626,1.302,1.302,0
1.2924,1.0002,0.0098506,1,3.9669,1.305,1.305,0
1.2954,1.0002,0.0098506,1,3.9711,1.308,1.308,0
1.2985,1.0002,0.0098506,1,3.9754,1.311,1.311,0
1.3015,1.0002,0.0098506,1,3.9796,1.314,1.314,0
1.3045,1.0002,0.0098506,1,3.9838,1.317,1.317,0
1.3076,1.0002,0.0098506,1,3.9881,1.32,1.32,0
1.3106,1.0002,0.0098506,1,3.9923,1.323,1.323,0
1.3136,1.0002,0.0098506,1,3.9966,1.326,1.326,0
1.3167,1.0002,0.0098506,1,4.0008,1.329,1.329,0
1.3197,1.0002,0.0098506,1,4.0051,1.332,1.332,0
1.3227,1.0002,0.0098506,1,4.0093,1.335,1.335,0
1.3257,1.0002,0.0098506,1,4.0135,1.338,1.338,0
1.3288,1.0002,0.0098506,1,4.0178,1.341,1.341,0
1.3318,1.0002,0.0098506,1,4.022,1.344,1.344,0
1.3348,1.0002,0.0098506,1,4.0263,1.347,1.347,0
1.3379,1.0002,0.0098506,1,4.0305,1.35,1.35,0
1.3409,1.0002,0.0098506,1,4.0348,1.353,1.353,0
1.3439,1.0002,0.0098506,1,4.039,1.356,1.356,0
1.3469,1.0002,0.0098506,1,4.0432,1.359,1.359,0
1.35,1.0002,0.0098506,1,4.0475,1.362,1.362,0
1.353,1.0002,0.0098506,1,4.0517,1.365,1.365,0
1.356,1.0002,0.0098506,1,4.056,1.368,1.368,0
1.359,1.0002,0.0098506,1,4.0602,1.371,1.371,0
1.3621,1.0002,0.0098506,1,4.0644,1.374,1.374,0
1.3651,0.99975,0.0083293,1,4.0687,1.377,1.377,0
1.3681,0.99975,0.0083293,1,4.0729,1.38,1.38,0
1.3712,0.99975,0.0083293,1,4.0772,1.383,1.383,0
1.3742,0.99975,0.0083293,1,4.0814,1.386,1.386,0
1.3772,0.99975,0.0083293,1,4.0857,1.389,1.389,0
1.3802,0.99975,0.0083293,1,4.0899,1.392,1.392,0
1.3833,0.99975,0.0083293,1,4.0941,1.395,1.395,0
1.3863,0.99975,0.0083293,1,4.0984,1.398,1.398,0
1.3893,0.99975,0.0083293,1,4.1026,1.401,1.401,0
1.3923,0.99975,0.0083293,1,4.1069,1.404,1.404,0
1.3954,0.99975,0.0083293,1,4.1111,1.407,1.407,0
1.3984,0.99975,0.0083293,1,4.1154,1.41,1.41,0
1.4014,0.99975,0.0083293,1,4.1196,1.413,1.413,0
1.4044,0.99975,0.0083293,1,4.1238,1.416,1.416,0
1.4075,0.99975,0.0083293,1,4.1281,1.419,1.419,0
1.4105,0.99975,0.0083293,1,4.1323,1.422,1.422,0
1.4135,0.99975,0.0083293,1,4.1366,1.425,1.425,0
1.4165,0.99975,0.0083293,1,4.1408,1.428,1.428,0
1.4196,0.99975,0.0083293,1,4.1451,1.431,1.431,0
1.4226,0.99975,0.0083293,1,4.1493,1.434,1.434,0
1.4256,0.99975,0.0083293,1,4.1535,1.437,1.437,0
1.4286,0.99975,0.0083293,1,4.1578,1.44,1.44,0
1.4317,0.99975,0.0083293,1,4.162,1.443,1.443,0
1.4347,0.99975,0.0083293,1,4.1663,1.446,1.446,0
1.4377,0.99975,0.0083293,1,4.1705,1.449,1.449,0
1.4407,0.99975,0.0083293,1,4.1748,1.452,1.452,0
1.4438,0.99975,0.0083293,1,4.179,1.455,1.455,0
1.4468,0.99975,0.0083293,1,4.1832,1.458,1.458,0
1.4498,0.99975,0.0083293,1,4.1875,1.461,1.461,0
1.4528,0.99975,0.0083293,1,4.1917,1.464,1.464,0
1.4558,0.99975,0.0083293,1,4.196,1.467,1.467,0
1.4589,0.99975,0.0083293,1,4.2002,1.47,1.47,0
1.4619,0.99975,0.0083293,1,4.2045,1.473,1.473,0
1.4649,0.99975,0.0083293,1,4.2087,1.476,1.476,0
1.4679,0.99975,0.0083293,1,4.2129,1.479,1.479,0
1.471,0.99975,0.0083293,1,4.2172,1.482,1.482,0
1.474,0.99975,0.0083293,1,4.2214,1.485,1.485,0
1.477,0.99975,0.0083293,1,4.2257,1.488,1.488,0
1.48,0.99975,0.0083293,1,4.2299,1.491,1.491,0
1.483,0.99975,0.0083293,1,4.2342,1.494,1.494,0
1.4861,0.99975,0.0083293,1,4.2384,1.497,1.497,0
nan,nan,nan,0,4.2426,1.5,1.5,0


==> cylinder-data/est_data24.csv <==
"pressure","vel_x","vel_y","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.4891,0.9999,0.0080282,1,0,-1.5,-1.5,0
-1.4861,0.9999,0.0080282,1,0.0042427,-1.497,-1.497,0
-1.483,0.9999,0.0080282,1,0.0084853,-1.494,-1.494,0
-1.48,0.9999,0.0080282,1,0.012728,-1.491,-1.491,0
-1.477,0.9999,0.0080282,1,0.016971,-1.488,-1.488,0
-1.474,0.9999,0.0080282,1,0.021213,-1.485,-1.485,0
-1.471,0.9999,0.0080282,1,0.025456,-1.482,-1.482,0
-1.4679,0.9999,0.0080282,1,0.029699,-1.479,-1.479,0
-1.4649,0.9999,0.0080282,1,0.033941,-1.476,-1.476,0
-1.4619,0.9999,0.0080282,1,0.038184,-1.473,-1.473,0
-1.4589,0.9999,0.0080282,1,0.042426,-1.47,-1.47,0
-1.4558,0.9999,0.0080282,1,0.046669,-1.467,-1.467,0
-1.4528,0.9999,0.0080282,1,0.050912,-1.464,-1.464,0
-1.4498,0.9999,0.0080282,1,0.055154,-1.461,-1.461,0
-1.4468,0.9999,0.0080282,1,0.059397,-1.458,-1.458,0
-1.4438,0.9999,0.0080282,1,0.06364,-1.455,-1.455,0
-1.4407,0.9999,0.0080282,1,0.067882,-1.452,-1.452,0
-1.4377,0.9999,0.0080282,1,0.072125,-1.449,-1.449,0
-1.4347,0.9999,0.0080282,1,0.076368,-1.446,-1.446,0
-1.4317,0.9999,0.0080282,1,0.08061,-1.443,-1.443,0
-1.4286,0.9999,0.0080282,1,0.084853,-1.44,-1.44,0
-1.4256,0.9999,0.0080282,1,0.089095,-1.437,-1.437,0
-1.4226,0.9999,0.0080282,1,0.093338,-1.434,-1.434,0
-1.4196,0.9999,0.0080282,1,0.097581,-1.431,-1.431,0
-1.4165,0.9999,0.0080282,1,0.10182,-1.428,-1.428,0
-1.4135,0.9999,0.0080282,1,0.10607,-1.425,-1.425,0
-1.4105,0.9999,0.0080282,1,0.11031,-1.422,-1.422,0
-1.4075,0.9999,0.0080282,1,0.11455,-1.419,-1.419,0
-1.4044,0.9999,0.0080282,1,0.11879,-1.416,-1.416,0
-1.4014,0.9999,0.0080282,1,0.12304,-1.413,-1.413,0
-1.3984,0.9999,0.0080282,1,0.12728,-1.41,-1.41,0
-1.3954,0.9999,0.0080282,1,0.13152,-1.407,-1.407,0
-1.3923,0.9999,0.0080282,1,0.13576,-1.404,-1.404,0
-1.3893,0.9999,0.0080282,1,0.14001,-1.401,-1.401,0
-1.3863,0.9999,0.0080282,1,0.14425,-1.398,-1.398,0
-1.3833,0.9999,0.0080282,1,0.14849,-1.395,-1.395,0
-1.3802,0.9999,0.0080282,1,0.15274,-1.392,-1.392,0
-1.3772,0.9999,0.0080282,1,0.15698,-1.389,-1.389,0
-1.3742,0.9999,0.0080282,1,0.16122,-1.386,-1.386,0
-1.3712,0.9999,0.0080282,1,0.16546,-1.383,-1.383,0
-1.3681,0.9999,0.0080282,1,0.16971,-1.38,-1.38,0
-1.3651,0.9999,0.0080282,1,0.17395,-1.377,-1.377,0
-1.3621,0.99999,0.0095916,1,0.17819,-1.374,-1.374,0
-1.3591,0.99999,0.0095916,1,0.18243,-1.371,-1.371,0
-1.356,0.99999,0.0095916,1,0.18668,-1.368,-1.368,0
-1.353,0.99999,0.0095916,1,0.19092,-1.365,-1.365,0
-1.35,0.99999,0.0095916,1,0.19516,-1.362,-1.362,0
-1.347,0.99999,0.0095916,1,0.1994,-1.359,-1.359,0
-1.3439,0.99999,0.0095916,1,0.20365,-1.356,-1.356,0
-1.3409,0.99999,0.0095916,1,0.20789,-1.353,-1.353,0
-1.3379,0.99999,0.0095916,1,0.21213,-1.35,-1.35,0
-1.3349,0.99999,0.0095916,1,0.21637,-1.347,-1.347,0
-1.3318,0.99999,0.0095916,1,0.22062,-1.344,-1.344,0
-1.3288,0.99999,0.0095916,1,0.22486,-1.341,-1.341,0
-1.3258,0.99999,0.0095916,1,0.2291,-1.338,-1.338,0
-1.3227,0.99999,0.0095916,1,0.23335,-1.335,-1.335,0
-1.3197,0.99999,0.0095916,1,0.23759,-1.332,-1.332,0
-1.3167,0.99999,0.0095916,1,0.24183,-1.329,-1.329,0
-1.3137,0.99999,0.0095916,1,0.24607,-1.326,-1.326,0
-1.3106,0.99999,0.0095916,1,0.25032,-1.323,-1.323,0
-1.3076,0.99999,0.0095916,1,0.25456,-1.32,-1.32,0
-1.3046,0.99999,0.0095916,1,0.2588,-1.317,-1.317,0
-1.3015,0.99999,0.0095916,1,0.26304,-1.314,-1.314,0
-1.2985,0.99999,0.0095916,1,0.26729,-1.311,-1.311,0
-1.2955,0.99999,0.0095916,1,0.27153,-1.308,-1.308,0
-1.2925,0.99999,0.0095916,1,0.27577,-1.305,-1.305,0
-1.2894,0.99999,0.0095916,1,0.28001,-1.302,-1.302,0
-1.2864,0.99999,0.0095916,1,0.28426,-1.299,-1.299,0
-1.2834,0.99999,0.0095916,1,0.2885,-1.296,-1.296,0
-1.2803,0.99999,0.0095916,1,0.29274,-1.293,-1.293,0
-1.2773,0.99999,0.0095916,1,0.29698,-1.29,-1.29,0
-1.2743,0.99999,0.0095916,1,0.30123,-1.287,-1.287,0
-1.2713,0.99999,0.0095916,1,0.30547,-1.284,-1.284,0
-1.2682,0.99999,0.0095916,1,0.30971,-1.281,-1.281,0
-1.2652,0.99999,0.0095916,1,0.31396,-1.278,-1.278,0
-1.2622,0.99999,0.0095916,1,0.3182,-1.275,-1.275,0
-1.2591,0.99999,0.0095916,1,0.32244,-1.272,-1.272,0
-1.2561,0.99999,0.0095916,1,0.32668,-1.269,-1.269,0
-1.2531,0.99999,0.0095916,1,0.33093,-1.266,-1.266,0
-1.25,0.99999,0.0095916,1,0.33517,-1.263,-1.263,0
-1.247,0.99999,0.0095916,1,0.33941,-1.26,-1.26,0
-1.244,0.99999,0.0095916,1,0.34365,-1.257,-1.257,0
-1.2409,0.99999,0.0095916,1,0.3479,-1.254,-1.254,0
-1.2379,0.99999,0.0095916,1,0.35214,-1.251,-1.251,0
-1.2349,1,0.011718,1,0.35638,-1.248,-1.248,0
-1.2318,1,0.011718,1,0.36062,-1.245,-1.245,0
-1.2288,1,0.011718,1,0.36487,-1.242,-1.242,0
-1.2258,1,0.011718,1,0.36911,-1.239,-1.239,0
-1.2228,1,0.011718,1,0.37335,-1.236,-1.236,0
-1.2197,1,0.011718,1,0.37759,-1.233,-1.233,0
-1.2167,1,0.011718,1,0.38184,-1.23,-1.23,0
-1.2137,1,0.011718,1,0.38608,-1.227,-1.227,0
-1.2106,1,0.011718,1,0.39032,-1.224,-1.224,0
-1.2076,1,0.011718,1,0.39457,-1.221,-1.221,0
-1.2046,1,0.011718,1,0.39881,-1.218,-1.218,0
-1.2015,1,0.011718,1,0.40305,-1.215,-1.215,0
-1.1985,1,0.011718,1,0.40729,-1.212,-1.212,0
-1.1955,1,0.011718,1,0.41154,-1.209,-1.209,0
-1.1924,1,0.011718,1,0.41578,-1.206,-1.206,0
-1.1894,1,0.011718,1,0.42002,-1.203,-1.203,0
-1.1864,1,0.011718,1,0.42426,-1.2,-1.2,0
-1.1833,1,0.011718,1,0.42851,-1.197,-1.197,0
-1.1803,1,0.011718,1,0.43275,-1.194,-1.194,0
-1.1772,1,0.011718,1,0.43699,-1.191,-1.191,0
-1.1742,1,0.011718,1,0.44123,-1.188,-1.188,0
-1.1712,1,0.011718,1,0.44548,-1.185,-1.185,0
-1.1681,1,0.011718,1,0.44972,-1.182,-1.182,0
-1.1651,1,0.011718,1,0.45396,-1.179,-1.179,0
-1.1621,1,0.011718,1,0.45821,-1.176,-1.176,0
-1.159,1,0.011718,1,0.46245,-1.173,-1.173,0
-1.156,1,0.011718,1,0.46669,-1.17,-1.17,0
-1.153,1,0.011718,1,0.47093,-1.167,-1.167,0
-1.1499,1,0.011718,1,0.47518,-1.164,-1.164,0
-1.1469,1,0.011718,1,0.47942,-1.161,-1.161,0
-1.1439,1,0.011718,1,0.48366,-1.158,-1.158,0
-1.1408,1,0.011718,1,0.4879,-1.155,-1.155,0
-1.1378,1,0.011718,1,0.49215,-1.152,-1.152,0
-1.1347,1,0.011718,1,0.49639,-1.149,-1.149,0
-1.1317,1,0.011718,1,0.50063,-1.146,-1.146,0
-1.1287,1,0.011718,1,0.50487,-1.143,-1.143,0
-1.1256,1,0.011718,1,0.50912,-1.14,-1.14,0
-1.1226,1,0.011718,1,0.51336,-1.137,-1.137,0
-1.1196,1,0.011718,1,0.5176,-1.134,-1.134,0
-1.1165,1,0.011718,1,0.52184,-1.131,-1.131,0
-1.1135,1,0.011718,1,0.52609,-1.128,-1.128,0
-1.1104,1,0.011718,1,0.53033,-1.125,-1.125,0
-1.1074,0.99998,0.014675,1,0.53457,-1.122,-1.122,0
-1.1044,0.99998,0.014675,1,0.53882,-1.119,-1.119,0
-1.1013,0.99998,0.014675,1,0.54306,-1.116,-1.116,0
-1.0983,0.99998,0.014675,1,0.5473,-1.113,-1.113,0
-1.0952,0.99998,0.014675,1,0.55154,-1.11,-1.11,0
-1.0922,0.99998,0.014675,1,0.55579,-1.107,-1.107,0
-1.0892,0.99998,0.014675,1,0.56003,-1.104,-1.104,0
-1.0861,0.99998,0.014675,1,0.56427,-1.101,-1.101,0
-1.0831,0.99998,0.014675,1,0.56851,-1.098,-1.098,0
-1.08,0.99998,0.014675,1,0.57276,-1.095,-1.095,0
-1.077,0.99998,0.014675,1,0.577,-1.092,-1.092,0
-1.074,0.99998,0.014675,1,0.58124,-1.089,-1.089,0
-1.0709,0.99998,0.014675,1,0.58548,-1.086,-1.086,0
-1.0679,0.99998,0.014675,1,0.58973,-1.083,-1.083,0
-1.0648,0.99998,0.014675,1,0.59397,-1.08,-1.08,0
-1.0618,0.99998,0.014675,1,0.59821,-1.077,-1.077,0
-1.0587,0.99998,0.014675,1,0.60245,-1.074,-1.074,0
-1.0557,0.99998,0.014675,1,0.6067,-1.071,-1.071,0
-1.0527,0.99998,0.014675,1,0.61094,-1.068,-1.068,0
-1.0496,0.99998,0.014675,1,0.61518,-1.065,-1.065,0
-1.0466,0.99998,0.014675,1,0.61943,-1.062,-1.062,0
-1.0435,0.99998,0.014675,1,0.62367,-1.059,-1.059,0
-1.0405,0.99998,0.014675,1,0.62791,-1.056,-1.056,0
-1.0374,0.99998,0.014675,1,0.63215,-1.053,-1.053,0
-1.0344,0.99998,0.014675,1,0.6364,-1.05,-1.05,0
-1.0313,0.99998,0.014675,1,0.64064,-1.047,-1.047,0
-1.0283,0.99998,0.014675,1,0.64488,-1.044,-1.044,0
-1.0253,0.99998,0.014675,1,0.64912,-1.041,-1.041,0
-1.0222,0.99998,0.014675,1,0.65337,-1.038,-1.038,0
-1.0192,0.99998,0.014675,1,0.65761,-1.035,-1.035,0
-1.0161,0.99998,0.014675,1,0.66185,-1.032,-1.032,0
-1.0131,0.99998,0.014675,1,0.66609,-1.029,-1.029,0
-1.01,0.99998,0.014675,1,0.67034,-1.026,-1.026,0
-1.007,0.99998,0.014675,1,0.67458,-1.023,-1.023,0
-1.0039,0.99998,0.014675,1,0.67882,-1.02,-1.02,0
-1.0009,0.99998,0.014675,1,0.68307,-1.017,-1.017,0
-0.99783,0.99998,0.014675,1,0.68731,-1.014,-1.014,0
-0.99478,0.99998,0.014675,1,0.69155,-1.011,-1.011,0
-0.99173,0.99998,0.014675,1,0.69579,-1.008,-1.008,0
-0.98869,0.99998,0.014675,1,0.70004,-1.005,-1.005,0
-0.98564,0.99998,0.014675,1,0.70428,-1.002,-1.002,0
-0.98259,0.99985,0.018889,1,0.70852,-0.999,-0.999,0
-0.97954,0.99985,0.018889,1,0.71276,-0.996,-0.996,0
-0.97649,0.99985,0.018889,1,0.71701,-0.993,-0.993,0
-0.97344,0.99985,0.018889,1,0.72125,-0.99,-0.99,0
-0.97039,0.99985,0.018889,1,0.72549,-0.987,-0.987,0
-0.96734,0.99985,0.018889,1,0.72973,-0.984,-0.984,0
-0.96429,0.99985,0.018889,1,0.73398,-0.981,-0.981,0
-0.96124,0.99985,0.018889,1,0.73822,-0.978,-0.978,0
-0.95818,0.99985,0.018889,1,0.74246,-0.975,-0.975,0
-0.95513,0.99985,0.018889,1,0.7467,-0.972,-0.972,0
-0.95208,0.99985,0.018889,1,0.75095,-0.969,-0.969,0
-0.94903,0.99985,0.018889,1,0.75519,-0.966,-0.966,0
-0.94597,0.99985,0.018889,1,0.75943,-0.963,-0.963,0
-0.94292,0.99985,0.018889,1,0.76368,-0.96,-0.96,0
-0.93987,0.99985,0.018889,1,0.76792,-0.957,-0.957,0
-0.93681,0.99985,0.018889,1,0.77216,-0.954,-0.954,0
-0.93376,0.99985,0.018889,1,0.7764,-0.951,-0.951,0
-0.9307,0.99985,0.018889,1,0.78065,-0.948,-0.948,0
-0.92765,0.99985,0.018889,1,0.78489,-0.945,-0.945,0
-0.92459,0.99985,0.018889,1,0.78913,-0.942,-0.942,0
-0.92154,0.99985,0.018889,1,0.79337,-0.939,-0.939,0
-0.91848,0.99985,0.018889,1,0.79762,-0.936,-0.936,0
-0.91542,0.99985,0.018889,1,0.80186,-0.933,-0.933,0
-0.91237,0.99985,0.018889,1,0.8061,-0.93,-0.93,0
-0.90931,0.99985,0.018889,1,0.81034,-0.927,-0.927,0
-0.90625,0.99985,0.018889,1,0.81459,-0.924,-0.924,0
-0.90319,0.99985,0.018889,1,0.81883,-0.921,-0.921,0
-0.90014,0.99985,0.018889,1,0.82307,-0.918,-0.918,0
-0.89708,0.99985,0.018889,1,0.82731,-0.915,-0.915,0
-0.89402,0.99985,0.018889,1,0.83156,-0.912,-0.912,0
-0.89096,0.99985,0.018889,1,0.8358,-0.909,-0.909,0
-0.8879,0.99985,0.018889,1,0.84004,-0.906,-0.906,0
-0.88484,0.99985,0.018889,1,0.84429,-0.903,-0.903,0
-0.88178,0.99985,0.018889,1,0.84853,-0.9,-0.9,0
-0.87872,0.99985,0.018889,1,0.85277,-0.897,-0.897,0
-0.87566,0.99985,0.018889,1,0.85701,-0.894,-0.894,0
-0.8726,0.99985,0.018889,1,0.86126,-0.891,-0.891,0
-0.86953,0.99985,0.018889,1,0.8655,-0.888,-0.888,0
-0.86647,0.99985,0.018889,1,0.86974,-0.885,-0.885,0
-0.86341,0.99985,0.018889,1,0.87398,-0.882,-0.882,0
-0.86035,0.99985,0.018889,1,0.87823,-0.879,-0.879,0
-0.85728,0.99985,0.018889,1,0.88247,-0.876,-0.876,0
-0.85422,0.99947,0.025103,1,0.88671,-0.873,-0.873,0
-0.85116,0.99947,0.025103,1,0.89095,-0.87,-0.87,0
-0.84809,0.99947,0.025103,1,0.8952,-0.867,-0.867,0
-0.84503,0.99947,0.025103,1,0.89944,-0.864,-0.864,0
-0.84196,0.99947,0.025103,1,0.90368,-0.861,-0.861,0
-0.83889,0.99947,0.025103,1,0.90793,-0.858,-0.858,0
-0.83583,0.99947,0.025103,1,0.91217,-0.855,-0.855,0
-0.83276,0.99947,0.025103,1,0.91641,-0.852,-0.852,0
-0.82969,0.99947,0.025103,1,0.92065,-0.849,-0.849,0
-0.82663,0.99947,0.025103,1,0.9249,-0.846,-0.846,0
-0.82356,0.99947,0.025103,1,0.92914,-0.843,-0.843,0
-0.82049,0.99947,0.025103,1,0.93338,-0.84,-0.84,0
-0.81742,0.99947,0.025103,1,0.93762,-0.837,-0.837,0
-0.81435,0.99947,0.025103,1,0.94187,-0.834,-0.834,0
-0.81128,0.99947,0.025103,1,0.94611,-0.831,-0.831,0
-0.80821,0.99947,0.025103,1,0.95035,-0.828,-0.828,0
-0.80514,0.99947,0.025103,1,0.95459,-0.825,-0.825,0
-0.80206,0.99947,0.025103,1,0.95884,-0.822,-0.822,0
-0.79899,0.99947,0.025103,1,0.96308,-0.819,-0.819,0
-0.79592,0.99947,0.025103,1,0.96732,-0.816,-0.816,0
-0.79285,0.99947,0.025103,1,0.97156,-0.813,-0.813,0
-0.78977,0.99947,0.025103,1,0.97581,-0.81,-0.81,0
-0.7867,0.99947,0.025103,1,0.98005,-0.807,-0.807,0
-0.78362,0.99947,0.025103,1,0.98429,-0.804,-0.804,0
-0.78055,0.99947,0.025103,1,0.98854,-0.801,-0.801,0
-0.77747,0.99947,0.025103,1,0.99278,-0.798,-0.798,0
-0.77439,0.99947,0.025103,1,0.99702,-0.795,-0.795,0
-0.77132,0.99947,0.025103,1,1.0013,-0.792,-0.792,0
-0.76824,0.99947,0.025103,1,1.0055,-0.789,-0.789,0
-0.76516,0.99947,0.025103,1,1.0097,-0.786,-0.786,0
-0.76208,0.99947,0.025103,1,1.014,-0.783,-0.783,0
-0.75901,0.99947,0.025103,1,1.0182,-0.78,-0.78,0
-0.75593,0.99947,0.025103,1,1.0225,-0.777,-0.777,0
-0.75285,0.99947,0.025103,1,1.0267,-0.774,-0.774,0
-0.74977,0.99947,0.025103,1,1.031,-0.771,-0.771,0
-0.74669,0.99947,0.025103,1,1.0352,-0.768,-0.768,0
-0.7436,0.99947,0.025103,1,1.0394,-0.765,-0.765,0
-0.74052,0.99947,0.025103,1,1.0437,-0.762,-0.762,0
-0.73744,0.99947,0.025103,1,1.0479,-0.759,-0.759,0
-0.73436,0.99947,0.025103,1,1.0522,-0.756,-0.756,0
-0.73127,0.99947,0.025103,1,1.0564,-0.753,-0.753,0
-0.72819,0.99947,0.025103,1,1.0607,-0.75,-0.75,0
-0.7251,0.99793,0.034315,1,1.0649,-0.747,-0.747,0
-0.72202,0.99793,0.034315,1,1.0691,-0.744,-0.744,0
-0.71893,0.99793,0.034315,1,1.0734,-0.741,-0.741,0
-0.71584,0.99793,0.034315,1,1.0776,-0.738,-0.738,0
-0.71276,0.99793,0.034315,1,1.0819,-0.735,-0.735,0
-0.70967,0.99793,0.034315,1,1.0861,-0.732,-0.732,0
-0.70658,0.99793,0.034315,1,1.0904,-0.729,-0.729,0
-0.70349,0.99793,0.034315,1,1.0946,-0.726,-0.726,0
-0.7004,0.99793,0.034315,1,1.0988,-0.723,-0.723,0
-0.69731,0.99793,0.034315,1,1.1031,-0.72,-0.72,0
-0.69422,0.99793,0.034315,1,1.1073,-0.717,-0.717,0
-0.69113,0.99793,0.034315,1,1.1116,-0.714,-0.714,0
-0.68803,0.99793,0.034315,1,1.1158,-0.711,-0.711,0
-0.68494,0.99793,0.034315,1,1.1201,-0.708,-0.708,0
-0.68185,0.99793,0.034315,1,1.1243,-0.705,-0.705,0
-0.67875,0.99793,0.034315,1,1.1285,-0.702,-0.702,0
-0.67566,0.99793,0.034315,1,1.1328,-0.699,-0.699,0
-0.67256,0.99793,0.034315,1,1.137,-0.696,-0.696,0
-0.66947,0.99793,0.034315,1,1.1413,-0.693,-0.693,0
-0.66637,0.99793,0.034315,1,1.1455,-0.69,-0.69,0
-0.66328,0.99793,0.034315,1,1.1498,-0.687,-0.687,0
-0.66018,0.99793,0.034315,1,1.154,-0.684,-0.684,0
-0.65708,0.99793,0.034315,1,1.1582,-0.681,-0.681,0
-0.65398,0.99793,0.034315,1,1.1625,-0.678,-0.678,0
-0.65088,0.99793,0.034315,1,1.1667,-0.675,-0.675,0
-0.64779,0.99793,0.034315,1,1.171,-0.672,-0.672,0
-0.64469,0.99793,0.034315,1,1.1752,-0.669,-0.669,0
-0.64159,0.99793,0.034315,1,1.1795,-0.666,-0.666,0
-0.63848,0.99793,0.034315,1,1.1837,-0.663,-0.663,0
-0.63538,0.99793,0.034315,1,1.1879,-0.66,-0.66,0
-0.63228,0.99793,0.034315,1,1.1922,-0.657,-0.657,0
-0.62918,0.99793,0.034315,1,1.1964,-0.654,-0.654,0
-0.62608,0.99793,0.034315,1,1.2007,-0.651,-0.651,0
-0.62297,0.99793,0.034315,1,1.2049,-0.648,-0.648,0
-0.61987,0.99793,0.034315,1,1.2092,-0.645,-0.645,0
-0.61676,0.99793,0.034315,1,1.2134,-0.642,-0.642,0
-0.61366,0.99793,0.034315,1,1.2176,-0.639,-0.639,0
-0.61055,0.99793,0.034315,1,1.2219,-0.636,-0.636,0
-0.60745,0.99793,0.034315,1,1.2261,-0.633,-0.633,0
-0.60434,0.99793,0.034315,1,1.2304,-0.63,-0.63,0
-0.60123,0.99793,0.034315,1,1.2346,-0.627,-0.627,0
-0.59812,0.98821,0.043702,1,1.2389,-0.624,-0.624,0
-0.59499,0.98821,0.043702,1,1.2431,-0.621,-0.621,0
-0.59187,0.98821,0.043702,1,1.2473,-0.618,-0.618,0
-0.58875,0.98821,0.043702,1,1.2516,-0.615,-0.615,0
-0.58563,0.98821,0.043702,1,1.2558,-0.612,-0.612,0
-0.58251,0.98821,0.043702,1,1.2601,-0.609,-0.609,0
-0.57939,0.98821,0.043702,1,1.2643,-0.606,-0.606,0
-0.57627,0.98821,0.043702,1,1.2685,-0.603,-0.603,0
-0.57316,0.98821,0.043702,1,1.2728,-0.6,-0.6,0
-0.57004,0.98821,0.043702,1,1.277,-0.597,-0.597,0
-0.56693,0.98821,0.043702,1,1.2813,-0.594,-0.594,0
-0.56382,0.98821,0.043702,1,1.2855,-0.591,-0.591,0
-0.56071,0.98821,0.043702,1,1.2898,-0.588,-0.588,0
-0.55761,0.98821,0.043702,1,1.294,-0.585,-0.585,0
-0.5545,0.98821,0.043702,1,1.2982,-0.582,-0.582,0
-0.5514,0.98821,0.043702,1,1.3025,-0.579,-0.579,0
-0.54829,0.98821,0.043702,1,1.3067,-0.576,-0.576,0
-0.54519,0.98821,0.043702,1,1.311,-0.573,-0.573,0
-0.54209,0.98821,0.043702,1,1.3152,-0.57,-0.57,0
-0.53899,0.98821,0.043702,1,1.3195,-0.567,-0.567,0
-0.53589,0.98821,0.043702,1,1.3237,-0.564,-0.564,0
-0.5328,0.98821,0.043702,1,1.3279,-0.561,-0.561,0
-0.5297,0.98821,0.043702,1,1.3322,-0.558,-0.558,0
-0.52661,0.98821,0.043702,1,1.3364,-0.555,-0.555,0
-0.52352,0.98821,0.043702,1,1.3407,-0.552,-0.552,0
-0.52043,0.98821,0.043702,1,1.3449,-0.549,-0.549,0
-0.51734,0.98821,0.043702,1,1.3492,-0.546,-0.546,0
-0.51426,0.98821,0.043702,1,1.3534,-0.543,-0.543,0
-0.51117,0.98821,0.043702,1,1.3576,-0.54,-0.54,0
-0.50809,0.98821,0.043702,1,1.3619,-0.537,-0.537,0
-0.505,0.98821,0.043702,1,1.3661,-0.534,-0.534,0
-0.50192,0.98821,0.043702,1,1.3704,-0.531,-0.531,0
-0.49884,0.98821,0.043702,1,1.3746,-0.528,-0.528,0
-0.49576,0.98821,0.043702,1,1.3789,-0.525,-0.525,0
-0.49269,0.98821,0.043702,1,1.3831,-0.522,-0.522,0
-0.48961,0.98821,0.043702,1,1.3873,-0.519,-0.519,0
-0.48654,0.98821,0.043702,1,1.3916,-0.516,-0.516,0
-0.48347,0.98821,0.043702,1,1.3958,-0.513,-0.513,0
-0.4804,0.98821,0.043702,1,1.4001,-0.51,-0.51,0
-0.47733,0.98821,0.043702,1,1.4043,-0.507,-0.507,0
-0.47426,0.98821,0.043702,1,1.4086,-0.504,-0.504,0
-0.47119,0.98821,0.043702,1,1.4128,-0.501,-0.501,0
-0.46791,1.0344,0.10202,1,1.417,-0.498,-0.498,0
-0.46452,1.0344,0.10202,1,1.4213,-0.495,-0.495,0
-0.46113,1.0344,0.10202,1,1.4255,-0.492,-0.492,0
-0.45774,1.0344,0.10202,1,1.4298,-0.489,-0.489,0
-0.45435,1.0344,0.10202,1,1.434,-0.486,-0.486,0
-0.45096,1.0344,0.10202,1,1.4383,-0.483,-0.483,0
-0.44758,1.0183,0.11529,1,1.4425,-0.48,-0.48,0
-0.44419,1.0183,0.11529,1,1.4467,-0.477,-0.477,0
-0.44081,1.0183,0.11529,1,1.451,-0.474,-0.474,0
-0.43742,1.0183,0.11529,1,1.4552,-0.471,-0.471,0
-0.43404,1.0183,0.11529,1,1.4595,-0.468,-0.468,0
-0.43066,1.0183,0.11529,1,1.4637,-0.465,-0.465,0
-0.42727,1.0183,0.11529,1,1.468,-0.462,-0.462,0
-0.42389,1.0099,0.12257,1,1.4722,-0.459,-0.459,0
-0.42051,1.0099,0.12257,1,1.4764,-0.456,-0.456,0
-0.41713,1.0099,0.12257,1,1.4807,-0.453,-0.453,0
-0.41375,1.0099,0.12257,1,1.4849,-0.45,-0.45,0
-0.41037,1.0099,0.12257,1,1.4892,-0.447,-0.447,0
-0.40699,1.0099,0.12257,1,1.4934,-0.444,-0.444,0
-0.40362,1.0099,0.12257,1,1.4977,-0.441,-0.441,0
-0.40024,1.0092,0.12387,1,1.5019,-0.438,-0.438,0
-0.39687,1.0092,0.12387,1,1.5061,-0.435,-0.435,0
-0.39349,1.0092,0.12387,1,1.5104,-0.432,-0.432,0
-0.39012,1.0092,0.12387,1,1.5146,-0.429,-0.429,0
-0.38674,1.0092,0.12387,1,1.5189,-0.426,-0.426,0
-0.38337,1.0092,0.12387,1,1.5231,-0.423,-0.423,0
-0.38,1.0162,0.11918,1,1.5274,-0.42,-0.42,0
-0.37663,1.0162,0.11918,1,1.5316,-0.417,-0.417,0
-0.37325,1.0162,0.11918,1,1.5358,-0.414,-0.414,0
-0.36988,1.0162,0.11918,1,1.5401,-0.411,-0.411,0
-0.36652,1.0162,0.11918,1,1.5443,-0.408,-0.408,0
-0.36315,1.0162,0.11918,1,1.5486,-0.405,-0.405,0
-0.35978,1.0162,0.11918,1,1.5528,-0.402,-0.402,0
-0.3564,0.98012,0.098776,1,1.557,-0.399,-0.399,0
-0.353,0.98012,0.098776,1,1.5613,-0.396,-0.396,0
-0.3496,0.98012,0.098776,1,1.5655,-0.393,-0.393,0
-0.3462,0.98012,0.098776,1,1.5698,-0.39,-0.39,0
-0.3428,0.98012,0.098776,1,1.574,-0.387,-0.387,0
-0.3394,0.98012,0.098776,1,1.5783,-0.384,-0.384,0
-0.33601,0.98012,0.098776,1,1.5825,-0.381,-0.381,0
-0.33256,0.98727,0.15478,1,1.5867,-0.378,-0.378,0
-0.32909,0.98727,0.15478,1,1.591,-0.375,-0.375,0
-0.32561,0.98727,0.15478,1,1.5952,-0.372,-0.372,0
-0.32214,0.98727,0.15478,1,1.5995,-0.369,-0.369,0
-0.31867,0.98727,0.15478,1,1.6037,-0.366,-0.366,0
-0.3152,0.98727,0.15478,1,1.608,-0.363,-0.363,0
-0.31174,0.98727,0.15478,1,1.6122,-0.36,-0.36,0
-0.30826,0.9948,0.15151,1,1.6164,-0.357,-0.357,0
-0.30478,0.9948,0.15151,1,1.6207,-0.354,-0.354,0
-0.30131,0.9948,0.15151,1,1.6249,-0.351,-0.351,0
-0.29783,0.9948,0.15151,1,1.6292,-0.348,-0.348,0
-0.29435,0.9948,0.15151,1,1.6334,-0.345,-0.345,0
-0.29087,0.9948,0.15151,1,1.6377,-0.342,-0.342,0
-0.28741,0.98849,0.15197,1,1.6419,-0.339,-0.339,0
-0.28396,0.98849,0.15197,1,1.6461,-0.336,-0.336,0
-0.2805,0.98849,0.15197,1,1.6504,-0.333,-0.333,0
-0.27703,0.98849,0.15197,1,1.6546,-0.33,-0.33,0
-0.27356,0.98849,0.15197,1,1.6589,-0.327,-0.327,0
-0.27009,0.98849,0.15197,1,1.6631,-0.324,-0.324,0
-0.2666,0.98849,0.15197,1,1.6674,-0.321,-0.321,0
-0.26314,1.0001,0.1662,1,1.6716,-0.318,-0.318,0
-0.25967,1.0001,0.1662,1,1.6758,-0.315,-0.315,0
-0.2562,1.0001,0.1662,1,1.6801,-0.312,-0.312,0
-0.25272,1.0001,0.1662,1,1.6843,-0.309,-0.309,0
-0.24923,1.0001,0.1662,1,1.6886,-0.306,-0.306,0
-0.24573,1.0001,0.1662,1,1.6928,-0.303,-0.303,0
-0.24222,1.0001,0.1662,1,1.6971,-0.3,-0.3,0
-0.2387,1.0104,0.17933,1,1.7013,-0.297,-0.297,0
-0.23517,1.0104,0.17933,1,1.7055,-0.294,-0.294,0
-0.23163,1.0104,0.17933,1,1.7098,-0.291,-0.291,0
-0.22808,1.0104,0.17933,1,1.714,-0.288,-0.288,0
-0.22452,1.0104,0.17933,1,1.7183,-0.285,-0.285,0
-0.22095,1.0104,0.17933,1,1.7225,-0.282,-0.282,0
-0.21737,1.0231,0.24252,1,1.7268,-0.279,-0.279,0
-0.21375,1.0231,0.24252,1,1.731,-0.276,-0.276,0
-0.21011,1.0231,0.24252,1,1.7352,-0.273,-0.273,0
-0.20646,1.0231,0.24252,1,1.7395,-0.27,-0.27,0
-0.20279,1.0231,0.24252,1,1.7437,-0.267,-0.267,0
-0.19911,1.0231,0.24252,1,1.748,-0.264,-0.264,0
-0.19542,1.0231,0.24252,1,1.7522,-0.261,-0.261,0
-0.19176,0.98914,0.26357,1,1.7565,-0.258,-0.258,0
-0.18812,0.98914,0.26357,1,1.7607,-0.255,-0.255,0
-0.18447,0.98914,0.26357,1,1.7649,-0.252,-0.252,0
-0.1808,0.98914,0.26357,1,1.7692,-0.249,-0.249,0
-0.17713,0.98914,0.26357,1,1.7734,-0.246,-0.246,0
-0.17344,0.98914,0.26357,1,1.7777,-0.243,-0.243,0
-0.16974,1.012,0.32116,1,1.7819,-0.24,-0.24,0
-0.16586,1.012,0.32116,1,1.7862,-0.237,-0.237,0
-0.16197,1.012,0.32116,1,1.7904,-0.234,-0.234,0
-0.15809,1.012,0.32116,1,1.7946,-0.231,-0.231,0
-0.1542,1.012,0.32116,1,1.7989,-0.228,-0.228,0
-0.15032,1.012,0.32116,1,1.8031,-0.225,-0.225,0
-0.14643,1.012,0.32116,1,1.8074,-0.222,-0.222,0
-0.14254,1.0356,0.35571,1,1.8116,-0.219,-0.219,0
-0.13864,1.0356,0.35571,1,1.8159,-0.216,-0.216,0
-0.13473,1.0356,0.35571,1,1.8201,-0.213,-0.213,0
-0.13082,1.0356,0.35571,1,1.8243,-0.21,-0.21,0
-0.12689,1.0356,0.35571,1,1.8286,-0.207,-0.207,0
-0.12295,1.0356,0.35571,1,1.8328,-0.204,-0.204,0
-0.119,1.0356,0.35571,1,1.8371,-0.201,-0.201,0
-0.11464,0.9687,0.45816,1,1.8413,-0.198,-0.198,0
-0.11013,0.9687,0.45816,1,1.8455,-0.195,-0.195,0
-0.10568,0.9687,0.45816,1,1.8498,-0.192,-0.192,0
-0.10129,0.9687,0.45816,1,1.854,-0.189,-0.189,0
-0.096961,0.9687,0.45816,1,1.8583,-0.186,-0.186,0
-0.092695,0.9687,0.45816,1,1.8625,-0.183,-0.183,0
-0.088491,0.9687,0.45816,1,1.8668,-0.18,-0.18,0
-0.083898,1.0035,0.68312,1,1.871,-0.177,-0.177,0
-0.079258,1.0035,0.68312,1,1.8752,-0.174,-0.174,0
-0.074571,1.0035,0.68312,1,1.8795,-0.171,-0.171,0
-0.069837,1.0035,0.68312,1,1.8837,-0.168,-0.168,0
-0.065056,1.0035,0.68312,1,1.888,-0.165,-0.165,0
-0.060229,1.0035,0.68312,1,1.8922,-0.162,-0.162,0
-0.055274,0.78603,0.53959,1,1.8965,-0.159,-0.159,0
-0.050271,0.78603,0.53959,1,1.9007,-0.156,-0.156,0
-0.045461,0.78603,0.53959,1,1.9049,-0.153,-0.153,0
-0.040842,0.78603,0.53959,1,1.9092,-0.15,-0.15,0
-0.036417,0.78603,0.53959,1,1.9134,-0.147,-0.147,0
-0.032183,0.78603,0.53959,1,1.9177,-0.144,-0.144,0
-0.028142,0.78603,0.53959,1,1.9219,-0.141,-0.141,0
-0.026034,0.16456,-0.018199,1,1.9262,-0.138,-0.138,0
-0.02488,0.16456,-0.018199,1,1.9304,-0.135,-0.135,0
-0.023787,0.16456,-0.018199,1,1.9346,-0.132,-0.132,0
-0.022756,0.16456,-0.018199,1,1.9389,-0.129,-0.129,0
-0.021786,0.16456,-0.018199,1,1.9431,-0.126,-0.126,0
-0.020879,0.16456,-0.018199,1,1.9474,-0.123,-0.123,0
-0.020033,0.16299,-0.020419,1,1.9516,-0.12,-0.12,0
-0.0197,0.16299,-0.020419,1,1.9559,-0.117,-0.117,0
-0.019332,0.16299,-0.020419,1,1.9601,-0.114,-0.114,0
-0.018928,0.16299,-0.020419,1,1.9643,-0.111,-0.111,0
-0.018488,0.16299,-0.020419,1,1.9686,-0.108,-0.108,0
-0.018013,0.16299,-0.020419,1,1.9728,-0.105,-0.105,0
-0.017501,0.16299,-0.020419,1,1.9771,-0.102,-0.102,0
-0.016989,0.18322,0.0054009,1,1.9813,-0.099,-0.099,0
-0.016529,0.18322,0.0054009,1,1.9856,-0.096,-0.096,0
-0.016063,0.18322,0.0054009,1,1.9898,-0.093,-0.093,0
-0.01559,0.18322,0.0054009,1,1.994,-0.09,-0.09,0
-0.015109,0.18322,0.0054009,1,1.9983,-0.087,-0.087,0
-0.014623,0.18322,0.0054009,1,2.0025,-0.084,-0.084,0
-0.014129,0.18322,0.0054009,1,2.0068,-0.081,-0.081,0
-0.013629,0.1819,-0.0056056,1,2.011,-0.078,-0.078,0
-0.013124,0.1819,-0.0056056,1,2.0153,-0.075,-0.075,0
-0.012615,0.1819,-0.0056056,1,2.0195,-0.072,-0.072,0
-0.0121,0.1819,-0.0056056,1,2.0237,-0.069,-0.069,0
-0.01158,0.1819,-0.0056056,1,2.028,-0.066,-0.066,0
-0.011055,0.1819,-0.0056056,1,2.0322,-0.063,-0.063,0
-0.010525,0.16938,0.0011666,1,2.0365,-0.06,-0.06,0
-0.010073,0.16938,0.0011666,1,2.0407,-0.057,-0.057,0
-0.0096287,0.16938,0.0011666,1,2.045,-0.054,-0.054,0
-0.0091911,0.16938,0.0011666,1,2.0492,-0.051,-0.051,0
-0.0087607,0.16938,0.0011666,1,2.0534,-0.048,-0.048,0
-0.0083374,0.16938,0.0011666,1,2.0577,-0.045,-0.045,0
-0.0079212,0.16938,0.0011666,1,2.0619,-0.042,-0.042,0
-0.0074765,0.19241,0.0076856,1,2.0662,-0.039,-0.039,0
-0.0069706,0.19241,0.0076856,1,2.0704,-0.036,-0.036,0
-0.006477,0.19241,0.0076856,1,2.0747,-0.033,-0.033,0
-0.0059954,0.19241,0.0076856,1,2.0789,-0.03,-0.03,0
-0.005526,0.19241,0.0076856,1,2.0831,-0.027,-0.027,0
-0.0050687,0.19241,0.0076856,1,2.0874,-0.024,-0.024,0
-0.0046235,0.19241,0.0076856,1,2.0916,-0.021,-0.021,0
-0.0040852,0.18819,-0.023344,1,2.0959,-0.018,-0.018,0
-0.0035022,0.18819,-0.023344,1,2.1001,-0.015,-0.015,0
-0.0029261,0.18819,-0.023344,1,2.1043,-0.012,-0.012,0
-0.0023571,0.18819,-0.023344,1,2.1086,-0.009,-0.009,0
-0.0017951,0.18819,-0.023344,1,2.1128,-0.006,-0.006,0
-0.0012401,0.18819,-0.023344,1,2.1171,-0.003,-0.003,0
-0.00069211,0.18819,-0.023344,1,2.1213,0,0,0
-0.00015772,0.19336,0.0060986,1,2.1256,0.003,0.003,0
0.0003667,0.19336,0.0060986,1,2.1298,0.006,0.006,0
0.00088116,0.19336,0.0060986,1,2.134,0.009,0.009,0
0.0013857,0.19336,0.0060986,1,2.1383,0.012,0.012,0
0.0018802,0.19336,0.0060986,1,2.1425,0.015,0.015,0
0.0023648,0.19336,0.0060986,1,2.1468,0.018,0.018,0
0.0029146,0.18692,-0.0013888,1,2.151,0.021,0.021,0
0.0036007,0.18692,-0.0013888,1,2.1553,0.024,0.024,0
0.0042707,0.18692,-0.0013888,1,2.1595,0.027,0.027,0
0.0049246,0.18692,-0.0013888,1,2.1637,0.03,0.03,0
0.0055624,0.18692,-0.0013888,1,2.168,0.033,0.033,0
0.0061841,0.18692,-0.0013888,1,2.1722,0.036,0.036,0
0.0067897,0.18692,-0.0013888,1,2.1765,0.039,0.039,0
0.0073062,0.18254,0.0020274,1,2.1807,0.042,0.042,0
0.0077878,0.18254,0.0020274,1,2.185,0.045,0.045,0
0.0082746,0.18254,0.0020274,1,2.1892,0.048,0.048,0
0.0087667,0.18254,0.0020274,1,2.1934,0.051,0.051,0
0.0092639,0.18254,0.0020274,1,2.1977,0.054,0.054,0
0.0097664,0.18254,0.0020274,1,2.2019,0.057,0.057,0
0.010274,0.18254,0.0020274,1,2.2062,0.06,0.06,0
0.010854,0.17282,-0.0043532,1,2.2104,0.063,0.063,0
0.011423,0.17282,-0.0043532,1,2.2147,0.066,0.066,0
0.011982,0.17282,-0.0043532,1,2.2189,0.069,0.069,0
0.012529,0.17282,-0.0043532,1,2.2231,0.072,0.072,0
0.013067,0.17282,-0.0043532,1,2.2274,0.075,0.075,0
0.013593,0.17282,-0.0043532,1,2.2316,0.078,0.078,0
0.0141,0.17862,-0.0066767,1,2.2359,0.081,0.081,0
0.014588,0.17862,-0.0066767,1,2.2401,0.084,0.084,0
0.015081,0.17862,-0.0066767,1,2.2444,0.087,0.087,0
0.015578,0.17862,-0.0066767,1,2.2486,0.09,0.09,0
0.016079,0.17862,-0.0066767,1,2.2528,0.093,0.093,0
0.016585,0.17862,-0.0066767,1,2.2571,0.096,0.096,0
0.017096,0.17862,-0.0066767,1,2.2613,0.099,0.099,0
0.017725,0.16503,0.011199,1,2.2656,0.102,0.102,0
0.018424,0.16503,0.011199,1,2.2698,0.105,0.105,0
0.019139,0.16503,0.011199,1,2.2741,0.108,0.108,0
0.019869,0.16503,0.011199,1,2.2783,0.111,0.111,0
0.020614,0.16503,0.011199,1,2.2825,0.114,0.114,0
0.021374,0.16503,0.011199,1,2.2868,0.117,0.117,0
0.022149,0.16503,0.011199,1,2.291,0.12,0.12,0
0.022615,0.29134,0.034636,1,2.2953,0.123,0.123,0
0.023329,0.29134,0.034636,1,2.2995,0.126,0.126,0
0.024293,0.29134,0.034636,1,2.3038,0.129,0.129,0
0.025505,0.29134,0.034636,1,2.308,0.132,0.132,0
0.026967,0.29134,0.034636,1,2.3122,0.135,0.135,0
0.028678,0.29134,0.034636,1,2.3165,0.138,0.138,0
0.031019,0.56516,0.64254,1,2.3207,0.141,0.141,0
0.034322,0.56516,0.64254,1,2.325,0.144,0.144,0
0.037799,0.56516,0.64254,1,2.3292,0.147,0.147,0
0.041453,0.56516,0.64254,1,2.3335,0.15,0.15,0
0.045282,0.56516,0.64254,1,2.3377,0.153,0.153,0
0.049286,0.56516,0.64254,1,2.3419,0.156,0.156,0
0.053466,0.56516,0.64254,1,2.3462,0.159,0.159,0
0.058277,0.99096,0.60748,1,2.3504,0.162,0.162,0
0.063286,0.99096,0.60748,1,2.3547,0.165,0.165,0
0.068224,0.99096,0.60748,1,2.3589,0.168,0.168,0
0.073092,0.99096,0.60748,1,2.3632,0.171,0.171,0
0.077888,0.99096,0.60748,1,2.3674,0.174,0.174,0
0.082614,0.99096,0.60748,1,2.3716,0.177,0.177,0
0.087269,0.977,0.45982,1,2.3759,0.18,0.18,0
0.091649,0.977,0.45982,1,2.3801,0.183,0.183,0
0.095957,0.977,0.45982,1,2.3844,0.186,0.186,0
0.10019,0.977,0.45982,1,2.3886,0.189,0.189,0
0.10435,0.977,0.45982,1,2.3928,0.192,0.192,0
0.10844,0.977,0.45982,1,2.3971,0.195,0.195,0
0.11245,0.977,0.45982,1,2.4013,0.198,0.198,0
0.11652,1.0037,0.3764,1,2.4056,0.201,0.201,0
0.12079,1.0037,0.3764,1,2.4098,0.204,0.204,0
0.125,1.0037,0.3764,1,2.4141,0.207,0.207,0
0.12914,1.0037,0.3764,1,2.4183,0.21,0.21,0
0.13322,1.0037,0.3764,1,2.4225,0.213,0.213,0
0.13723,1.0037,0.3764,1,2.4268,0.216,0.216,0
0.14118,1.0037,0.3764,1,2.431,0.219,0.219,0
0.14517,1.0204,0.30082,1,2.4353,0.222,0.222,0
0.14919,1.0204,0.30082,1,2.4395,0.225,0.225,0
0.15317,1.0204,0.30082,1,2.4438,0.228,0.228,0
0.15713,1.0204,0.30082,1,2.448,0.231,0.231,0
0.16106,1.0204,0.30082,1,2.4522,0.234,0.234,0
0.16497,1.0204,0.30082,1,2.4565,0.237,0.237,0
0.16884,1.0204,0.30082,1,2.4607,0.24,0.24,0
0.1727,0.98547,0.2701,1,2.465,0.243,0.243,0
0.17651,0.98547,0.2701,1,2.4692,0.246,0.246,0
0.18027,0.98547,0.2701,1,2.4735,0.249,0.249,0
0.18399,0.98547,0.2701,1,2.4777,0.252,0.252,0
0.18766,0.98547,0.2701,1,2.4819,0.255,0.255,0
0.19128,0.98547,0.2701,1,2.4862,0.258,0.258,0
0.19491,1.0185,0.22252,1,2.4904,0.261,0.261,0
0.19862,1.0185,0.22252,1,2.4947,0.264,0.264,0
0.20232,1.0185,0.22252,1,2.4989,0.267,0.267,0
0.20601,1.0185,0.22252,1,2.5032,0.27,0.27,0
0.20968,1.0185,0.22252,1,2.5074,0.273,0.273,0
0.21333,1.0185,0.22252,1,2.5116,0.276,0.276,0
0.21698,1.0185,0.22252,1,2.5159,0.279,0.279,0
0.22069,1.0051,0.20306,1,2.5201,0.282,0.282,0
0.22444,1.0051,0.20306,1,2.5244,0.285,0.285,0
0.22818,1.0051,0.20306,1,2.5286,0.288,0.288,0
0.23191,1.0051,0.20306,1,2.5329,0.291,0.291,0
0.23563,1.0051,0.20306,1,2.5371,0.294,0.294,0
0.23933,1.0051,0.20306,1,2.5413,0.297,0.297,0
0.24303,0.99081,0.18863,1,2.5456,0.3,0.3,0
0.24666,0.99081,0.18863,1,2.5498,0.303,0.303,0
0.25027,0.99081,0.18863,1,2.5541,0.306,0.306,0
0.25387,0.99081,0.18863,1,2.5583,0.309,0.309,0
0.25745,0.99081,0.18863,1,2.5626,0.312,0.312,0
0.26102,0.99081,0.18863,1,2.5668,0.315,0.315,0
0.26458,0.99081,0.18863,1,2.571,0.318,0.318,0
0.26808,0.9773,0.14948,1,2.5753,0.321,0.321,0
0.27149,0.9773,0.14948,1,2.5795,0.324,0.324,0
0.27487,0.9773,0.14948,1,2.5838,0.327,0.327,0
0.27824,0.9773,0.14948,1,2.588,0.33,0.33,0
0.28158,0.9773,0.14948,1,2.5923,0.333,0.333,0
0.2849,0.9773,0.14948,1,2.5965,0.336,0.336,0
0.2882,0.9773,0.14948,1,2.6007,0.339,0.339,0
0.29163,1.0014,0.1411,1,2.605,0.342,0.342,0
0.29513,1.0014,0.1411,1,2.6092,0.345,0.345,0
0.29863,1.0014,0.1411,1,2.6135,0.348,0.348,0
0.30213,1.0014,0.1411,1,2.6177,0.351,0.351,0
0.30564,1.0014,0.1411,1,2.622,0.354,0.354,0
0.30915,1.0014,0.1411,1,2.6262,0.357,0.357,0
0.31267,0.99098,0.14695,1,2.6304,0.36,0.36,0
0.31627,0.99098,0.14695,1,2.6347,0.363,0.363,0
0.31986,0.99098,0.14695,1,2.6389,0.366,0.366,0
0.32343,0.99098,0.14695,1,2.6432,0.369,0.369,0
0.327,0.99098,0.14695,1,2.6474,0.372,0.372,0
0.33055,0.99098,0.14695,1,2.6517,0.375,0.375,0
0.33409,0.99098,0.14695,1,2.6559,0.378,0.378,0
0.33759,1.0063,0.14715,1,2.6601,0.381,0.381,0
0.34101,1.0063,0.14715,1,2.6644,0.384,0.384,0
0.34442,1.0063,0.14715,1,2.6686,0.387,0.387,0
0.34782,1.0063,0.14715,1,2.6729,0.39,0.39,0
0.35122,1.0063,0.14715,1,2.6771,0.393,0.393,0
0.35462,1.0063,0.14715,1,2.6813,0.396,0.396,0
0.358,1.0063,0.14715,1,2.6856,0.399,0.399,0
0.36133,1.01,0.1095,1,2.6898,0.402,0.402,0
0.36464,1.01,0.1095,1,2.6941,0.405,0.405,0
0.36794,1.01,0.1095,1,2.6983,0.408,0.408,0
0.37125,1.01,0.1095,1,2.7026,0.411,0.411,0
0.37456,1.01,0.1095,1,2.7068,0.414,0.414,0
0.37788,1.01,0.1095,1,2.711,0.417,0.417,0
0.3812,1.01,0.1095,1,2.7153,0.42,0.42,0
0.38451,1.0079,0.1089,1,2.7195,0.423,0.423,0
0.38783,1.0079,0.1089,1,2.7238,0.426,0.426,0
0.39115,1.0079,0.1089,1,2.728,0.429,0.429,0
0.39448,1.0079,0.1089,1,2.7323,0.432,0.432,0
0.39781,1.0079,0.1089,1,2.7365,0.435,0.435,0
0.40114,1.0079,0.1089,1,2.7407,0.438,0.438,0
0.40447,1.008,0.10823,1,2.745,0.441,0.441,0
0.40781,1.008,0.10823,1,2.7492,0.444,0.444,0
0.41115,1.008,0.10823,1,2.7535,0.447,0.447,0
0.41449,1.008,0.10823,1,2.7577,0.45,0.45,0
0.41783,1.008,0.10823,1,2.762,0.453,0.453,0
0.42118,1.008,0.10823,1,2.7662,0.456,0.456,0
0.42453,1.008,0.10823,1,2.7704,0.459,0.459,0
0.42789,1.0101,0.10749,1,2.7747,0.462,0.462,0
0.43124,1.0101,0.10749,1,2.7789,0.465,0.465,0
0.4346,1.0101,0.10749,1,2.7832,0.468,0.468,0
0.43796,1.0101,0.10749,1,2.7874,0.471,0.471,0
0.44133,1.0101,0.10749,1,2.7917,0.474,0.474,0
0.4447,1.0101,0.10749,1,2.7959,0.477,0.477,0
0.44807,1.0101,0.10749,1,2.8001,0.48,0.48,0
0.45144,1.0145,0.10669,1,2.8044,0.483,0.483,0
0.45482,1.0145,0.10669,1,2.8086,0.486,0.486,0
0.45819,1.0145,0.10669,1,2.8129,0.489,0.489,0
0.46158,1.0145,0.10669,1,2.8171,0.492,0.492,0
0.46496,1.0145,0.10669,1,2.8214,0.495,0.495,0
0.46835,1.0145,0.10669,1,2.8256,0.498,0.498,0
0.47163,0.98735,0.043189,1,2.8298,0.501,0.501,0
0.47469,0.98735,0.043189,1,2.8341,0.504,0.504,0
0.47775,0.98735,0.043189,1,2.8383,0.507,0.507,0
0.48081,0.98735,0.043189,1,2.8426,0.51,0.51,0
0.48388,0.98735,0.043189,1,2.8468,0.513,0.513,0
0.48695,0.98735,0.043189,1,2.8511,0.516,0.516,0
0.49002,0.98735,0.043189,1,2.8553,0.519,0.519,0
0.49308,0.98735,0.043189,1,2.8595,0.522,0.522,0
0.49616,0.98735,0.043189,1,2.8638,0.525,0.525,0
0.49923,0.98735,0.043189,1,2.868,0.528,0.528,0
0.5023,0.98735,0.043189,1,2.8723,0.531,0.531,0
0.50538,0.98735,0.043189,1,2.8765,0.534,0.534,0
0.50846,0.98735,0.043189,1,2.8808,0.537,0.537,0
0.51154,0.98735,0.043189,1,2.885,0.54,0.54,0
0.51462,0.98735,0.043189,1,2.8892,0.543,0.543,0
0.5177,0.98735,0.043189,1,2.8935,0.546,0.546,0
0.52078,0.98735,0.043189,1,2.8977,0.549,0.549,0
0.52387,0.98735,0.043189,1,2.902,0.552,0.552,0
0.52696,0.98735,0.043189,1,2.9062,0.555,0.555,0
0.53004,0.98735,0.043189,1,2.9105,0.558,0.558,0
0.53313,0.98735,0.043189,1,2.9147,0.561,0.561,0
0.53623,0.98735,0.043189,1,2.9189,0.564,0.564,0
0.53932,0.98735,0.043189,1,2.9232,0.567,0.567,0
0.54241,0.98735,0.043189,1,2.9274,0.57,0.57,0
0.54551,0.98735,0.043189,1,2.9317,0.573,0.573,0
0.54861,0.98735,0.043189,1,2.9359,0.576,0.576,0
0.55171,0.98735,0.043189,1,2.9402,0.579,0.579,0
0.55481,0.98735,0.043189,1,2.9444,0.582,0.582,0
0.55791,0.98735,0.043189,1,2.9486,0.585,0.585,0
0.56102,0.98735,0.043189,1,2.9529,0.588,0.588,0
0.56412,0.98735,0.043189,1,2.9571,0.591,0.591,0
0.56723,0.98735,0.043189,1,2.9614,0.594,0.594,0
0.57034,0.98735,0.043189,1,2.9656,0.597,0.597,0
0.57345,0.98735,0.043189,1,2.9698,0.6,0.6,0
0.57656,0.98735,0.043189,1,2.9741,0.603,0.603,0
0.57967,0.98735,0.043189,1,2.9783,0.606,0.606,0
0.58279,0.98735,0.043189,1,2.9826,0.609,0.609,0
0.5859,0.98735,0.043189,1,2.9868,0.612,0.612,0
0.58902,0.98735,0.043189,1,2.9911,0.615,0.615,0
0.59214,0.98735,0.043189,1,2.9953,0.618,0.618,0
0.59526,0.98735,0.043189,1,2.9995,0.621,0.621,0
0.59839,0.98735,0.043189,1,3.0038,0.624,0.624,0
0.6015,0.99756,0.033981,1,3.008,0.627,0.627,0
0.6046,0.99756,0.033981,1,3.0123,0.63,0.63,0
0.60771,0.99756,0.033981,1,3.0165,0.633,0.633,0
0.61081,0.99756,0.033981,1,3.0208,0.636,0.636,0
0.61391,0.99756,0.033981,1,3.025,0.639,0.639,0
0.61702,0.99756,0.033981,1,3.0292,0.642,0.642,0
0.62012,0.99756,0.033981,1,3.0335,0.645,0.645,0
0.62322,0.99756,0.033981,1,3.0377,0.648,0.648,0
0.62632,0.99756,0.033981,1,3.042,0.651,0.651,0
0.62942,0.99756,0.033981,1,3.0462,0.654,0.654,0
0.63252,0.99756,0.033981,1,3.0505,0.657,0.657,0
0.63562,0.99756,0.033981,1,3.0547,0.66,0.66,0
0.63872,0.99756,0.033981,1,3.0589,0.663,0.663,0
0.64182,0.99756,0.033981,1,3.0632,0.666,0.666,0
0.64492,0.99756,0.033981,1,3.0674,0.669,0.669,0
0.64802,0.99756,0.033981,1,3.0717,0.672,0.672,0
0.65111,0.99756,0.033981,1,3.0759,0.675,0.675,0
0.65421,0.99756,0.033981,1,3.0802,0.678,0.678,0
0.6573,0.99756,0.033981,1,3.0844,0.681,0.681,0
0.6604,0.99756,0.033981,1,3.0886,0.684,0.684,0
0.6635,0.99756,0.033981,1,3.0929,0.687,0.687,0
0.66659,0.99756,0.033981,1,3.0971,0.69,0.69,0
0.66968,0.99756,0.033981,1,3.1014,0.693,0.693,0
0.67278,0.99756,0.033981,1,3.1056,0.696,0.696,0
0.67587,0.99756,0.033981,1,3.1099,0.699,0.699,0
0.67896,0.99756,0.033981,1,3.1141,0.702,0.702,0
0.68205,0.99756,0.033981,1,3.1183,0.705,0.705,0
0.68515,0.99756,0.033981,1,3.1226,0.708,0.708,0
0.68824,0.99756,0.033981,1,3.1268,0.711,0.711,0
0.69133,0.99756,0.033981,1,3.1311,0.714,0.714,0
0.69442,0.99756,0.033981,1,3.1353,0.717,0.717,0
0.69751,0.99756,0.033981,1,3.1396,0.72,0.72,0
0.70059,0.99756,0.033981,1,3.1438,0.723,0.723,0
0.70368,0.99756,0.033981,1,3.148,0.726,0.726,0
0.70677,0.99756,0.033981,1,3.1523,0.729,0.729,0
0.70986,0.99756,0.033981,1,3.1565,0.732,0.732,0
0.71294,0.99756,0.033981,1,3.1608,0.735,0.735,0
0.71603,0.99756,0.033981,1,3.165,0.738,0.738,0
0.71912,0.99756,0.033981,1,3.1693,0.741,0.741,0
0.7222,0.99756,0.033981,1,3.1735,0.744,0.744,0
0.72529,0.99756,0.033981,1,3.1777,0.747,0.747,0
0.72837,0.99756,0.033981,1,3.182,0.75,0.75,0
0.73145,0.99923,0.024858,1,3.1862,0.753,0.753,0
0.73453,0.99923,0.024858,1,3.1905,0.756,0.756,0
0.73761,0.99923,0.024858,1,3.1947,0.759,0.759,0
0.74069,0.99923,0.024858,1,3.199,0.762,0.762,0
0.74378,0.99923,0.024858,1,3.2032,0.765,0.765,0
0.74685,0.99923,0.024858,1,3.2074,0.768,0.768,0
0.74993,0.99923,0.024858,1,3.2117,0.771,0.771,0
0.75301,0.99923,0.024858,1,3.2159,0.774,0.774,0
0.75609,0.99923,0.024858,1,3.2202,0.777,0.777,0
0.75917,0.99923,0.024858,1,3.2244,0.78,0.78,0
0.76225,0.99923,0.024858,1,3.2286,0.783,0.783,0
0.76532,0.99923,0.024858,1,3.2329,0.786,0.786,0
0.7684,0.99923,0.024858,1,3.2371,0.789,0.789,0
0.77147,0.99923,0.024858,1,3.2414,0.792,0.792,0
0.77455,0.99923,0.024858,1,3.2456,0.795,0.795,0
0.77763,0.99923,0.024858,1,3.2499,0.798,0.798,0
0.7807,0.99923,0.024858,1,3.2541,0.801,0.801,0
0.78377,0.99923,0.024858,1,3.2583,0.804,0.804,0
0.78685,0.99923,0.024858,1,3.2626,0.807,0.807,0
0.78992,0.99923,0.024858,1,3.2668,0.81,0.81,0
0.79299,0.99923,0.024858,1,3.2711,0.813,0.813,0
0.79606,0.99923,0.024858,1,3.2753,0.816,0.816,0
0.79914,0.99923,0.024858,1,3.2796,0.819,0.819,0
0.80221,0.99923,0.024858,1,3.2838,0.822,0.822,0
0.80528,0.99923,0.024858,1,3.288,0.825,0.825,0
0.80835,0.99923,0.024858,1,3.2923,0.828,0.828,0
0.81142,0.99923,0.024858,1,3.2965,0.831,0.831,0
0.81449,0.99923,0.024858,1,3.3008,0.834,0.834,0
0.81755,0.99923,0.024858,1,3.305,0.837,0.837,0
0.82062,0.99923,0.024858,1,3.3093,0.84,0.84,0
0.82369,0.99923,0.024858,1,3.3135,0.843,0.843,0
0.82676,0.99923,0.024858,1,3.3177,0.846,0.846,0
0.82982,0.99923,0.024858,1,3.322,0.849,0.849,0
0.83289,0.99923,0.024858,1,3.3262,0.852,0.852,0
0.83596,0.99923,0.024858,1,3.3305,0.855,0.855,0
0.83902,0.99923,0.024858,1,3.3347,0.858,0.858,0
0.84209,0.99923,0.024858,1,3.339,0.861,0.861,0
0.84515,0.99923,0.024858,1,3.3432,0.864,0.864,0
0.84821,0.99923,0.024858,1,3.3474,0.867,0.867,0
0.85128,0.99923,0.024858,1,3.3517,0.87,0.87,0
0.85434,0.99923,0.024858,1,3.3559,0.873,0.873,0
0.8574,0.99968,0.018705,1,3.3602,0.876,0.876,0
0.86046,0.99968,0.018705,1,3.3644,0.879,0.879,0
0.86353,0.99968,0.018705,1,3.3687,0.882,0.882,0
0.86659,0.99968,0.018705,1,3.3729,0.885,0.885,0
0.86965,0.99968,0.018705,1,3.3771,0.888,0.888,0
0.87271,0.99968,0.018705,1,3.3814,0.891,0.891,0
0.87577,0.99968,0.018705,1,3.3856,0.894,0.894,0
0.87883,0.99968,0.018705,1,3.3899,0.897,0.897,0
0.88189,0.99968,0.018705,1,3.3941,0.9,0.9,0
0.88495,0.99968,0.018705,1,3.3984,0.903,0.903,0
0.88801,0.99968,0.018705,1,3.4026,0.906,0.906,0
0.89106,0.99968,0.018705,1,3.4068,0.909,0.909,0
0.89412,0.99968,0.018705,1,3.4111,0.912,0.912,0
0.89718,0.99968,0.018705,1,3.4153,0.915,0.915,0
0.90024,0.99968,0.018705,1,3.4196,0.918,0.918,0
0.9033,0.99968,0.018705,1,3.4238,0.921,0.921,0
0.90635,0.99968,0.018705,1,3.4281,0.924,0.924,0
0.90941,0.99968,0.018705,1,3.4323,0.927,0.927,0
0.91246,0.99968,0.018705,1,3.4365,0.93,0.93,0
0.91552,0.99968,0.018705,1,3.4408,0.933,0.933,0
0.91858,0.99968,0.018705,1,3.445,0.936,0.936,0
0.92163,0.99968,0.018705,1,3.4493,0.939,0.939,0
0.92469,0.99968,0.018705,1,3.4535,0.942,0.942,0
0.92774,0.99968,0.018705,1,3.4578,0.945,0.945,0
0.93079,0.99968,0.018705,1,3.462,0.948,0.948,0
0.93385,0.99968,0.018705,1,3.4662,0.951,0.951,0
0.9369,0.99968,0.018705,1,3.4705,0.954,0.954,0
0.93996,0.99968,0.018705,1,3.4747,0.957,0.957,0
0.94301,0.99968,0.018705,1,3.479,0.96,0.96,0
0.94606,0.99968,0.018705,1,3.4832,0.963,0.963,0
0.94911,0.99968,0.018705,1,3.4875,0.966,0.966,0
0.95216,0.99968,0.018705,1,3.4917,0.969,0.969,0
0.95522,0.99968,0.018705,1,3.4959,0.972,0.972,0
0.95827,0.99968,0.018705,1,3.5002,0.975,0.975,0
0.96132,0.99968,0.018705,1,3.5044,0.978,0.978,0
0.96437,0.99968,0.018705,1,3.5087,0.981,0.981,0
0.96742,0.99968,0.018705,1,3.5129,0.984,0.984,0
0.97047,0.99968,0.018705,1,3.5171,0.987,0.987,0
0.97352,0.99968,0.018705,1,3.5214,0.99,0.99,0
0.97657,0.99968,0.018705,1,3.5256,0.993,0.993,0
0.97961,0.99968,0.018705,1,3.5299,0.996,0.996,0
0.98266,0.99968,0.018705,1,3.5341,0.999,0.999,0
0.98571,0.99985,0.01454,1,3.5384,1.002,1.002,0
0.98876,0.99985,0.01454,1,3.5426,1.005,1.005,0
0.99181,0.99985,0.01454,1,3.5468,1.008,1.008,0
0.99485,0.99985,0.01454,1,3.5511,1.011,1.011,0
0.9979,0.99985,0.01454,1,3.5553,1.014,1.014,0
1.0009,0.99985,0.01454,1,3.5596,1.017,1.017,0
1.004,0.99985,0.01454,1,3.5638,1.02,1.02,0
1.007,0.99985,0.01454,1,3.5681,1.023,1.023,0
1.0101,0.99985,0.01454,1,3.5723,1.026,1.026,0
1.0131,0.99985,0.01454,1,3.5765,1.029,1.029,0
1.0162,0.99985,0.01454,1,3.5808,1.032,1.032,0
1.0192,0.99985,0.01454,1,3.585,1.035,1.035,0
1.0223,0.99985,0.01454,1,3.5893,1.038,1.038,0
1.0253,0.99985,0.01454,1,3.5935,1.041,1.041,0
1.0284,0.99985,0.01454,1,3.5978,1.044,1.044,0
1.0314,0.99985,0.01454,1,3.602,1.047,1.047,0
1.0344,0.99985,0.01454,1,3.6062,1.05,1.05,0
1.0375,0.99985,0.01454,1,3.6105,1.053,1.053,0
1.0405,0.99985,0.01454,1,3.6147,1.056,1.056,0
1.0436,0.99985,0.01454,1,3.619,1.059,1.059,0
1.0466,0.99985,0.01454,1,3.6232,1.062,1.062,0
1.0497,0.99985,0.01454,1,3.6275,1.065,1.065,0
1.0527,0.99985,0.01454,1,3.6317,1.068,1.068,0
1.0558,0.99985,0.01454,1,3.6359,1.071,1.071,0
1.0588,0.99985,0.01454,1,3.6402,1.074,1.074,0
1.0618,0.99985,0.01454,1,3.6444,1.077,1.077,0
1.0649,0.99985,0.01454,1,3.6487,1.08,1.08,0
1.0679,0.99985,0.01454,1,3.6529,1.083,1.083,0
1.071,0.99985,0.01454,1,3.6572,1.086,1.086,0
1.074,0.99985,0.01454,1,3.6614,1.089,1.089,0
1.077,0.99985,0.01454,1,3.6656,1.092,1.092,0
1.0801,0.99985,0.01454,1,3.6699,1.095,1.095,0
1.0831,0.99985,0.01454,1,3.6741,1.098,1.098,0
1.0862,0.99985,0.01454,1,3.6784,1.101,1.101,0
1.0892,0.99985,0.01454,1,3.6826,1.104,1.104,0
1.0922,0.99985,0.01454,1,3.6869,1.107,1.107,0
1.0953,0.99985,0.01454,1,3.6911,1.11,1.11,0
1.0983,0.99985,0.01454,1,3.6953,1.113,1.113,0
1.1014,0.99985,0.01454,1,3.6996,1.116,1.116,0
1.1044,0.99985,0.01454,1,3.7038,1.119,1.119,0
1.1074,0.99985,0.01454,1,3.7081,1.122,1.122,0
1.1105,0.99985,0.01454,1,3.7123,1.125,1.125,0
1.1135,0.99992,0.011624,1,3.7166,1.128,1.128,0
1.1166,0.99992,0.011624,1,3.7208,1.131,1.131,0
1.1196,0.99992,0.011624,1,3.725,1.134,1.134,0
1.1226,0.99992,0.011624,1,3.7293,1.137,1.137,0
1.1257,0.99992,0.011624,1,3.7335,1.14,1.14,0
1.1287,0.99992,0.011624,1,3.7378,1.143,1.143,0
1.1317,0.99992,0.011624,1,3.742,1.146,1.146,0
1.1348,0.99992,0.011624,1,3.7463,1.149,1.149,0
1.1378,0.99992,0.011624,1,3.7505,1.152,1.152,0
1.1409,0.99992,0.011624,1,3.7547,1.155,1.155,0
1.1439,0.99992,0.011624,1,3.759,1.158,1.158,0
1.1469,0.99992,0.011624,1,3.7632,1.161,1.161,0
1.15,0.99992,0.011624,1,3.7675,1.164,1.164,0
1.153,0.99992,0.011624,1,3.7717,1.167,1.167,0
1.156,0.99992,0.011624,1,3.776,1.17,1.17,0
1.1591,0.99992,0.011624,1,3.7802,1.173,1.173,0
1.1621,0.99992,0.011624,1,3.7844,1.176,1.176,0
1.1651,0.99992,0.011624,1,3.7887,1.179,1.179,0
1.1682,0.99992,0.011624,1,3.7929,1.182,1.182,0
1.1712,0.99992,0.011624,1,3.7972,1.185,1.185,0
1.1742,0.99992,0.011624,1,3.8014,1.188,1.188,0
1.1773,0.99992,0.011624,1,3.8056,1.191,1.191,0
1.1803,0.99992,0.011624,1,3.8099,1.194,1.194,0
1.1833,0.99992,0.011624,1,3.8141,1.197,1.197,0
1.1864,0.99992,0.011624,1,3.8184,1.2,1.2,0
1.1894,0.99992,0.011624,1,3.8226,1.203,1.203,0
1.1924,0.99992,0.011624,1,3.8269,1.206,1.206,0
1.1955,0.99992,0.011624,1,3.8311,1.209,1.209,0
1.1985,0.99992,0.011624,1,3.8353,1.212,1.212,0
1.2015,0.99992,0.011624,1,3.8396,1.215,1.215,0
1.2046,0.99992,0.011624,1,3.8438,1.218,1.218,0
1.2076,0.99992,0.011624,1,3.8481,1.221,1.221,0
1.2106,0.99992,0.011624,1,3.8523,1.224,1.224,0
1.2137,0.99992,0.011624,1,3.8566,1.227,1.227,0
1.2167,0.99992,0.011624,1,3.8608,1.23,1.23,0
1.2197,0.99992,0.011624,1,3.865,1.233,1.233,0
1.2228,0.99992,0.011624,1,3.8693,1.236,1.236,0
1.2258,0.99992,0.011624,1,3.8735,1.239,1.239,0
1.2288,0.99992,0.011624,1,3.8778,1.242,1.242,0
1.2319,0.99992,0.011624,1,3.882,1.245,1.245,0
1.2349,0.99992,0.011624,1,3.8863,1.248,1.248,0
1.2379,0.99993,0.0095361,1,3.8905,1.251,1.251,0
1.241,0.99993,0.0095361,1,3.8947,1.254,1.254,0
1.244,0.99993,0.0095361,1,3.899,1.257,1.257,0
1.247,0.99993,0.0095361,1,3.9032,1.26,1.26,0
1.2501,0.99993,0.0095361,1,3.9075,1.263,1.263,0
1.2531,0.99993,0.0095361,1,3.9117,1.266,1.266,0
1.2561,0.99993,0.0095361,1,3.916,1.269,1.269,0
1.2591,0.99993,0.0095361,1,3.9202,1.272,1.272,0
1.2622,0.99993,0.0095361,1,3.9244,1.275,1.275,0
1.2652,0.99993,0.0095361,1,3.9287,1.278,1.278,0
1.2682,0.99993,0.0095361,1,3.9329,1.281,1.281,0
1.2713,0.99993,0.0095361,1,3.9372,1.284,1.284,0
1.2743,0.99993,0.0095361,1,3.9414,1.287,1.287,0
1.2773,0.99993,0.0095361,1,3.9457,1.29,1.29,0
1.2804,0.99993,0.0095361,1,3.9499,1.293,1.293,0
1.2834,0.99993,0.0095361,1,3.9541,1.296,1.296,0
1.2864,0.99993,0.0095361,1,3.9584,1.299,1.299,0
1.2894,0.99993,0.0095361,1,3.9626,1.302,1.302,0
1.2925,0.99993,0.0095361,1,3.9669,1.305,1.305,0
1.2955,0.99993,0.0095361,1,3.9711,1.308,1.308,0
1.2985,0.99993,0.0095361,1,3.9754,1.311,1.311,0
1.3016,0.99993,0.0095361,1,3.9796,1.314,1.314,0
1.3046,0.99993,0.0095361,1,3.9838,1.317,1.317,0
1.3076,0.99993,0.0095361,1,3.9881,1.32,1.32,0
1.3106,0.99993,0.0095361,1,3.9923,1.323,1.323,0
1.3137,0.99993,0.0095361,1,3.9966,1.326,1.326,0
1.3167,0.99993,0.0095361,1,4.0008,1.329,1.329,0
1.3197,0.99993,0.0095361,1,4.0051,1.332,1.332,0
1.3227,0.99993,0.0095361,1,4.0093,1.335,1.335,0
1.3258,0.99993,0.0095361,1,4.0135,1.338,1.338,0
1.3288,0.99993,0.0095361,1,4.0178,1.341,1.341,0
1.3318,0.99993,0.0095361,1,4.022,1.344,1.344,0
1.3349,0.99993,0.0095361,1,4.0263,1.347,1.347,0
1.3379,0.99993,0.0095361,1,4.0305,1.35,1.35,0
1.3409,0.99993,0.0095361,1,4.0348,1.353,1.353,0
1.3439,0.99993,0.0095361,1,4.039,1.356,1.356,0
1.347,0.99993,0.0095361,1,4.0432,1.359,1.359,0
1.35,0.99993,0.0095361,1,4.0475,1.362,1.362,0
1.353,0.99993,0.0095361,1,4.0517,1.365,1.365,0
1.356,0.99993,0.0095361,1,4.056,1.368,1.368,0
1.3591,0.99993,0.0095361,1,4.0602,1.371,1.371,0
1.3621,0.99993,0.0095361,1,4.0644,1.374,1.374,0
1.3651,0.99988,0.0080097,1,4.0687,1.377,1.377,0
1.3681,0.99988,0.0080097,1,4.0729,1.38,1.38,0
1.3712,0.99988,0.0080097,1,4.0772,1.383,1.383,0
1.3742,0.99988,0.0080097,1,4.0814,1.386,1.386,0
1.3772,0.99988,0.0080097,1,4.0857,1.389,1.389,0
1.3802,0.99988,0.0080097,1,4.0899,1.392,1.392,0
1.3833,0.99988,0.0080097,1,4.0941,1.395,1.395,0
1.3863,0.99988,0.0080097,1,4.0984,1.398,1.398,0
1.3893,0.99988,0.0080097,1,4.1026,1.401,1.401,0
1.3923,0.99988,0.0080097,1,4.1069,1.404,1.404,0
1.3954,0.99988,0.0080097,1,4.1111,1.407,1.407,0
1.3984,0.99988,0.0080097,1,4.1154,1.41,1.41,0
1.4014,0.99988,0.0080097,1,4.1196,1.413,1.413,0
1.4044,0.99988,0.0080097,1,4.1238,1.416,1.416,0
1.4075,0.99988,0.0080097,1,4.1281,1.419,1.419,0
1.4105,0.99988,0.0080097,1,4.1323,1.422,1.422,0
1.4135,0.99988,0.0080097,1,4.1366,1.425,1.425,0
1.4165,0.99988,0.0080097,1,4.1408,1.428,1.428,0
1.4196,0.99988,0.0080097,1,4.1451,1.431,1.431,0
1.4226,0.99988,0.0080097,1,4.1493,1.434,1.434,0
1.4256,0.99988,0.0080097,1,4.1535,1.437,1.437,0
1.4286,0.99988,0.0080097,1,4.1578,1.44,1.44,0
1.4317,0.99988,0.0080097,1,4.162,1.443,1.443,0
1.4347,0.99988,0.0080097,1,4.1663,1.446,1.446,0
1.4377,0.99988,0.0080097,1,4.1705,1.449,1.449,0
1.4407,0.99988,0.0080097,1,4.1748,1.452,1.452,0
1.4438,0.99988,0.0080097,1,4.179,1.455,1.455,0
1.4468,0.99988,0.0080097,1,4.1832,1.458,1.458,0
1.4498,0.99988,0.0080097,1,4.1875,1.461,1.461,0
1.4528,0.99988,0.0080097,1,4.1917,1.464,1.464,0
1.4558,0.99988,0.0080097,1,4.196,1.467,1.467,0
1.4589,0.99988,0.0080097,1,4.2002,1.47,1.47,0
1.4619,0.99988,0.0080097,1,4.2045,1.473,1.473,0
1.4649,0.99988,0.0080097,1,4.2087,1.476,1.476,0
1.4679,0.99988,0.0080097,1,4.2129,1.479,1.479,0
1.471,0.99988,0.0080097,1,4.2172,1.482,1.482,0
1.474,0.99988,0.0080097,1,4.2214,1.485,1.485,0
1.477,0.99988,0.0080097,1,4.2257,1.488,1.488,0
1.48,0.99988,0.0080097,1,4.2299,1.491,1.491,0
1.483,0.99988,0.0080097,1,4.2342,1.494,1.494,0
1.4861,0.99988,0.0080097,1,4.2384,1.497,1.497,0
nan,nan,nan,0,4.2426,1.5,1.5,0


==> cylinder-data/est_data8.csv <==
"pressure","vel_x","vel_y","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.4891,0.99884,0.0089119,1,0,-1.5,-1.5,0
-1.4861,0.99884,0.0089119,1,0.0042427,-1.497,-1.497,0
-1.4831,0.99884,0.0089119,1,0.0084853,-1.494,-1.494,0
-1.48,0.99884,0.0089119,1,0.012728,-1.491,-1.491,0
-1.477,0.99884,0.0089119,1,0.016971,-1.488,-1.488,0
-1.474,0.99884,0.0089119,1,0.021213,-1.485,-1.485,0
-1.471,0.99884,0.0089119,1,0.025456,-1.482,-1.482,0
-1.4679,0.99884,0.0089119,1,0.029699,-1.479,-1.479,0
-1.4649,0.99884,0.0089119,1,0.033941,-1.476,-1.476,0
-1.4619,0.99884,0.0089119,1,0.038184,-1.473,-1.473,0
-1.4589,0.99884,0.0089119,1,0.042426,-1.47,-1.47,0
-1.4559,0.99884,0.0089119,1,0.046669,-1.467,-1.467,0
-1.4528,0.99884,0.0089119,1,0.050912,-1.464,-1.464,0
-1.4498,0.99884,0.0089119,1,0.055154,-1.461,-1.461,0
-1.4468,0.99884,0.0089119,1,0.059397,-1.458,-1.458,0
-1.4438,0.99884,0.0089119,1,0.06364,-1.455,-1.455,0
-1.4407,0.99884,0.0089119,1,0.067882,-1.452,-1.452,0
-1.4377,0.99884,0.0089119,1,0.072125,-1.449,-1.449,0
-1.4347,0.99884,0.0089119,1,0.076368,-1.446,-1.446,0
-1.4317,0.99884,0.0089119,1,0.08061,-1.443,-1.443,0
-1.4287,0.99884,0.0089119,1,0.084853,-1.44,-1.44,0
-1.4256,0.99884,0.0089119,1,0.089095,-1.437,-1.437,0
-1.4226,0.99884,0.0089119,1,0.093338,-1.434,-1.434,0
-1.4196,0.99884,0.0089119,1,0.097581,-1.431,-1.431,0
-1.4166,0.99884,0.0089119,1,0.10182,-1.428,-1.428,0
-1.4135,0.99884,0.0089119,1,0.10607,-1.425,-1.425,0
-1.4105,0.99884,0.0089119,1,0.11031,-1.422,-1.422,0
-1.4075,0.99884,0.0089119,1,0.11455,-1.419,-1.419,0
-1.4045,0.99884,0.0089119,1,0.11879,-1.416,-1.416,0
-1.4014,0.99884,0.0089119,1,0.12304,-1.413,-1.413,0
-1.3984,0.99884,0.0089119,1,0.12728,-1.41,-1.41,0
-1.3954,0.99884,0.0089119,1,0.13152,-1.407,-1.407,0
-1.3924,0.99884,0.0089119,1,0.13576,-1.404,-1.404,0
-1.3893,0.99884,0.0089119,1,0.14001,-1.401,-1.401,0
-1.3863,0.99884,0.0089119,1,0.14425,-1.398,-1.398,0
-1.3833,0.99884,0.0089119,1,0.14849,-1.395,-1.395,0
-1.3803,0.99884,0.0089119,1,0.15274,-1.392,-1.392,0
-1.3772,0.99884,0.0089119,1,0.15698,-1.389,-1.389,0
-1.3742,0.99884,0.0089119,1,0.16122,-1.386,-1.386,0
-1.3712,0.99884,0.0089119,1,0.16546,-1.383,-1.383,0
-1.3682,0.99884,0.0089119,1,0.16971,-1.38,-1.38,0
-1.3651,0.99884,0.0089119,1,0.17395,-1.377,-1.377,0
-1.3621,0.99968,0.010181,1,0.17819,-1.374,-1.374,0
-1.3591,0.99968,0.010181,1,0.18243,-1.371,-1.371,0
-1.3561,0.99968,0.010181,1,0.18668,-1.368,-1.368,0
-1.353,0.99968,0.010181,1,0.19092,-1.365,-1.365,0
-1.35,0.99968,0.010181,1,0.19516,-1.362,-1.362,0
-1.347,0.99968,0.010181,1,0.1994,-1.359,-1.359,0
-1.344,0.99968,0.010181,1,0.20365,-1.356,-1.356,0
-1.3409,0.99968,0.010181,1,0.20789,-1.353,-1.353,0
-1.3379,0.99968,0.010181,1,0.21213,-1.35,-1.35,0
-1.3349,0.99968,0.010181,1,0.21637,-1.347,-1.347,0
-1.3318,0.99968,0.010181,1,0.22062,-1.344,-1.344,0
-1.3288,0.99968,0.010181,1,0.22486,-1.341,-1.341,0
-1.3258,0.99968,0.010181,1,0.2291,-1.338,-1.338,0
-1.3228,0.99968,0.010181,1,0.23335,-1.335,-1.335,0
-1.3197,0.99968,0.010181,1,0.23759,-1.332,-1.332,0
-1.3167,0.99968,0.010181,1,0.24183,-1.329,-1.329,0
-1.3137,0.99968,0.010181,1,0.24607,-1.326,-1.326,0
-1.3106,0.99968,0.010181,1,0.25032,-1.323,-1.323,0
-1.3076,0.99968,0.010181,1,0.25456,-1.32,-1.32,0
-1.3046,0.99968,0.010181,1,0.2588,-1.317,-1.317,0
-1.3016,0.99968,0.010181,1,0.26304,-1.314,-1.314,0
-1.2985,0.99968,0.010181,1,0.26729,-1.311,-1.311,0
-1.2955,0.99968,0.010181,1,0.27153,-1.308,-1.308,0
-1.2925,0.99968,0.010181,1,0.27577,-1.305,-1.305,0
-1.2894,0.99968,0.010181,1,0.28001,-1.302,-1.302,0
-1.2864,0.99968,0.010181,1,0.28426,-1.299,-1.299,0
-1.2834,0.99968,0.010181,1,0.2885,-1.296,-1.296,0
-1.2803,0.99968,0.010181,1,0.29274,-1.293,-1.293,0
-1.2773,0.99968,0.010181,1,0.29698,-1.29,-1.29,0
-1.2743,0.99968,0.010181,1,0.30123,-1.287,-1.287,0
-1.2713,0.99968,0.010181,1,0.30547,-1.284,-1.284,0
-1.2682,0.99968,0.010181,1,0.30971,-1.281,-1.281,0
-1.2652,0.99968,0.010181,1,0.31396,-1.278,-1.278,0
-1.2622,0.99968,0.010181,1,0.3182,-1.275,-1.275,0
-1.2591,0.99968,0.010181,1,0.32244,-1.272,-1.272,0
-1.2561,0.99968,0.010181,1,0.32668,-1.269,-1.269,0
-1.2531,0.99968,0.010181,1,0.33093,-1.266,-1.266,0
-1.25,0.99968,0.010181,1,0.33517,-1.263,-1.263,0
-1.247,0.99968,0.010181,1,0.33941,-1.26,-1.26,0
-1.244,0.99968,0.010181,1,0.34365,-1.257,-1.257,0
-1.2409,0.99968,0.010181,1,0.3479,-1.254,-1.254,0
-1.2379,0.99968,0.010181,1,0.35214,-1.251,-1.251,0
-1.2349,1.0001,0.01226,1,0.35638,-1.248,-1.248,0
-1.2318,1.0001,0.01226,1,0.36062,-1.245,-1.245,0
-1.2288,1.0001,0.01226,1,0.36487,-1.242,-1.242,0
-1.2258,1.0001,0.01226,1,0.36911,-1.239,-1.239,0
-1.2227,1.0001,0.01226,1,0.37335,-1.236,-1.236,0
-1.2197,1.0001,0.01226,1,0.37759,-1.233,-1.233,0
-1.2167,1.0001,0.01226,1,0.38184,-1.23,-1.23,0
-1.2136,1.0001,0.01226,1,0.38608,-1.227,-1.227,0
-1.2106,1.0001,0.01226,1,0.39032,-1.224,-1.224,0
-1.2076,1.0001,0.01226,1,0.39457,-1.221,-1.221,0
-1.2045,1.0001,0.01226,1,0.39881,-1.218,-1.218,0
-1.2015,1.0001,0.01226,1,0.40305,-1.215,-1.215,0
-1.1985,1.0001,0.01226,1,0.40729,-1.212,-1.212,0
-1.1954,1.0001,0.01226,1,0.41154,-1.209,-1.209,0
-1.1924,1.0001,0.01226,1,0.41578,-1.206,-1.206,0
-1.1894,1.0001,0.01226,1,0.42002,-1.203,-1.203,0
-1.1863,1.0001,0.01226,1,0.42426,-1.2,-1.2,0
-1.1833,1.0001,0.01226,1,0.42851,-1.197,-1.197,0
-1.1802,1.0001,0.01226,1,0.43275,-1.194,-1.194,0
-1.1772,1.0001,0.01226,1,0.43699,-1.191,-1.191,0
-1.1742,1.0001,0.01226,1,0.44123,-1.188,-1.188,0
-1.1711,1.0001,0.01226,1,0.44548,-1.185,-1.185,0
-1.1681,1.0001,0.01226,1,0.44972,-1.182,-1.182,0
-1.1651,1.0001,0.01226,1,0.45396,-1.179,-1.179,0
-1.162,1.0001,0.01226,1,0.45821,-1.176,-1.176,0
-1.159,1.0001,0.01226,1,0.46245,-1.173,-1.173,0
-1.1559,1.0001,0.01226,1,0.46669,-1.17,-1.17,0
-1.1529,1.0001,0.01226,1,0.47093,-1.167,-1.167,0
-1.1499,1.0001,0.01226,1,0.47518,-1.164,-1.164,0
-1.1468,1.0001,0.01226,1,0.47942,-1.161,-1.161,0
-1.1438,1.0001,0.01226,1,0.48366,-1.158,-1.158,0
-1.1408,1.0001,0.01226,1,0.4879,-1.155,-1.155,0
-1.1377,1.0001,0.01226,1,0.49215,-1.152,-1.152,0
-1.1347,1.0001,0.01226,1,0.49639,-1.149,-1.149,0
-1.1316,1.0001,0.01226,1,0.50063,-1.146,-1.146,0
-1.1286,1.0001,0.01226,1,0.50487,-1.143,-1.143,0
-1.1256,1.0001,0.01226,1,0.50912,-1.14,-1.14,0
-1.1225,1.0001,0.01226,1,0.51336,-1.137,-1.137,0
-1.1195,1.0001,0.01226,1,0.5176,-1.134,-1.134,0
-1.1164,1.0001,0.01226,1,0.52184,-1.131,-1.131,0
-1.1134,1.0001,0.01226,1,0.52609,-1.128,-1.128,0
-1.1103,1.0001,0.01226,1,0.53033,-1.125,-1.125,0
-1.1073,1.0004,0.015545,1,0.53457,-1.122,-1.122,0
-1.1043,1.0004,0.015545,1,0.53882,-1.119,-1.119,0
-1.1012,1.0004,0.015545,1,0.54306,-1.116,-1.116,0
-1.0982,1.0004,0.015545,1,0.5473,-1.113,-1.113,0
-1.0951,1.0004,0.015545,1,0.55154,-1.11,-1.11,0
-1.0921,1.0004,0.015545,1,0.55579,-1.107,-1.107,0
-1.0891,1.0004,0.015545,1,0.56003,-1.104,-1.104,0
-1.086,1.0004,0.015545,1,0.56427,-1.101,-1.101,0
-1.083,1.0004,0.015545,1,0.56851,-1.098,-1.098,0
-1.0799,1.0004,0.015545,1,0.57276,-1.095,-1.095,0
-1.0769,1.0004,0.015545,1,0.577,-1.092,-1.092,0
-1.0738,1.0004,0.015545,1,0.58124,-1.089,-1.089,0
-1.0708,1.0004,0.015545,1,0.58548,-1.086,-1.086,0
-1.0677,1.0004,0.015545,1,0.58973,-1.083,-1.083,0
-1.0647,1.0004,0.015545,1,0.59397,-1.08,-1.08,0
-1.0616,1.0004,0.015545,1,0.59821,-1.077,-1.077,0
-1.0586,1.0004,0.015545,1,0.60245,-1.074,-1.074,0
-1.0556,1.0004,0.015545,1,0.6067,-1.071,-1.071,0
-1.0525,1.0004,0.015545,1,0.61094,-1.068,-1.068,0
-1.0495,1.0004,0.015545,1,0.61518,-1.065,-1.065,0
-1.0464,1.0004,0.015545,1,0.61943,-1.062,-1.062,0
-1.0434,1.0004,0.015545,1,0.62367,-1.059,-1.059,0
-1.0403,1.0004,0.015545,1,0.62791,-1.056,-1.056,0
-1.0373,1.0004,0.015545,1,0.63215,-1.053,-1.053,0
-1.0342,1.0004,0.015545,1,0.6364,-1.05,-1.05,0
-1.0312,1.0004,0.015545,1,0.64064,-1.047,-1.047,0
-1.0281,1.0004,0.015545,1,0.64488,-1.044,-1.044,0
-1.0251,1.0004,0.015545,1,0.64912,-1.041,-1.041,0
-1.022,1.0004,0.015545,1,0.65337,-1.038,-1.038,0
-1.019,1.0004,0.015545,1,0.65761,-1.035,-1.035,0
-1.0159,1.0004,0.015545,1,0.66185,-1.032,-1.032,0
-1.0129,1.0004,0.015545,1,0.66609,-1.029,-1.029,0
-1.0098,1.0004,0.015545,1,0.67034,-1.026,-1.026,0
-1.0068,1.0004,0.015545,1,0.67458,-1.023,-1.023,0
-1.0037,1.0004,0.015545,1,0.67882,-1.02,-1.02,0
-1.0007,1.0004,0.015545,1,0.68307,-1.017,-1.017,0
-0.9976,1.0004,0.015545,1,0.68731,-1.014,-1.014,0
-0.99455,1.0004,0.015545,1,0.69155,-1.011,-1.011,0
-0.9915,1.0004,0.015545,1,0.69579,-1.008,-1.008,0
-0.98844,1.0004,0.015545,1,0.70004,-1.005,-1.005,0
-0.98539,1.0004,0.015545,1,0.70428,-1.002,-1.002,0
-0.98233,1.0011,0.020495,1,0.70852,-0.999,-0.999,0
-0.97928,1.0011,0.020495,1,0.71276,-0.996,-0.996,0
-0.97622,1.0011,0.020495,1,0.71701,-0.993,-0.993,0
-0.97317,1.0011,0.020495,1,0.72125,-0.99,-0.99,0
-0.97011,1.0011,0.020495,1,0.72549,-0.987,-0.987,0
-0.96706,1.0011,0.020495,1,0.72973,-0.984,-0.984,0
-0.964,1.0011,0.020495,1,0.73398,-0.981,-0.981,0
-0.96094,1.0011,0.020495,1,0.73822,-0.978,-0.978,0
-0.95788,1.0011,0.020495,1,0.74246,-0.975,-0.975,0
-0.95482,1.0011,0.020495,1,0.7467,-0.972,-0.972,0
-0.95177,1.0011,0.020495,1,0.75095,-0.969,-0.969,0
-0.94871,1.0011,0.020495,1,0.75519,-0.966,-0.966,0
-0.94565,1.0011,0.020495,1,0.75943,-0.963,-0.963,0
-0.94258,1.0011,0.020495,1,0.76368,-0.96,-0.96,0
-0.93952,1.0011,0.020495,1,0.76792,-0.957,-0.957,0
-0.93646,1.0011,0.020495,1,0.77216,-0.954,-0.954,0
-0.9334,1.0011,0.020495,1,0.7764,-0.951,-0.951,0
-0.93034,1.0011,0.020495,1,0.78065,-0.948,-0.948,0
-0.92727,1.0011,0.020495,1,0.78489,-0.945,-0.945,0
-0.92421,1.0011,0.020495,1,0.78913,-0.942,-0.942,0
-0.92115,1.0011,0.020495,1,0.79337,-0.939,-0.939,0
-0.91808,1.0011,0.020495,1,0.79762,-0.936,-0.936,0
-0.91501,1.0011,0.020495,1,0.80186,-0.933,-0.933,0
-0.91195,1.0011,0.020495,1,0.8061,-0.93,-0.93,0
-0.90888,1.0011,0.020495,1,0.81034,-0.927,-0.927,0
-0.90582,1.0011,0.020495,1,0.81459,-0.924,-0.924,0
-0.90275,1.0011,0.020495,1,0.81883,-0.921,-0.921,0
-0.89968,1.0011,0.020495,1,0.82307,-0.918,-0.918,0
-0.89661,1.0011,0.020495,1,0.82731,-0.915,-0.915,0
-0.89354,1.0011,0.020495,1,0.83156,-0.912,-0.912,0
-0.89047,1.0011,0.020495,1,0.8358,-0.909,-0.909,0
-0.8874,1.0011,0.020495,1,0.84004,-0.906,-0.906,0
-0.88433,1.0011,0.020495,1,0.84429,-0.903,-0.903,0
-0.88126,1.0011,0.020495,1,0.84853,-0.9,-0.9,0
-0.87819,1.0011,0.020495,1,0.85277,-0.897,-0.897,0
-0.87512,1.0011,0.020495,1,0.85701,-0.894,-0.894,0
-0.87204,1.0011,0.020495,1,0.86126,-0.891,-0.891,0
-0.86897,1.0011,0.020495,1,0.8655,-0.888,-0.888,0
-0.8659,1.0011,0.020495,1,0.86974,-0.885,-0.885,0
-0.86282,1.0011,0.020495,1,0.87398,-0.882,-0.882,0
-0.85975,1.0011,0.020495,1,0.87823,-0.879,-0.879,0
-0.85667,1.0011,0.020495,1,0.88247,-0.876,-0.876,0
-0.8536,1.0033,0.028107,1,0.88671,-0.873,-0.873,0
-0.85052,1.0033,0.028107,1,0.89095,-0.87,-0.87,0
-0.84744,1.0033,0.028107,1,0.8952,-0.867,-0.867,0
-0.84437,1.0033,0.028107,1,0.89944,-0.864,-0.864,0
-0.84129,1.0033,0.028107,1,0.90368,-0.861,-0.861,0
-0.83821,1.0033,0.028107,1,0.90793,-0.858,-0.858,0
-0.83513,1.0033,0.028107,1,0.91217,-0.855,-0.855,0
-0.83204,1.0033,0.028107,1,0.91641,-0.852,-0.852,0
-0.82896,1.0033,0.028107,1,0.92065,-0.849,-0.849,0
-0.82588,1.0033,0.028107,1,0.9249,-0.846,-0.846,0
-0.82279,1.0033,0.028107,1,0.92914,-0.843,-0.843,0
-0.81971,1.0033,0.028107,1,0.93338,-0.84,-0.84,0
-0.81662,1.0033,0.028107,1,0.93762,-0.837,-0.837,0
-0.81353,1.0033,0.028107,1,0.94187,-0.834,-0.834,0
-0.81045,1.0033,0.028107,1,0.94611,-0.831,-0.831,0
-0.80736,1.0033,0.028107,1,0.95035,-0.828,-0.828,0
-0.80427,1.0033,0.028107,1,0.95459,-0.825,-0.825,0
-0.80118,1.0033,0.028107,1,0.95884,-0.822,-0.822,0
-0.79809,1.0033,0.028107,1,0.96308,-0.819,-0.819,0
-0.79499,1.0033,0.028107,1,0.96732,-0.816,-0.816,0
-0.7919,1.0033,0.028107,1,0.97156,-0.813,-0.813,0
-0.7888,1.0033,0.028107,1,0.97581,-0.81,-0.81,0
-0.78571,1.0033,0.028107,1,0.98005,-0.807,-0.807,0
-0.78261,1.0033,0.028107,1,0.98429,-0.804,-0.804,0
-0.77951,1.0033,0.028107,1,0.98854,-0.801,-0.801,0
-0.77642,1.0033,0.028107,1,0.99278,-0.798,-0.798,0
-0.77332,1.0033,0.028107,1,0.99702,-0.795,-0.795,0
-0.77022,1.0033,0.028107,1,1.0013,-0.792,-0.792,0
-0.76712,1.0033,0.028107,1,1.0055,-0.789,-0.789,0
-0.76401,1.0033,0.028107,1,1.0097,-0.786,-0.786,0
-0.76091,1.0033,0.028107,1,1.014,-0.783,-0.783,0
-0.75781,1.0033,0.028107,1,1.0182,-0.78,-0.78,0
-0.7547,1.0033,0.028107,1,1.0225,-0.777,-0.777,0
-0.7516,1.0033,0.028107,1,1.0267,-0.774,-0.774,0
-0.74849,1.0033,0.028107,1,1.031,-0.771,-0.771,0
-0.74538,1.0033,0.028107,1,1.0352,-0.768,-0.768,0
-0.74227,1.0033,0.028107,1,1.0394,-0.765,-0.765,0
-0.73917,1.0033,0.028107,1,1.0437,-0.762,-0.762,0
-0.73606,1.0033,0.028107,1,1.0479,-0.759,-0.759,0
-0.73294,1.0033,0.028107,1,1.0522,-0.756,-0.756,0
-0.72983,1.0033,0.028107,1,1.0564,-0.753,-0.753,0
-0.72672,1.0033,0.028107,1,1.0607,-0.75,-0.75,0
-0.7236,1.0092,0.038533,1,1.0649,-0.747,-0.747,0
-0.72049,1.0092,0.038533,1,1.0691,-0.744,-0.744,0
-0.71737,1.0092,0.038533,1,1.0734,-0.741,-0.741,0
-0.71425,1.0092,0.038533,1,1.0776,-0.738,-0.738,0
-0.71113,1.0092,0.038533,1,1.0819,-0.735,-0.735,0
-0.708,1.0092,0.038533,1,1.0861,-0.732,-0.732,0
-0.70488,1.0092,0.038533,1,1.0904,-0.729,-0.729,0
-0.70175,1.0092,0.038533,1,1.0946,-0.726,-0.726,0
-0.69863,1.0092,0.038533,1,1.0988,-0.723,-0.723,0
-0.6955,1.0092,0.038533,1,1.1031,-0.72,-0.72,0
-0.69237,1.0092,0.038533,1,1.1073,-0.717,-0.717,0
-0.68924,1.0092,0.038533,1,1.1116,-0.714,-0.714,0
-0.68611,1.0092,0.038533,1,1.1158,-0.711,-0.711,0
-0.68297,1.0092,0.038533,1,1.1201,-0.708,-0.708,0
-0.67984,1.0092,0.038533,1,1.1243,-0.705,-0.705,0
-0.6767,1.0092,0.038533,1,1.1285,-0.702,-0.702,0
-0.67356,1.0092,0.038533,1,1.1328,-0.699,-0.699,0
-0.67043,1.0092,0.038533,1,1.137,-0.696,-0.696,0
-0.66729,1.0092,0.038533,1,1.1413,-0.693,-0.693,0
-0.66414,1.0092,0.038533,1,1.1455,-0.69,-0.69,0
-0.661,1.0092,0.038533,1,1.1498,-0.687,-0.687,0
-0.65786,1.0092,0.038533,1,1.154,-0.684,-0.684,0
-0.65471,1.0092,0.038533,1,1.1582,-0.681,-0.681,0
-0.65156,1.0092,0.038533,1,1.1625,-0.678,-0.678,0
-0.64842,1.0092,0.038533,1,1.1667,-0.675,-0.675,0
-0.64527,1.0092,0.038533,1,1.171,-0.672,-0.672,0
-0.64212,1.0092,0.038533,1,1.1752,-0.669,-0.669,0
-0.63896,1.0092,0.038533,1,1.1795,-0.666,-0.666,0
-0.63581,1.0092,0.038533,1,1.1837,-0.663,-0.663,0
-0.63266,1.0092,0.038533,1,1.1879,-0.66,-0.66,0
-0.6295,1.0092,0.038533,1,1.1922,-0.657,-0.657,0
-0.62634,1.0092,0.038533,1,1.1964,-0.654,-0.654,0
-0.62318,1.0092,0.038533,1,1.2007,-0.651,-0.651,0
-0.62002,1.0092,0.038533,1,1.2049,-0.648,-0.648,0
-0.61686,1.0092,0.038533,1,1.2092,-0.645,-0.645,0
-0.6137,1.0092,0.038533,1,1.2134,-0.642,-0.642,0
-0.61053,1.0092,0.038533,1,1.2176,-0.639,-0.639,0
-0.60737,1.0092,0.038533,1,1.2219,-0.636,-0.636,0
-0.6042,1.0092,0.038533,1,1.2261,-0.633,-0.633,0
-0.60103,1.0092,0.038533,1,1.2304,-0.63,-0.63,0
-0.59786,1.0092,0.038533,1,1.2346,-0.627,-0.627,0
-0.59469,1.0182,0.048713,1,1.2389,-0.624,-0.624,0
-0.59152,1.0182,0.048713,1,1.2431,-0.621,-0.621,0
-0.58835,1.0182,0.048713,1,1.2473,-0.618,-0.618,0
-0.58517,1.0182,0.048713,1,1.2516,-0.615,-0.615,0
-0.58199,1.0182,0.048713,1,1.2558,-0.612,-0.612,0
-0.57881,1.0182,0.048713,1,1.2601,-0.609,-0.609,0
-0.57563,1.0182,0.048713,1,1.2643,-0.606,-0.606,0
-0.57245,1.0182,0.048713,1,1.2685,-0.603,-0.603,0
-0.56927,1.0182,0.048713,1,1.2728,-0.6,-0.6,0
-0.56609,1.0182,0.048713,1,1.277,-0.597,-0.597,0
-0.5629,1.0182,0.048713,1,1.2813,-0.594,-0.594,0
-0.55971,1.0182,0.048713,1,1.2855,-0.591,-0.591,0
-0.55653,1.0182,0.048713,1,1.2898,-0.588,-0.588,0
-0.55334,1.0182,0.048713,1,1.294,-0.585,-0.585,0
-0.55015,1.0182,0.048713,1,1.2982,-0.582,-0.582,0
-0.54695,1.0182,0.048713,1,1.3025,-0.579,-0.579,0
-0.54376,1.0182,0.048713,1,1.3067,-0.576,-0.576,0
-0.54056,1.0182,0.048713,1,1.311,-0.573,-0.573,0
-0.53737,1.0182,0.048713,1,1.3152,-0.57,-0.57,0
-0.53417,1.0182,0.048713,1,1.3195,-0.567,-0.567,0
-0.53097,1.0182,0.048713,1,1.3237,-0.564,-0.564,0
-0.52777,1.0182,0.048713,1,1.3279,-0.561,-0.561,0
-0.52457,1.0182,0.048713,1,1.3322,-0.558,-0.558,0
-0.52136,1.0182,0.048713,1,1.3364,-0.555,-0.555,0
-0.51816,1.0182,0.048713,1,1.3407,-0.552,-0.552,0
-0.51495,1.0182,0.048713,1,1.3449,-0.549,-0.549,0
-0.51175,1.0182,0.048713,1,1.3492,-0.546,-0.546,0
-0.50854,1.0182,0.048713,1,1.3534,-0.543,-0.543,0
-0.50533,1.0182,0.048713,1,1.3576,-0.54,-0.54,0
-0.50211,1.0182,0.048713,1,1.3619,-0.537,-0.537,0
-0.4989,1.0182,0.048713,1,1.3661,-0.534,-0.534,0
-0.49569,1.0182,0.048713,1,1.3704,-0.531,-0.531,0
-0.49247,1.0182,0.048713,1,1.3746,-0.528,-0.528,0
-0.48925,1.0182,0.048713,1,1.3789,-0.525,-0.525,0
-0.48603,1.0182,0.048713,1,1.3831,-0.522,-0.522,0
-0.48281,1.0182,0.048713,1,1.3873,-0.519,-0.519,0
-0.47959,1.0182,0.048713,1,1.3916,-0.516,-0.516,0
-0.47637,1.0182,0.048713,1,1.3958,-0.513,-0.513,0
-0.47314,1.0182,0.048713,1,1.4001,-0.51,-0.51,0
-0.46992,1.0182,0.048713,1,1.4043,-0.507,-0.507,0
-0.46669,1.0182,0.048713,1,1.4086,-0.504,-0.504,0
-0.46346,1.0182,0.048713,1,1.4128,-0.501,-0.501,0
-0.46044,0.93188,0.047584,1,1.417,-0.498,-0.498,0
-0.45751,0.93188,0.047584,1,1.4213,-0.495,-0.495,0
-0.45457,0.93188,0.047584,1,1.4255,-0.492,-0.492,0
-0.45161,0.93188,0.047584,1,1.4298,-0.489,-0.489,0
-0.44865,0.93188,0.047584,1,1.434,-0.486,-0.486,0
-0.44568,0.93188,0.047584,1,1.4383,-0.483,-0.483,0
-0.44269,0.91811,0.060622,1,1.4425,-0.48,-0.48,0
-0.43969,0.91811,0.060622,1,1.4467,-0.477,-0.477,0
-0.43668,0.91811,0.060622,1,1.451,-0.474,-0.474,0
-0.43367,0.91811,0.060622,1,1.4552,-0.471,-0.471,0
-0.43064,0.91811,0.060622,1,1.4595,-0.468,-0.468,0
-0.42759,0.91811,0.060622,1,1.4637,-0.465,-0.465,0
-0.42454,0.91811,0.060622,1,1.468,-0.462,-0.462,0
-0.42148,0.93824,0.071263,1,1.4722,-0.459,-0.459,0
-0.4184,0.93824,0.071263,1,1.4764,-0.456,-0.456,0
-0.41532,0.93824,0.071263,1,1.4807,-0.453,-0.453,0
-0.41222,0.93824,0.071263,1,1.4849,-0.45,-0.45,0
-0.40911,0.93824,0.071263,1,1.4892,-0.447,-0.447,0
-0.40599,0.93824,0.071263,1,1.4934,-0.444,-0.444,0
-0.40286,0.93824,0.071263,1,1.4977,-0.441,-0.441,0
-0.39974,0.97881,0.090824,1,1.5019,-0.438,-0.438,0
-0.39661,0.97881,0.090824,1,1.5061,-0.435,-0.435,0
-0.39347,0.97881,0.090824,1,1.5104,-0.432,-0.432,0
-0.39032,0.97881,0.090824,1,1.5146,-0.429,-0.429,0
-0.38715,0.97881,0.090824,1,1.5189,-0.426,-0.426,0
-0.38397,0.97881,0.090824,1,1.5231,-0.423,-0.423,0
-0.38078,0.96768,0.10342,1,1.5274,-0.42,-0.42,0
-0.37761,0.96768,0.10342,1,1.5316,-0.417,-0.417,0
-0.37442,0.96768,0.10342,1,1.5358,-0.414,-0.414,0
-0.37121,0.96768,0.10342,1,1.5401,-0.411,-0.411,0
-0.36797,0.96768,0.10342,1,1.5443,-0.408,-0.408,0
-0.3647,0.96768,0.10342,1,1.5486,-0.405,-0.405,0
-0.36141,0.96768,0.10342,1,1.5528,-0.402,-0.402,0
-0.3581,0.97718,0.11533,1,1.557,-0.399,-0.399,0
-0.35476,0.97718,0.11533,1,1.5613,-0.396,-0.396,0
-0.35139,0.97718,0.11533,1,1.5655,-0.393,-0.393,0
-0.348,0.97718,0.11533,1,1.5698,-0.39,-0.39,0
-0.34458,0.97718,0.11533,1,1.574,-0.387,-0.387,0
-0.34114,0.97718,0.11533,1,1.5783,-0.384,-0.384,0
-0.33768,0.97718,0.11533,1,1.5825,-0.381,-0.381,0
-0.33419,0.98113,0.12568,1,1.5867,-0.378,-0.378,0
-0.33067,0.98113,0.12568,1,1.591,-0.375,-0.375,0
-0.32713,0.98113,0.12568,1,1.5952,-0.372,-0.372,0
-0.32357,0.98113,0.12568,1,1.5995,-0.369,-0.369,0
-0.31998,0.98113,0.12568,1,1.6037,-0.366,-0.366,0
-0.31636,0.98113,0.12568,1,1.608,-0.363,-0.363,0
-0.31272,0.98113,0.12568,1,1.6122,-0.36,-0.36,0
-0.30905,0.97952,0.13444,1,1.6164,-0.357,-0.357,0
-0.30536,0.97952,0.13444,1,1.6207,-0.354,-0.354,0
-0.30165,0.97952,0.13444,1,1.6249,-0.351,-0.351,0
-0.29791,0.97952,0.13444,1,1.6292,-0.348,-0.348,0
-0.29414,0.97952,0.13444,1,1.6334,-0.345,-0.345,0
-0.29035,0.97952,0.13444,1,1.6377,-0.342,-0.342,0
-0.28658,0.97237,0.14163,1,1.6419,-0.339,-0.339,0
-0.28289,0.97237,0.14163,1,1.6461,-0.336,-0.336,0
-0.27917,0.97237,0.14163,1,1.6504,-0.333,-0.333,0
-0.27544,0.97237,0.14163,1,1.6546,-0.33,-0.33,0
-0.27169,0.97237,0.14163,1,1.6589,-0.327,-0.327,0
-0.26792,0.97237,0.14163,1,1.6631,-0.324,-0.324,0
-0.26413,0.97237,0.14163,1,1.6674,-0.321,-0.321,0
-0.26084,0.94915,0.19192,1,1.6716,-0.318,-0.318,0
-0.25777,0.94915,0.19192,1,1.6758,-0.315,-0.315,0
-0.25466,0.94915,0.19192,1,1.6801,-0.312,-0.312,0
-0.25151,0.94915,0.19192,1,1.6843,-0.309,-0.309,0
-0.24831,0.94915,0.19192,1,1.6886,-0.306,-0.306,0
-0.24508,0.94915,0.19192,1,1.6928,-0.303,-0.303,0
-0.24181,0.94915,0.19192,1,1.6971,-0.3,-0.3,0
-0.23851,0.97372,0.21132,1,1.7013,-0.297,-0.297,0
-0.23516,0.97372,0.21132,1,1.7055,-0.294,-0.294,0
-0.23177,0.97372,0.21132,1,1.7098,-0.291,-0.291,0
-0.22834,0.97372,0.21132,1,1.714,-0.288,-0.288,0
-0.22487,0.97372,0.21132,1,1.7183,-0.285,-0.285,0
-0.22136,0.97372,0.21132,1,1.7225,-0.282,-0.282,0
-0.21781,0.9984,0.23446,1,1.7268,-0.279,-0.279,0
-0.21422,0.9984,0.23446,1,1.731,-0.276,-0.276,0
-0.2106,0.9984,0.23446,1,1.7352,-0.273,-0.273,0
-0.20693,0.9984,0.23446,1,1.7395,-0.27,-0.27,0
-0.20322,0.9984,0.23446,1,1.7437,-0.267,-0.267,0
-0.19947,0.9984,0.23446,1,1.748,-0.264,-0.264,0
-0.19569,0.9984,0.23446,1,1.7522,-0.261,-0.261,0
-0.19186,1.0232,0.26133,1,1.7565,-0.258,-0.258,0
-0.18799,1.0232,0.26133,1,1.7607,-0.255,-0.255,0
-0.18409,1.0232,0.26133,1,1.7649,-0.252,-0.252,0
-0.18014,1.0232,0.26133,1,1.7692,-0.249,-0.249,0
-0.17616,1.0232,0.26133,1,1.7734,-0.246,-0.246,0
-0.17213,1.0232,0.26133,1,1.7777,-0.243,-0.243,0
-0.16806,1.0481,0.29193,1,1.7819,-0.24,-0.24,0
-0.16396,1.0481,0.29193,1,1.7862,-0.237,-0.237,0
-0.15981,1.0481,0.29193,1,1.7904,-0.234,-0.234,0
-0.15563,1.0481,0.29193,1,1.7946,-0.231,-0.231,0
-0.15141,1.0481,0.29193,1,1.7989,-0.228,-0.228,0
-0.14714,1.0481,0.29193,1,1.8031,-0.225,-0.225,0
-0.14284,1.0481,0.29193,1,1.8074,-0.222,-0.222,0
-0.13849,1.0731,0.32627,1,1.8116,-0.219,-0.219,0
-0.13411,1.0731,0.32627,1,1.8159,-0.216,-0.216,0
-0.12969,1.0731,0.32627,1,1.8201,-0.213,-0.213,0
-0.12522,1.0731,0.32627,1,1.8243,-0.21,-0.21,0
-0.12072,1.0731,0.32627,1,1.8286,-0.207,-0.207,0
-0.11618,1.0731,0.32627,1,1.8328,-0.204,-0.204,0
-0.1116,1.0731,0.32627,1,1.8371,-0.201,-0.201,0
-0.10755,1.0982,0.36434,1,1.8413,-0.198,-0.198,0
-0.10379,1.0982,0.36434,1,1.8455,-0.195,-0.195,0
-0.10002,1.0982,0.36434,1,1.8498,-0.192,-0.192,0
-0.096244,1.0982,0.36434,1,1.854,-0.189,-0.189,0
-0.092465,1.0982,0.36434,1,1.8583,-0.186,-0.186,0
-0.088682,1.0982,0.36434,1,1.8625,-0.183,-0.183,0
-0.084893,1.0982,0.36434,1,1.8668,-0.18,-0.18,0
-0.082423,0.51064,0.36476,1,1.871,-0.177,-0.177,0
-0.079974,0.51064,0.36476,1,1.8752,-0.174,-0.174,0
-0.077545,0.51064,0.36476,1,1.8795,-0.171,-0.171,0
-0.075137,0.51064,0.36476,1,1.8837,-0.168,-0.168,0
-0.07275,0.51064,0.36476,1,1.888,-0.165,-0.165,0
-0.070383,0.51064,0.36476,1,1.8922,-0.162,-0.162,0
-0.068037,0.41226,0.27041,1,1.8965,-0.159,-0.159,0
-0.065711,0.41226,0.27041,1,1.9007,-0.156,-0.156,0
-0.063406,0.41226,0.27041,1,1.9049,-0.153,-0.153,0
-0.061122,0.41226,0.27041,1,1.9092,-0.15,-0.15,0
-0.058859,0.41226,0.27041,1,1.9134,-0.147,-0.147,0
-0.056616,0.41226,0.27041,1,1.9177,-0.144,-0.144,0
-0.054393,0.41226,0.27041,1,1.9219,-0.141,-0.141,0
-0.052192,0.33149,0.18963,1,1.9262,-0.138,-0.138,0
-0.050011,0.33149,0.18963,1,1.9304,-0.135,-0.135,0
-0.04785,0.33149,0.18963,1,1.9346,-0.132,-0.132,0
-0.04571,0.33149,0.18963,1,1.9389,-0.129,-0.129,0
-0.043591,0.33149,0.18963,1,1.9431,-0.126,-0.126,0
-0.041493,0.33149,0.18963,1,1.9474,-0.123,-0.123,0
-0.039415,0.26833,0.12241,1,1.9516,-0.12,-0.12,0
-0.037357,0.26833,0.12241,1,1.9559,-0.117,-0.117,0
-0.035321,0.26833,0.12241,1,1.9601,-0.114,-0.114,0
-0.033305,0.26833,0.12241,1,1.9643,-0.111,-0.111,0
-0.031309,0.26833,0.12241,1,1.9686,-0.108,-0.108,0
-0.029334,0.26833,0.12241,1,1.9728,-0.105,-0.105,0
-0.02738,0.26833,0.12241,1,1.9771,-0.102,-0.102,0
-0.025447,0.22277,0.068745,1,1.9813,-0.099,-0.099,0
-0.023534,0.22277,0.068745,1,1.9856,-0.096,-0.096,0
-0.021642,0.22277,0.068745,1,1.9898,-0.093,-0.093,0
-0.01977,0.22277,0.068745,1,1.994,-0.09,-0.09,0
-0.017919,0.22277,0.068745,1,1.9983,-0.087,-0.087,0
-0.016089,0.22277,0.068745,1,2.0025,-0.084,-0.084,0
-0.014279,0.22277,0.068745,1,2.0068,-0.081,-0.081,0
-0.01249,0.19483,0.028642,1,2.011,-0.078,-0.078,0
-0.010721,0.19483,0.028642,1,2.0153,-0.075,-0.075,0
-0.0089736,0.19483,0.028642,1,2.0195,-0.072,-0.072,0
-0.0072464,0.19483,0.028642,1,2.0237,-0.069,-0.069,0
-0.0055398,0.19483,0.028642,1,2.028,-0.066,-0.066,0
-0.0038539,0.19483,0.028642,1,2.0322,-0.063,-0.063,0
-0.0021885,0.18521,0.010845,1,2.0365,-0.06,-0.06,0
-0.0014709,0.18521,0.010845,1,2.0407,-0.057,-0.057,0
-0.00075859,0.18521,0.010845,1,2.045,-0.054,-0.054,0
-5.1517e-05,0.18521,0.010845,1,2.0492,-0.051,-0.051,0
0.00065028,0.18521,0.010845,1,2.0534,-0.048,-0.048,0
0.0013468,0.18521,0.010845,1,2.0577,-0.045,-0.045,0
0.002038,0.18521,0.010845,1,2.0619,-0.042,-0.042,0
0.0027009,0.18389,0.0042736,1,2.0662,-0.039,-0.039,0
0.0033134,0.18389,0.0042736,1,2.0704,-0.036,-0.036,0
0.0039223,0.18389,0.0042736,1,2.0747,-0.033,-0.033,0
0.0045277,0.18389,0.0042736,1,2.0789,-0.03,-0.03,0
0.0051295,0.18389,0.0042736,1,2.0831,-0.027,-0.027,0
0.0057276,0.18389,0.0042736,1,2.0874,-0.024,-0.024,0
0.0063222,0.18389,0.0042736,1,2.0916,-0.021,-0.021,0
0.0065267,0.18348,-0.0021937,1,2.0959,-0.018,-0.018,0
0.0065499,0.18348,-0.0021937,1,2.1001,-0.015,-0.015,0
0.006588,0.18348,-0.0021937,1,2.1043,-0.012,-0.012,0
0.006641,0.18348,-0.0021937,1,2.1086,-0.009,-0.009,0
0.0067091,0.18348,-0.0021937,1,2.1128,-0.006,-0.006,0
0.0067921,0.18348,-0.0021937,1,2.1171,-0.003,-0.003,0
0.0068901,0.18348,-0.0021937,1,2.1213,0,0,0
0.0070031,0.18837,-0.0047976,1,2.1256,0.003,0.003,0
0.007131,0.18837,-0.0047976,1,2.1298,0.006,0.006,0
0.0072739,0.18837,-0.0047976,1,2.134,0.009,0.009,0
0.0074318,0.18837,-0.0047976,1,2.1383,0.012,0.012,0
0.0076047,0.18837,-0.0047976,1,2.1425,0.015,0.015,0
0.0077925,0.18837,-0.0047976,1,2.1468,0.018,0.018,0
0.0079954,0.19369,-0.0056017,1,2.151,0.021,0.021,0
0.0082132,0.19369,-0.0056017,1,2.1553,0.024,0.024,0
0.0084459,0.19369,-0.0056017,1,2.1595,0.027,0.027,0
0.0086937,0.19369,-0.0056017,1,2.1637,0.03,0.03,0
0.0089564,0.19369,-0.0056017,1,2.168,0.033,0.033,0
0.0092341,0.19369,-0.0056017,1,2.1722,0.036,0.036,0
0.0095268,0.19369,-0.0056017,1,2.1765,0.039,0.039,0
0.0098344,0.19942,-0.0046062,1,2.1807,0.042,0.042,0
0.010157,0.19942,-0.0046062,1,2.185,0.045,0.045,0
0.010495,0.19942,-0.0046062,1,2.1892,0.048,0.048,0
0.010847,0.19942,-0.0046062,1,2.1934,0.051,0.051,0
0.011215,0.19942,-0.0046062,1,2.1977,0.054,0.054,0
0.011597,0.19942,-0.0046062,1,2.2019,0.057,0.057,0
0.011995,0.19942,-0.0046062,1,2.2062,0.06,0.06,0
0.012407,0.20557,-0.0018109,1,2.2104,0.063,0.063,0
0.012835,0.20557,-0.0018109,1,2.2147,0.066,0.066,0
0.013277,0.20557,-0.0018109,1,2.2189,0.069,0.069,0
0.013735,0.20557,-0.0018109,1,2.2231,0.072,0.072,0
0.014207,0.20557,-0.0018109,1,2.2274,0.075,0.075,0
0.014694,0.20557,-0.0018109,1,2.2316,0.078,0.078,0
0.0152,0.21213,0.0027842,1,2.2359,0.081,0.081,0
0.01573,0.21213,0.0027842,1,2.2401,0.084,0.084,0
0.016274,0.21213,0.0027842,1,2.2444,0.087,0.087,0
0.016834,0.21213,0.0027842,1,2.2486,0.09,0.09,0
0.01741,0.21213,0.0027842,1,2.2528,0.093,0.093,0
0.018,0.21213,0.0027842,1,2.2571,0.096,0.096,0
0.018606,0.21213,0.0027842,1,2.2613,0.099,0.099,0
0.019874,0.23744,0.30312,1,2.2656,0.102,0.102,0
0.021504,0.23744,0.30312,1,2.2698,0.105,0.105,0
0.023182,0.23744,0.30312,1,2.2741,0.108,0.108,0
0.024905,0.23744,0.30312,1,2.2783,0.111,0.111,0
0.026674,0.23744,0.30312,1,2.2825,0.114,0.114,0
0.02849,0.23744,0.30312,1,2.2868,0.117,0.117,0
0.030352,0.23744,0.30312,1,2.291,0.12,0.12,0
0.03226,0.28382,0.36718,1,2.2953,0.123,0.123,0
0.034214,0.28382,0.36718,1,2.2995,0.126,0.126,0
0.036214,0.28382,0.36718,1,2.3038,0.129,0.129,0
0.038261,0.28382,0.36718,1,2.308,0.132,0.132,0
0.040353,0.28382,0.36718,1,2.3122,0.135,0.135,0
0.042492,0.28382,0.36718,1,2.3165,0.138,0.138,0
0.044677,0.33497,0.43422,1,2.3207,0.141,0.141,0
0.046908,0.33497,0.43422,1,2.325,0.144,0.144,0
0.049186,0.33497,0.43422,1,2.3292,0.147,0.147,0
0.051509,0.33497,0.43422,1,2.3335,0.15,0.15,0
0.053879,0.33497,0.43422,1,2.3377,0.153,0.153,0
0.056295,0.33497,0.43422,1,2.3419,0.156,0.156,0
0.058757,0.33497,0.43422,1,2.3462,0.159,0.159,0
0.061948,0.39089,0.50424,1,2.3504,0.162,0.162,0
0.065498,0.39089,0.50424,1,2.3547,0.165,0.165,0
0.069059,0.39089,0.50424,1,2.3589,0.168,0.168,0
0.072631,0.39089,0.50424,1,2.3632,0.171,0.171,0
0.076213,0.39089,0.50424,1,2.3674,0.174,0.174,0
0.079806,0.39089,0.50424,1,2.3716,0.177,0.177,0
0.08341,1.0905,0.47458,1,2.3759,0.18,0.18,0
0.088334,1.0905,0.47458,1,2.3801,0.183,0.183,0
0.093218,1.0905,0.47458,1,2.3844,0.186,0.186,0
0.098061,1.0905,0.47458,1,2.3886,0.189,0.189,0
0.10286,1.0905,0.47458,1,2.3928,0.192,0.192,0
0.10762,1.0905,0.47458,1,2.3971,0.195,0.195,0
0.11235,1.0905,0.47458,1,2.4013,0.198,0.198,0
0.11703,1.0361,0.4326,1,2.4056,0.201,0.201,0
0.12167,1.0361,0.4326,1,2.4098,0.204,0.204,0
0.12627,1.0361,0.4326,1,2.4141,0.207,0.207,0
0.13082,1.0361,0.4326,1,2.4183,0.21,0.21,0
0.13534,1.0361,0.4326,1,2.4225,0.213,0.213,0
0.13982,1.0361,0.4326,1,2.4268,0.216,0.216,0
0.14426,1.0361,0.4326,1,2.431,0.219,0.219,0
0.14853,0.98293,0.38851,1,2.4353,0.222,0.222,0
0.15271,0.98293,0.38851,1,2.4395,0.225,0.225,0
0.15686,0.98293,0.38851,1,2.4438,0.228,0.228,0
0.16097,0.98293,0.38851,1,2.448,0.231,0.231,0
0.16506,0.98293,0.38851,1,2.4522,0.234,0.234,0
0.16912,0.98293,0.38851,1,2.4565,0.237,0.237,0
0.17314,0.98293,0.38851,1,2.4607,0.24,0.24,0
0.17687,0.96888,0.19584,1,2.465,0.243,0.243,0
0.18058,0.96888,0.19584,1,2.4692,0.246,0.246,0
0.18428,0.96888,0.19584,1,2.4735,0.249,0.249,0
0.18796,0.96888,0.19584,1,2.4777,0.252,0.252,0
0.19163,0.96888,0.19584,1,2.4819,0.255,0.255,0
0.19529,0.96888,0.19584,1,2.4862,0.258,0.258,0
0.19893,0.96135,0.1871,1,2.4904,0.261,0.261,0
0.20256,0.96135,0.1871,1,2.4947,0.264,0.264,0
0.20617,0.96135,0.1871,1,2.4989,0.267,0.267,0
0.20977,0.96135,0.1871,1,2.5032,0.27,0.27,0
0.21336,0.96135,0.1871,1,2.5074,0.273,0.273,0
0.21692,0.96135,0.1871,1,2.5116,0.276,0.276,0
0.22048,0.96135,0.1871,1,2.5159,0.279,0.279,0
0.22402,0.95427,0.18385,1,2.5201,0.282,0.282,0
0.22755,0.95427,0.18385,1,2.5244,0.285,0.285,0
0.23106,0.95427,0.18385,1,2.5286,0.288,0.288,0
0.23456,0.95427,0.18385,1,2.5329,0.291,0.291,0
0.23804,0.95427,0.18385,1,2.5371,0.294,0.294,0
0.24151,0.95427,0.18385,1,2.5413,0.297,0.297,0
0.24497,0.94764,0.18609,1,2.5456,0.3,0.3,0
0.24848,0.94764,0.18609,1,2.5498,0.303,0.303,0
0.25197,0.94764,0.18609,1,2.5541,0.306,0.306,0
0.25546,0.94764,0.18609,1,2.5583,0.309,0.309,0
0.25893,0.94764,0.18609,1,2.5626,0.312,0.312,0
0.26239,0.94764,0.18609,1,2.5668,0.315,0.315,0
0.26583,0.94764,0.18609,1,2.571,0.318,0.318,0
0.26929,0.98348,0.16979,1,2.5753,0.321,0.321,0
0.27279,0.98348,0.16979,1,2.5795,0.324,0.324,0
0.27628,0.98348,0.16979,1,2.5838,0.327,0.327,0
0.27975,0.98348,0.16979,1,2.588,0.33,0.33,0
0.28322,0.98348,0.16979,1,2.5923,0.333,0.333,0
0.28667,0.98348,0.16979,1,2.5965,0.336,0.336,0
0.29011,0.98348,0.16979,1,2.6007,0.339,0.339,0
0.29354,0.97156,0.15509,1,2.605,0.342,0.342,0
0.29695,0.97156,0.15509,1,2.6092,0.345,0.345,0
0.30036,0.97156,0.15509,1,2.6135,0.348,0.348,0
0.30375,0.97156,0.15509,1,2.6177,0.351,0.351,0
0.30713,0.97156,0.15509,1,2.622,0.354,0.354,0
0.3105,0.97156,0.15509,1,2.6262,0.357,0.357,0
0.31386,0.96358,0.14236,1,2.6304,0.36,0.36,0
0.3172,0.96358,0.14236,1,2.6347,0.363,0.363,0
0.32054,0.96358,0.14236,1,2.6389,0.366,0.366,0
0.32386,0.96358,0.14236,1,2.6432,0.369,0.369,0
0.32717,0.96358,0.14236,1,2.6474,0.372,0.372,0
0.33047,0.96358,0.14236,1,2.6517,0.375,0.375,0
0.33375,0.96358,0.14236,1,2.6559,0.378,0.378,0
0.33703,0.95956,0.13161,1,2.6601,0.381,0.381,0
0.34031,0.95956,0.13161,1,2.6644,0.384,0.384,0
0.34358,0.95956,0.13161,1,2.6686,0.387,0.387,0
0.34684,0.95956,0.13161,1,2.6729,0.39,0.39,0
0.35008,0.95956,0.13161,1,2.6771,0.393,0.393,0
0.35332,0.95956,0.13161,1,2.6813,0.396,0.396,0
0.35654,0.95956,0.13161,1,2.6856,0.399,0.399,0
0.35981,0.95347,0.087625,1,2.6898,0.402,0.402,0
0.36309,0.95347,0.087625,1,2.6941,0.405,0.405,0
0.36636,0.95347,0.087625,1,2.6983,0.408,0.408,0
0.36962,0.95347,0.087625,1,2.7026,0.411,0.411,0
0.37288,0.95347,0.087625,1,2.7068,0.414,0.414,0
0.37612,0.95347,0.087625,1,2.711,0.417,0.417,0
0.37936,0.95347,0.087625,1,2.7153,0.42,0.42,0
0.38267,0.9498,0.089407,1,2.7195,0.423,0.423,0
0.38596,0.9498,0.089407,1,2.7238,0.426,0.426,0
0.38924,0.9498,0.089407,1,2.728,0.429,0.429,0
0.39251,0.9498,0.089407,1,2.7323,0.432,0.432,0
0.39576,0.9498,0.089407,1,2.7365,0.435,0.435,0
0.39899,0.9498,0.089407,1,2.7407,0.438,0.438,0
0.40221,0.94036,0.081248,1,2.745,0.441,0.441,0
0.40542,0.94036,0.081248,1,2.7492,0.444,0.444,0
0.40861,0.94036,0.081248,1,2.7535,0.447,0.447,0
0.41178,0.94036,0.081248,1,2.7577,0.45,0.45,0
0.41494,0.94036,0.081248,1,2.762,0.453,0.453,0
0.41809,0.94036,0.081248,1,2.7662,0.456,0.456,0
0.42122,0.94036,0.081248,1,2.7704,0.459,0.459,0
0.42434,0.93723,0.066013,1,2.7747,0.462,0.462,0
0.42744,0.93723,0.066013,1,2.7789,0.465,0.465,0
0.43053,0.93723,0.066013,1,2.7832,0.468,0.468,0
0.4336,0.93723,0.066013,1,2.7874,0.471,0.471,0
0.43666,0.93723,0.066013,1,2.7917,0.474,0.474,0
0.43971,0.93723,0.066013,1,2.7959,0.477,0.477,0
0.44274,0.93723,0.066013,1,2.8001,0.48,0.48,0
0.44575,0.94042,0.043703,1,2.8044,0.483,0.483,0
0.44875,0.94042,0.043703,1,2.8086,0.486,0.486,0
0.45173,0.94042,0.043703,1,2.8129,0.489,0.489,0
0.4547,0.94042,0.043703,1,2.8171,0.492,0.492,0
0.45766,0.94042,0.043703,1,2.8214,0.495,0.495,0
0.4606,0.94042,0.043703,1,2.8256,0.498,0.498,0
0.46363,1.0178,0.048377,1,2.8298,0.501,0.501,0
0.46686,1.0178,0.048377,1,2.8341,0.504,0.504,0
0.47008,1.0178,0.048377,1,2.8383,0.507,0.507,0
0.4733,1.0178,0.048377,1,2.8426,0.51,0.51,0
0.47653,1.0178,0.048377,1,2.8468,0.513,0.513,0
0.47975,1.0178,0.048377,1,2.8511,0.516,0.516,0
0.48297,1.0178,0.048377,1,2.8553,0.519,0.519,0
0.48618,1.0178,0.048377,1,2.8595,0.522,0.522,0
0.4894,1.0178,0.048377,1,2.8638,0.525,0.525,0
0.49262,1.0178,0.048377,1,2.868,0.528,0.528,0
0.49583,1.0178,0.048377,1,2.8723,0.531,0.531,0
0.49904,1.0178,0.048377,1,2.8765,0.534,0.534,0
0.50225,1.0178,0.048377,1,2.8808,0.537,0.537,0
0.50546,1.0178,0.048377,1,2.885,0.54,0.54,0
0.50867,1.0178,0.048377,1,2.8892,0.543,0.543,0
0.51188,1.0178,0.048377,1,2.8935,0.546,0.546,0
0.51508,1.0178,0.048377,1,2.8977,0.549,0.549,0
0.51829,1.0178,0.048377,1,2.902,0.552,0.552,0
0.52149,1.0178,0.048377,1,2.9062,0.555,0.555,0
0.52469,1.0178,0.048377,1,2.9105,0.558,0.558,0
0.52789,1.0178,0.048377,1,2.9147,0.561,0.561,0
0.53109,1.0178,0.048377,1,2.9189,0.564,0.564,0
0.53429,1.0178,0.048377,1,2.9232,0.567,0.567,0
0.53748,1.0178,0.048377,1,2.9274,0.57,0.57,0
0.54068,1.0178,0.048377,1,2.9317,0.573,0.573,0
0.54387,1.0178,0.048377,1,2.9359,0.576,0.576,0
0.54706,1.0178,0.048377,1,2.9402,0.579,0.579,0
0.55025,1.0178,0.048377,1,2.9444,0.582,0.582,0
0.55344,1.0178,0.048377,1,2.9486,0.585,0.585,0
0.55663,1.0178,0.048377,1,2.9529,0.588,0.588,0
0.55982,1.0178,0.048377,1,2.9571,0.591,0.591,0
0.563,1.0178,0.048377,1,2.9614,0.594,0.594,0
0.56619,1.0178,0.048377,1,2.9656,0.597,0.597,0
0.56937,1.0178,0.048377,1,2.9698,0.6,0.6,0
0.57255,1.0178,0.048377,1,2.9741,0.603,0.603,0
0.57573,1.0178,0.048377,1,2.9783,0.606,0.606,0
0.57891,1.0178,0.048377,1,2.9826,0.609,0.609,0
0.58208,1.0178,0.048377,1,2.9868,0.612,0.612,0
0.58526,1.0178,0.048377,1,2.9911,0.615,0.615,0
0.58843,1.0178,0.048377,1,2.9953,0.618,0.618,0
0.5916,1.0178,0.048377,1,2.9995,0.621,0.621,0
0.59478,1.0178,0.048377,1,3.0038,0.624,0.624,0
0.59794,1.009,0.038336,1,3.008,0.627,0.627,0
0.60111,1.009,0.038336,1,3.0123,0.63,0.63,0
0.60428,1.009,0.038336,1,3.0165,0.633,0.633,0
0.60745,1.009,0.038336,1,3.0208,0.636,0.636,0
0.61061,1.009,0.038336,1,3.025,0.639,0.639,0
0.61377,1.009,0.038336,1,3.0292,0.642,0.642,0
0.61693,1.009,0.038336,1,3.0335,0.645,0.645,0
0.62009,1.009,0.038336,1,3.0377,0.648,0.648,0
0.62325,1.009,0.038336,1,3.042,0.651,0.651,0
0.62641,1.009,0.038336,1,3.0462,0.654,0.654,0
0.62957,1.009,0.038336,1,3.0505,0.657,0.657,0
0.63272,1.009,0.038336,1,3.0547,0.66,0.66,0
0.63587,1.009,0.038336,1,3.0589,0.663,0.663,0
0.63903,1.009,0.038336,1,3.0632,0.666,0.666,0
0.64218,1.009,0.038336,1,3.0674,0.669,0.669,0
0.64533,1.009,0.038336,1,3.0717,0.672,0.672,0
0.64847,1.009,0.038336,1,3.0759,0.675,0.675,0
0.65162,1.009,0.038336,1,3.0802,0.678,0.678,0
0.65477,1.009,0.038336,1,3.0844,0.681,0.681,0
0.65791,1.009,0.038336,1,3.0886,0.684,0.684,0
0.66105,1.009,0.038336,1,3.0929,0.687,0.687,0
0.6642,1.009,0.038336,1,3.0971,0.69,0.69,0
0.66734,1.009,0.038336,1,3.1014,0.693,0.693,0
0.67048,1.009,0.038336,1,3.1056,0.696,0.696,0
0.67361,1.009,0.038336,1,3.1099,0.699,0.699,0
0.67675,1.009,0.038336,1,3.1141,0.702,0.702,0
0.67988,1.009,0.038336,1,3.1183,0.705,0.705,0
0.68302,1.009,0.038336,1,3.1226,0.708,0.708,0
0.68615,1.009,0.038336,1,3.1268,0.711,0.711,0
0.68928,1.009,0.038336,1,3.1311,0.714,0.714,0
0.69241,1.009,0.038336,1,3.1353,0.717,0.717,0
0.69554,1.009,0.038336,1,3.1396,0.72,0.72,0
0.69867,1.009,0.038336,1,3.1438,0.723,0.723,0
0.70179,1.009,0.038336,1,3.148,0.726,0.726,0
0.70492,1.009,0.038336,1,3.1523,0.729,0.729,0
0.70804,1.009,0.038336,1,3.1565,0.732,0.732,0
0.71116,1.009,0.038336,1,3.1608,0.735,0.735,0
0.71428,1.009,0.038336,1,3.165,0.738,0.738,0
0.7174,1.009,0.038336,1,3.1693,0.741,0.741,0
0.72052,1.009,0.038336,1,3.1735,0.744,0.744,0
0.72364,1.009,0.038336,1,3.1777,0.747,0.747,0
0.72675,1.009,0.038336,1,3.182,0.75,0.75,0
0.72986,1.0032,0.028023,1,3.1862,0.753,0.753,0
0.73297,1.0032,0.028023,1,3.1905,0.756,0.756,0
0.73609,1.0032,0.028023,1,3.1947,0.759,0.759,0
0.73919,1.0032,0.028023,1,3.199,0.762,0.762,0
0.7423,1.0032,0.028023,1,3.2032,0.765,0.765,0
0.74541,1.0032,0.028023,1,3.2074,0.768,0.768,0
0.74852,1.0032,0.028023,1,3.2117,0.771,0.771,0
0.75162,1.0032,0.028023,1,3.2159,0.774,0.774,0
0.75473,1.0032,0.028023,1,3.2202,0.777,0.777,0
0.75783,1.0032,0.028023,1,3.2244,0.78,0.78,0
0.76094,1.0032,0.028023,1,3.2286,0.783,0.783,0
0.76404,1.0032,0.028023,1,3.2329,0.786,0.786,0
0.76714,1.0032,0.028023,1,3.2371,0.789,0.789,0
0.77024,1.0032,0.028023,1,3.2414,0.792,0.792,0
0.77334,1.0032,0.028023,1,3.2456,0.795,0.795,0
0.77644,1.0032,0.028023,1,3.2499,0.798,0.798,0
0.77954,1.0032,0.028023,1,3.2541,0.801,0.801,0
0.78263,1.0032,0.028023,1,3.2583,0.804,0.804,0
0.78573,1.0032,0.028023,1,3.2626,0.807,0.807,0
0.78882,1.0032,0.028023,1,3.2668,0.81,0.81,0
0.79192,1.0032,0.028023,1,3.2711,0.813,0.813,0
0.79501,1.0032,0.028023,1,3.2753,0.816,0.816,0
0.7981,1.0032,0.028023,1,3.2796,0.819,0.819,0
0.80119,1.0032,0.028023,1,3.2838,0.822,0.822,0
0.80428,1.0032,0.028023,1,3.288,0.825,0.825,0
0.80737,1.0032,0.028023,1,3.2923,0.828,0.828,0
0.81046,1.0032,0.028023,1,3.2965,0.831,0.831,0
0.81355,1.0032,0.028023,1,3.3008,0.834,0.834,0
0.81664,1.0032,0.028023,1,3.305,0.837,0.837,0
0.81972,1.0032,0.028023,1,3.3093,0.84,0.84,0
0.82281,1.0032,0.028023,1,3.3135,0.843,0.843,0
0.82589,1.0032,0.028023,1,3.3177,0.846,0.846,0
0.82897,1.0032,0.028023,1,3.322,0.849,0.849,0
0.83206,1.0032,0.028023,1,3.3262,0.852,0.852,0
0.83514,1.0032,0.028023,1,3.3305,0.855,0.855,0
0.83822,1.0032,0.028023,1,3.3347,0.858,0.858,0
0.8413,1.0032,0.028023,1,3.339,0.861,0.861,0
0.84438,1.0032,0.028023,1,3.3432,0.864,0.864,0
0.84745,1.0032,0.028023,1,3.3474,0.867,0.867,0
0.85053,1.0032,0.028023,1,3.3517,0.87,0.87,0
0.85361,1.0032,0.028023,1,3.3559,0.873,0.873,0
0.85668,1.0011,0.020467,1,3.3602,0.876,0.876,0
0.85976,1.0011,0.020467,1,3.3644,0.879,0.879,0
0.86283,1.0011,0.020467,1,3.3687,0.882,0.882,0
0.86591,1.0011,0.020467,1,3.3729,0.885,0.885,0
0.86898,1.0011,0.020467,1,3.3771,0.888,0.888,0
0.87205,1.0011,0.020467,1,3.3814,0.891,0.891,0
0.87513,1.0011,0.020467,1,3.3856,0.894,0.894,0
0.8782,1.0011,0.020467,1,3.3899,0.897,0.897,0
0.88127,1.0011,0.020467,1,3.3941,0.9,0.9,0
0.88434,1.0011,0.020467,1,3.3984,0.903,0.903,0
0.88741,1.0011,0.020467,1,3.4026,0.906,0.906,0
0.89048,1.0011,0.020467,1,3.4068,0.909,0.909,0
0.89355,1.0011,0.020467,1,3.4111,0.912,0.912,0
0.89662,1.0011,0.020467,1,3.4153,0.915,0.915,0
0.89969,1.0011,0.020467,1,3.4196,0.918,0.918,0
0.90275,1.0011,0.020467,1,3.4238,0.921,0.921,0
0.90582,1.0011,0.020467,1,3.4281,0.924,0.924,0
0.90889,1.0011,0.020467,1,3.4323,0.927,0.927,0
0.91195,1.0011,0.020467,1,3.4365,0.93,0.93,0
0.91502,1.0011,0.020467,1,3.4408,0.933,0.933,0
0.91809,1.0011,0.020467,1,3.445,0.936,0.936,0
0.92115,1.0011,0.020467,1,3.4493,0.939,0.939,0
0.92421,1.0011,0.020467,1,3.4535,0.942,0.942,0
0.92728,1.0011,0.020467,1,3.4578,0.945,0.945,0
0.93034,1.0011,0.020467,1,3.462,0.948,0.948,0
0.9334,1.0011,0.020467,1,3.4662,0.951,0.951,0
0.93647,1.0011,0.020467,1,3.4705,0.954,0.954,0
0.93953,1.0011,0.020467,1,3.4747,0.957,0.957,0
0.94259,1.0011,0.020467,1,3.479,0.96,0.96,0
0.94565,1.0011,0.020467,1,3.4832,0.963,0.963,0
0.94871,1.0011,0.020467,1,3.4875,0.966,0.966,0
0.95177,1.0011,0.020467,1,3.4917,0.969,0.969,0
0.95483,1.0011,0.020467,1,3.4959,0.972,0.972,0
0.95789,1.0011,0.020467,1,3.5002,0.975,0.975,0
0.96094,1.0011,0.020467,1,3.5044,0.978,0.978,0
0.964,1.0011,0.020467,1,3.5087,0.981,0.981,0
0.96706,1.0011,0.020467,1,3.5129,0.984,0.984,0
0.97012,1.0011,0.020467,1,3.5171,0.987,0.987,0
0.97317,1.0011,0.020467,1,3.5214,0.99,0.99,0
0.97623,1.0011,0.020467,1,3.5256,0.993,0.993,0
0.97928,1.0011,0.020467,1,3.5299,0.996,0.996,0
0.98234,1.0011,0.020467,1,3.5341,0.999,0.999,0
0.98539,1.0004,0.015538,1,3.5384,1.002,1.002,0
0.98844,1.0004,0.015538,1,3.5426,1.005,1.005,0
0.9915,1.0004,0.015538,1,3.5468,1.008,1.008,0
0.99455,1.0004,0.015538,1,3.5511,1.011,1.011,0
0.9976,1.0004,0.015538,1,3.5553,1.014,1.014,0
1.0007,1.0004,0.015538,1,3.5596,1.017,1.017,0
1.0037,1.0004,0.015538,1,3.5638,1.02,1.02,0
1.0068,1.0004,0.015538,1,3.5681,1.023,1.023,0
1.0098,1.0004,0.015538,1,3.5723,1.026,1.026,0
1.0129,1.0004,0.015538,1,3.5765,1.029,1.029,0
1.0159,1.0004,0.015538,1,3.5808,1.032,1.032,0
1.019,1.0004,0.015538,1,3.585,1.035,1.035,0
1.022,1.0004,0.015538,1,3.5893,1.038,1.038,0
1.0251,1.0004,0.015538,1,3.5935,1.041,1.041,0
1.0281,1.0004,0.015538,1,3.5978,1.044,1.044,0
1.0312,1.0004,0.015538,1,3.602,1.047,1.047,0
1.0342,1.0004,0.015538,1,3.6062,1.05,1.05,0
1.0373,1.0004,0.015538,1,3.6105,1.053,1.053,0
1.0403,1.0004,0.015538,1,3.6147,1.056,1.056,0
1.0434,1.0004,0.015538,1,3.619,1.059,1.059,0
1.0464,1.0004,0.015538,1,3.6232,1.062,1.062,0
1.0495,1.0004,0.015538,1,3.6275,1.065,1.065,0
1.0525,1.0004,0.015538,1,3.6317,1.068,1.068,0
1.0556,1.0004,0.015538,1,3.6359,1.071,1.071,0
1.0586,1.0004,0.015538,1,3.6402,1.074,1.074,0
1.0616,1.0004,0.015538,1,3.6444,1.077,1.077,0
1.0647,1.0004,0.015538,1,3.6487,1.08,1.08,0
1.0677,1.0004,0.015538,1,3.6529,1.083,1.083,0
1.0708,1.0004,0.015538,1,3.6572,1.086,1.086,0
1.0738,1.0004,0.015538,1,3.6614,1.089,1.089,0
1.0769,1.0004,0.015538,1,3.6656,1.092,1.092,0
1.0799,1.0004,0.015538,1,3.6699,1.095,1.095,0
1.083,1.0004,0.015538,1,3.6741,1.098,1.098,0
1.086,1.0004,0.015538,1,3.6784,1.101,1.101,0
1.0891,1.0004,0.015538,1,3.6826,1.104,1.104,0
1.0921,1.0004,0.015538,1,3.6869,1.107,1.107,0
1.0951,1.0004,0.015538,1,3.6911,1.11,1.11,0
1.0982,1.0004,0.015538,1,3.6953,1.113,1.113,0
1.1012,1.0004,0.015538,1,3.6996,1.116,1.116,0
1.1043,1.0004,0.015538,1,3.7038,1.119,1.119,0
1.1073,1.0004,0.015538,1,3.7081,1.122,1.122,0
1.1103,1.0004,0.015538,1,3.7123,1.125,1.125,0
1.1134,1.0001,0.012259,1,3.7166,1.128,1.128,0
1.1164,1.0001,0.012259,1,3.7208,1.131,1.131,0
1.1195,1.0001,0.012259,1,3.725,1.134,1.134,0
1.1225,1.0001,0.012259,1,3.7293,1.137,1.137,0
1.1256,1.0001,0.012259,1,3.7335,1.14,1.14,0
1.1286,1.0001,0.012259,1,3.7378,1.143,1.143,0
1.1316,1.0001,0.012259,1,3.742,1.146,1.146,0
1.1347,1.0001,0.012259,1,3.7463,1.149,1.149,0
1.1377,1.0001,0.012259,1,3.7505,1.152,1.152,0
1.1408,1.0001,0.012259,1,3.7547,1.155,1.155,0
1.1438,1.0001,0.012259,1,3.759,1.158,1.158,0
1.1468,1.0001,0.012259,1,3.7632,1.161,1.161,0
1.1499,1.0001,0.012259,1,3.7675,1.164,1.164,0
1.1529,1.0001,0.012259,1,3.7717,1.167,1.167,0
1.1559,1.0001,0.012259,1,3.776,1.17,1.17,0
1.159,1.0001,0.012259,1,3.7802,1.173,1.173,0
1.162,1.0001,0.012259,1,3.7844,1.176,1.176,0
1.1651,1.0001,0.012259,1,3.7887,1.179,1.179,0
1.1681,1.0001,0.012259,1,3.7929,1.182,1.182,0
1.1711,1.0001,0.012259,1,3.7972,1.185,1.185,0
1.1742,1.0001,0.012259,1,3.8014,1.188,1.188,0
1.1772,1.0001,0.012259,1,3.8056,1.191,1.191,0
1.1802,1.0001,0.012259,1,3.8099,1.194,1.194,0
1.1833,1.0001,0.012259,1,3.8141,1.197,1.197,0
1.1863,1.0001,0.012259,1,3.8184,1.2,1.2,0
1.1894,1.0001,0.012259,1,3.8226,1.203,1.203,0
1.1924,1.0001,0.012259,1,3.8269,1.206,1.206,0
1.1954,1.0001,0.012259,1,3.8311,1.209,1.209,0
1.1985,1.0001,0.012259,1,3.8353,1.212,1.212,0
1.2015,1.0001,0.012259,1,3.8396,1.215,1.215,0
1.2045,1.0001,0.012259,1,3.8438,1.218,1.218,0
1.2076,1.0001,0.012259,1,3.8481,1.221,1.221,0
1.2106,1.0001,0.012259,1,3.8523,1.224,1.224,0
1.2136,1.0001,0.012259,1,3.8566,1.227,1.227,0
1.2167,1.0001,0.012259,1,3.8608,1.23,1.23,0
1.2197,1.0001,0.012259,1,3.865,1.233,1.233,0
1.2227,1.0001,0.012259,1,3.8693,1.236,1.236,0
1.2258,1.0001,0.012259,1,3.8735,1.239,1.239,0
1.2288,1.0001,0.012259,1,3.8778,1.242,1.242,0
1.2318,1.0001,0.012259,1,3.882,1.245,1.245,0
1.2349,1.0001,0.012259,1,3.8863,1.248,1.248,0
1.2379,0.99968,0.010181,1,3.8905,1.251,1.251,0
1.2409,0.99968,0.010181,1,3.8947,1.254,1.254,0
1.244,0.99968,0.010181,1,3.899,1.257,1.257,0
1.247,0.99968,0.010181,1,3.9032,1.26,1.26,0
1.25,0.99968,0.010181,1,3.9075,1.263,1.263,0
1.2531,0.99968,0.010181,1,3.9117,1.266,1.266,0
1.2561,0.99968,0.010181,1,3.916,1.269,1.269,0
1.2591,0.99968,0.010181,1,3.9202,1.272,1.272,0
1.2622,0.99968,0.010181,1,3.9244,1.275,1.275,0
1.2652,0.99968,0.010181,1,3.9287,1.278,1.278,0
1.2682,0.99968,0.010181,1,3.9329,1.281,1.281,0
1.2713,0.99968,0.010181,1,3.9372,1.284,1.284,0
1.2743,0.99968,0.010181,1,3.9414,1.287,1.287,0
1.2773,0.99968,0.010181,1,3.9457,1.29,1.29,0
1.2803,0.99968,0.010181,1,3.9499,1.293,1.293,0
1.2834,0.99968,0.010181,1,3.9541,1.296,1.296,0
1.2864,0.99968,0.010181,1,3.9584,1.299,1.299,0
1.2894,0.99968,0.010181,1,3.9626,1.302,1.302,0
1.2925,0.99968,0.010181,1,3.9669,1.305,1.305,0
1.2955,0.99968,0.010181,1,3.9711,1.308,1.308,0
1.2985,0.99968,0.010181,1,3.9754,1.311,1.311,0
1.3016,0.99968,0.010181,1,3.9796,1.314,1.314,0
1.3046,0.99968,0.010181,1,3.9838,1.317,1.317,0
1.3076,0.99968,0.010181,1,3.9881,1.32,1.32,0
1.3106,0.99968,0.010181,1,3.9923,1.323,1.323,0
1.3137,0.99968,0.010181,1,3.9966,1.326,1.326,0
1.3167,0.99968,0.010181,1,4.0008,1.329,1.329,0
1.3197,0.99968,0.010181,1,4.0051,1.332,1.332,0
1.3228,0.99968,0.010181,1,4.0093,1.335,1.335,0
1.3258,0.99968,0.010181,1,4.0135,1.338,1.338,0
1.3288,0.99968,0.010181,1,4.0178,1.341,1.341,0
1.3318,0.99968,0.010181,1,4.022,1.344,1.344,0
1.3349,0.99968,0.010181,1,4.0263,1.347,1.347,0
1.3379,0.99968,0.010181,1,4.0305,1.35,1.35,0
1.3409,0.99968,0.010181,1,4.0348,1.353,1.353,0
1.344,0.99968,0.010181,1,4.039,1.356,1.356,0
1.347,0.99968,0.010181,1,4.0432,1.359,1.359,0
1.35,0.99968,0.010181,1,4.0475,1.362,1.362,0
1.353,0.99968,0.010181,1,4.0517,1.365,1.365,0
1.3561,0.99968,0.010181,1,4.056,1.368,1.368,0
1.3591,0.99968,0.010181,1,4.0602,1.371,1.371,0
1.3621,0.99968,0.010181,1,4.0644,1.374,1.374,0
1.3651,0.99884,0.0089119,1,4.0687,1.377,1.377,0
1.3682,0.99884,0.0089119,1,4.0729,1.38,1.38,0
1.3712,0.99884,0.0089119,1,4.0772,1.383,1.383,0
1.3742,0.99884,0.0089119,1,4.0814,1.386,1.386,0
1.3772,0.99884,0.0089119,1,4.0857,1.389,1.389,0
1.3803,0.99884,0.0089119,1,4.0899,1.392,1.392,0
1.3833,0.99884,0.0089119,1,4.0941,1.395,1.395,0
1.3863,0.99884,0.0089119,1,4.0984,1.398,1.398,0
1.3893,0.99884,0.0089119,1,4.1026,1.401,1.401,0
1.3924,0.99884,0.0089119,1,4.1069,1.404,1.404,0
1.3954,0.99884,0.0089119,1,4.1111,1.407,1.407,0
1.3984,0.99884,0.0089119,1,4.1154,1.41,1.41,0
1.4014,0.99884,0.0089119,1,4.1196,1.413,1.413,0
1.4045,0.99884,0.0089119,1,4.1238,1.416,1.416,0
1.4075,0.99884,0.0089119,1,4.1281,1.419,1.419,0
1.4105,0.99884,0.0089119,1,4.1323,1.422,1.422,0
1.4135,0.99884,0.0089119,1,4.1366,1.425,1.425,0
1.4166,0.99884,0.0089119,1,4.1408,1.428,1.428,0
1.4196,0.99884,0.0089119,1,4.1451,1.431,1.431,0
1.4226,0.99884,0.0089119,1,4.1493,1.434,1.434,0
1.4256,0.99884,0.0089119,1,4.1535,1.437,1.437,0
1.4287,0.99884,0.0089119,1,4.1578,1.44,1.44,0
1.4317,0.99884,0.0089119,1,4.162,1.443,1.443,0
1.4347,0.99884,0.0089119,1,4.1663,1.446,1.446,0
1.4377,0.99884,0.0089119,1,4.1705,1.449,1.449,0
1.4407,0.99884,0.0089119,1,4.1748,1.452,1.452,0
1.4438,0.99884,0.0089119,1,4.179,1.455,1.455,0
1.4468,0.99884,0.0089119,1,4.1832,1.458,1.458,0
1.4498,0.99884,0.0089119,1,4.1875,1.461,1.461,0
1.4528,0.99884,0.0089119,1,4.1917,1.464,1.464,0
1.4559,0.99884,0.0089119,1,4.196,1.467,1.467,0
1.4589,0.99884,0.0089119,1,4.2002,1.47,1.47,0
1.4619,0.99884,0.0089119,1,4.2045,1.473,1.473,0
1.4649,0.99884,0.0089119,1,4.2087,1.476,1.476,0
1.4679,0.99884,0.0089119,1,4.2129,1.479,1.479,0
1.471,0.99884,0.0089119,1,4.2172,1.482,1.482,0
1.474,0.99884,0.0089119,1,4.2214,1.485,1.485,0
1.477,0.99884,0.0089119,1,4.2257,1.488,1.488,0
1.48,0.99884,0.0089119,1,4.2299,1.491,1.491,0
1.4831,0.99884,0.0089119,1,4.2342,1.494,1.494,0
1.4861,0.99884,0.0089119,1,4.2384,1.497,1.497,0
nan,nan,nan,0,4.2426,1.5,1.5,0


==> cylinder-data/fem_data.csv <==
"pressure","vel_x","vel_y","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.4891,0.99984,0.0084167,1,0,-1.5,-1.5,0
-1.4861,0.99984,0.0084167,1,0.0042427,-1.497,-1.497,0
-1.4831,0.99984,0.0084167,1,0.0084853,-1.494,-1.494,0
-1.48,0.99984,0.0084167,1,0.012728,-1.491,-1.491,0
-1.477,0.99984,0.0084167,1,0.016971,-1.488,-1.488,0
-1.474,0.99984,0.0084167,1,0.021213,-1.485,-1.485,0
-1.471,0.99984,0.0084167,1,0.025456,-1.482,-1.482,0
-1.4679,0.99984,0.0084167,1,0.029699,-1.479,-1.479,0
-1.4649,0.99984,0.0084167,1,0.033941,-1.476,-1.476,0
-1.4619,0.99984,0.0084167,1,0.038184,-1.473,-1.473,0
-1.4589,0.99984,0.0084167,1,0.042426,-1.47,-1.47,0
-1.4559,0.99984,0.0084167,1,0.046669,-1.467,-1.467,0
-1.4528,0.99984,0.0084167,1,0.050912,-1.464,-1.464,0
-1.4498,0.99984,0.0084167,1,0.055154,-1.461,-1.461,0
-1.4468,0.99984,0.0084167,1,0.059397,-1.458,-1.458,0
-1.4438,0.99984,0.0084167,1,0.06364,-1.455,-1.455,0
-1.4407,0.99984,0.0084167,1,0.067882,-1.452,-1.452,0
-1.4377,0.99984,0.0084167,1,0.072125,-1.449,-1.449,0
-1.4347,0.99984,0.0084167,1,0.076368,-1.446,-1.446,0
-1.4317,0.99984,0.0084167,1,0.08061,-1.443,-1.443,0
-1.4286,0.99984,0.0084167,1,0.084853,-1.44,-1.44,0
-1.4256,0.99984,0.0084167,1,0.089095,-1.437,-1.437,0
-1.4226,0.99984,0.0084167,1,0.093338,-1.434,-1.434,0
-1.4196,0.99984,0.0084167,1,0.097581,-1.431,-1.431,0
-1.4165,0.99984,0.0084167,1,0.10182,-1.428,-1.428,0
-1.4135,0.99984,0.0084167,1,0.10607,-1.425,-1.425,0
-1.4105,0.99984,0.0084167,1,0.11031,-1.422,-1.422,0
-1.4075,0.99984,0.0084167,1,0.11455,-1.419,-1.419,0
-1.4044,0.99984,0.0084167,1,0.11879,-1.416,-1.416,0
-1.4014,0.99984,0.0084167,1,0.12304,-1.413,-1.413,0
-1.3984,0.99984,0.0084167,1,0.12728,-1.41,-1.41,0
-1.3954,0.99984,0.0084167,1,0.13152,-1.407,-1.407,0
-1.3923,0.99984,0.0084167,1,0.13576,-1.404,-1.404,0
-1.3893,0.99984,0.0084167,1,0.14001,-1.401,-1.401,0
-1.3863,0.99984,0.0084167,1,0.14425,-1.398,-1.398,0
-1.3832,0.99984,0.0084167,1,0.14849,-1.395,-1.395,0
-1.3802,0.99984,0.0084167,1,0.15274,-1.392,-1.392,0
-1.3772,0.99984,0.0084167,1,0.15698,-1.389,-1.389,0
-1.3742,0.99984,0.0084167,1,0.16122,-1.386,-1.386,0
-1.3711,0.99984,0.0084167,1,0.16546,-1.383,-1.383,0
-1.3681,0.99984,0.0084167,1,0.16971,-1.38,-1.38,0
-1.3651,0.99984,0.0084167,1,0.17395,-1.377,-1.377,0
-1.3621,1.0004,0.010122,1,0.17819,-1.374,-1.374,0
-1.359,1.0004,0.010122,1,0.18243,-1.371,-1.371,0
-1.356,1.0004,0.010122,1,0.18668,-1.368,-1.368,0
-1.353,1.0004,0.010122,1,0.19092,-1.365,-1.365,0
-1.3499,1.0004,0.010122,1,0.19516,-1.362,-1.362,0
-1.3469,1.0004,0.010122,1,0.1994,-1.359,-1.359,0
-1.3439,1.0004,0.010122,1,0.20365,-1.356,-1.356,0
-1.3409,1.0004,0.010122,1,0.20789,-1.353,-1.353,0
-1.3378,1.0004,0.010122,1,0.21213,-1.35,-1.35,0
-1.3348,1.0004,0.010122,1,0.21637,-1.347,-1.347,0
-1.3318,1.0004,0.010122,1,0.22062,-1.344,-1.344,0
-1.3287,1.0004,0.010122,1,0.22486,-1.341,-1.341,0
-1.3257,1.0004,0.010122,1,0.2291,-1.338,-1.338,0
-1.3227,1.0004,0.010122,1,0.23335,-1.335,-1.335,0
-1.3196,1.0004,0.010122,1,0.23759,-1.332,-1.332,0
-1.3166,1.0004,0.010122,1,0.24183,-1.329,-1.329,0
-1.3136,1.0004,0.010122,1,0.24607,-1.326,-1.326,0
-1.3106,1.0004,0.010122,1,0.25032,-1.323,-1.323,0
-1.3075,1.0004,0.010122,1,0.25456,-1.32,-1.32,0
-1.3045,1.0004,0.010122,1,0.2588,-1.317,-1.317,0
-1.3015,1.0004,0.010122,1,0.26304,-1.314,-1.314,0
-1.2984,1.0004,0.010122,1,0.26729,-1.311,-1.311,0
-1.2954,1.0004,0.010122,1,0.27153,-1.308,-1.308,0
-1.2924,1.0004,0.010122,1,0.27577,-1.305,-1.305,0
-1.2893,1.0004,0.010122,1,0.28001,-1.302,-1.302,0
-1.2863,1.0004,0.010122,1,0.28426,-1.299,-1.299,0
-1.2833,1.0004,0.010122,1,0.2885,-1.296,-1.296,0
-1.2802,1.0004,0.010122,1,0.29274,-1.293,-1.293,0
-1.2772,1.0004,0.010122,1,0.29698,-1.29,-1.29,0
-1.2742,1.0004,0.010122,1,0.30123,-1.287,-1.287,0
-1.2711,1.0004,0.010122,1,0.30547,-1.284,-1.284,0
-1.2681,1.0004,0.010122,1,0.30971,-1.281,-1.281,0
-1.2651,1.0004,0.010122,1,0.31396,-1.278,-1.278,0
-1.262,1.0004,0.010122,1,0.3182,-1.275,-1.275,0
-1.259,1.0004,0.010122,1,0.32244,-1.272,-1.272,0
-1.256,1.0004,0.010122,1,0.32668,-1.269,-1.269,0
-1.2529,1.0004,0.010122,1,0.33093,-1.266,-1.266,0
-1.2499,1.0004,0.010122,1,0.33517,-1.263,-1.263,0
-1.2469,1.0004,0.010122,1,0.33941,-1.26,-1.26,0
-1.2438,1.0004,0.010122,1,0.34365,-1.257,-1.257,0
-1.2408,1.0004,0.010122,1,0.3479,-1.254,-1.254,0
-1.2378,1.0004,0.010122,1,0.35214,-1.251,-1.251,0
-1.2347,1.0008,0.012607,1,0.35638,-1.248,-1.248,0
-1.2317,1.0008,0.012607,1,0.36062,-1.245,-1.245,0
-1.2287,1.0008,0.012607,1,0.36487,-1.242,-1.242,0
-1.2256,1.0008,0.012607,1,0.36911,-1.239,-1.239,0
-1.2226,1.0008,0.012607,1,0.37335,-1.236,-1.236,0
-1.2195,1.0008,0.012607,1,0.37759,-1.233,-1.233,0
-1.2165,1.0008,0.012607,1,0.38184,-1.23,-1.23,0
-1.2135,1.0008,0.012607,1,0.38608,-1.227,-1.227,0
-1.2104,1.0008,0.012607,1,0.39032,-1.224,-1.224,0
-1.2074,1.0008,0.012607,1,0.39457,-1.221,-1.221,0
-1.2044,1.0008,0.012607,1,0.39881,-1.218,-1.218,0
-1.2013,1.0008,0.012607,1,0.40305,-1.215,-1.215,0
-1.1983,1.0008,0.012607,1,0.40729,-1.212,-1.212,0
-1.1952,1.0008,0.012607,1,0.41154,-1.209,-1.209,0
-1.1922,1.0008,0.012607,1,0.41578,-1.206,-1.206,0
-1.1892,1.0008,0.012607,1,0.42002,-1.203,-1.203,0
-1.1861,1.0008,0.012607,1,0.42426,-1.2,-1.2,0
-1.1831,1.0008,0.012607,1,0.42851,-1.197,-1.197,0
-1.18,1.0008,0.012607,1,0.43275,-1.194,-1.194,0
-1.177,1.0008,0.012607,1,0.43699,-1.191,-1.191,0
-1.174,1.0008,0.012607,1,0.44123,-1.188,-1.188,0
-1.1709,1.0008,0.012607,1,0.44548,-1.185,-1.185,0
-1.1679,1.0008,0.012607,1,0.44972,-1.182,-1.182,0
-1.1648,1.0008,0.012607,1,0.45396,-1.179,-1.179,0
-1.1618,1.0008,0.012607,1,0.45821,-1.176,-1.176,0
-1.1588,1.0008,0.012607,1,0.46245,-1.173,-1.173,0
-1.1557,1.0008,0.012607,1,0.46669,-1.17,-1.17,0
-1.1527,1.0008,0.012607,1,0.47093,-1.167,-1.167,0
-1.1496,1.0008,0.012607,1,0.47518,-1.164,-1.164,0
-1.1466,1.0008,0.012607,1,0.47942,-1.161,-1.161,0
-1.1436,1.0008,0.012607,1,0.48366,-1.158,-1.158,0
-1.1405,1.0008,0.012607,1,0.4879,-1.155,-1.155,0
-1.1375,1.0008,0.012607,1,0.49215,-1.152,-1.152,0
-1.1344,1.0008,0.012607,1,0.49639,-1.149,-1.149,0
-1.1314,1.0008,0.012607,1,0.50063,-1.146,-1.146,0
-1.1283,1.0008,0.012607,1,0.50487,-1.143,-1.143,0
-1.1253,1.0008,0.012607,1,0.50912,-1.14,-1.14,0
-1.1223,1.0008,0.012607,1,0.51336,-1.137,-1.137,0
-1.1192,1.0008,0.012607,1,0.5176,-1.134,-1.134,0
-1.1162,1.0008,0.012607,1,0.52184,-1.131,-1.131,0
-1.1131,1.0008,0.012607,1,0.52609,-1.128,-1.128,0
-1.1101,1.0008,0.012607,1,0.53033,-1.125,-1.125,0
-1.107,1.001,0.016002,1,0.53457,-1.122,-1.122,0
-1.104,1.001,0.016002,1,0.53882,-1.119,-1.119,0
-1.1009,1.001,0.016002,1,0.54306,-1.116,-1.116,0
-1.0979,1.001,0.016002,1,0.5473,-1.113,-1.113,0
-1.0948,1.001,0.016002,1,0.55154,-1.11,-1.11,0
-1.0918,1.001,0.016002,1,0.55579,-1.107,-1.107,0
-1.0888,1.001,0.016002,1,0.56003,-1.104,-1.104,0
-1.0857,1.001,0.016002,1,0.56427,-1.101,-1.101,0
-1.0827,1.001,0.016002,1,0.56851,-1.098,-1.098,0
-1.0796,1.001,0.016002,1,0.57276,-1.095,-1.095,0
-1.0766,1.001,0.016002,1,0.577,-1.092,-1.092,0
-1.0735,1.001,0.016002,1,0.58124,-1.089,-1.089,0
-1.0705,1.001,0.016002,1,0.58548,-1.086,-1.086,0
-1.0674,1.001,0.016002,1,0.58973,-1.083,-1.083,0
-1.0644,1.001,0.016002,1,0.59397,-1.08,-1.08,0
-1.0613,1.001,0.016002,1,0.59821,-1.077,-1.077,0
-1.0583,1.001,0.016002,1,0.60245,-1.074,-1.074,0
-1.0552,1.001,0.016002,1,0.6067,-1.071,-1.071,0
-1.0522,1.001,0.016002,1,0.61094,-1.068,-1.068,0
-1.0491,1.001,0.016002,1,0.61518,-1.065,-1.065,0
-1.0461,1.001,0.016002,1,0.61943,-1.062,-1.062,0
-1.043,1.001,0.016002,1,0.62367,-1.059,-1.059,0
-1.04,1.001,0.016002,1,0.62791,-1.056,-1.056,0
-1.0369,1.001,0.016002,1,0.63215,-1.053,-1.053,0
-1.0339,1.001,0.016002,1,0.6364,-1.05,-1.05,0
-1.0308,1.001,0.016002,1,0.64064,-1.047,-1.047,0
-1.0278,1.001,0.016002,1,0.64488,-1.044,-1.044,0
-1.0247,1.001,0.016002,1,0.64912,-1.041,-1.041,0
-1.0216,1.001,0.016002,1,0.65337,-1.038,-1.038,0
-1.0186,1.001,0.016002,1,0.65761,-1.035,-1.035,0
-1.0155,1.001,0.016002,1,0.66185,-1.032,-1.032,0
-1.0125,1.001,0.016002,1,0.66609,-1.029,-1.029,0
-1.0094,1.001,0.016002,1,0.67034,-1.026,-1.026,0
-1.0064,1.001,0.016002,1,0.67458,-1.023,-1.023,0
-1.0033,1.001,0.016002,1,0.67882,-1.02,-1.02,0
-1.0003,1.001,0.016002,1,0.68307,-1.017,-1.017,0
-0.99721,1.001,0.016002,1,0.68731,-1.014,-1.014,0
-0.99415,1.001,0.016002,1,0.69155,-1.011,-1.011,0
-0.9911,1.001,0.016002,1,0.69579,-1.008,-1.008,0
-0.98804,1.001,0.016002,1,0.70004,-1.005,-1.005,0
-0.98498,1.001,0.016002,1,0.70428,-1.002,-1.002,0
-0.98192,1.0013,0.020811,1,0.70852,-0.999,-0.999,0
-0.97887,1.0013,0.020811,1,0.71276,-0.996,-0.996,0
-0.97581,1.0013,0.020811,1,0.71701,-0.993,-0.993,0
-0.97275,1.0013,0.020811,1,0.72125,-0.99,-0.99,0
-0.96969,1.0013,0.020811,1,0.72549,-0.987,-0.987,0
-0.96663,1.0013,0.020811,1,0.72973,-0.984,-0.984,0
-0.96357,1.0013,0.020811,1,0.73398,-0.981,-0.981,0
-0.96051,1.0013,0.020811,1,0.73822,-0.978,-0.978,0
-0.95745,1.0013,0.020811,1,0.74246,-0.975,-0.975,0
-0.95439,1.0013,0.020811,1,0.7467,-0.972,-0.972,0
-0.95133,1.0013,0.020811,1,0.75095,-0.969,-0.969,0
-0.94827,1.0013,0.020811,1,0.75519,-0.966,-0.966,0
-0.9452,1.0013,0.020811,1,0.75943,-0.963,-0.963,0
-0.94214,1.0013,0.020811,1,0.76368,-0.96,-0.96,0
-0.93908,1.0013,0.020811,1,0.76792,-0.957,-0.957,0
-0.93601,1.0013,0.020811,1,0.77216,-0.954,-0.954,0
-0.93295,1.0013,0.020811,1,0.7764,-0.951,-0.951,0
-0.92989,1.0013,0.020811,1,0.78065,-0.948,-0.948,0
-0.92682,1.0013,0.020811,1,0.78489,-0.945,-0.945,0
-0.92376,1.0013,0.020811,1,0.78913,-0.942,-0.942,0
-0.92069,1.0013,0.020811,1,0.79337,-0.939,-0.939,0
-0.91762,1.0013,0.020811,1,0.79762,-0.936,-0.936,0
-0.91456,1.0013,0.020811,1,0.80186,-0.933,-0.933,0
-0.91149,1.0013,0.020811,1,0.8061,-0.93,-0.93,0
-0.90842,1.0013,0.020811,1,0.81034,-0.927,-0.927,0
-0.90535,1.0013,0.020811,1,0.81459,-0.924,-0.924,0
-0.90229,1.0013,0.020811,1,0.81883,-0.921,-0.921,0
-0.89922,1.0013,0.020811,1,0.82307,-0.918,-0.918,0
-0.89615,1.0013,0.020811,1,0.82731,-0.915,-0.915,0
-0.89308,1.0013,0.020811,1,0.83156,-0.912,-0.912,0
-0.89001,1.0013,0.020811,1,0.8358,-0.909,-0.909,0
-0.88694,1.0013,0.020811,1,0.84004,-0.906,-0.906,0
-0.88387,1.0013,0.020811,1,0.84429,-0.903,-0.903,0
-0.8808,1.0013,0.020811,1,0.84853,-0.9,-0.9,0
-0.87772,1.0013,0.020811,1,0.85277,-0.897,-0.897,0
-0.87465,1.0013,0.020811,1,0.85701,-0.894,-0.894,0
-0.87158,1.0013,0.020811,1,0.86126,-0.891,-0.891,0
-0.86851,1.0013,0.020811,1,0.8655,-0.888,-0.888,0
-0.86543,1.0013,0.020811,1,0.86974,-0.885,-0.885,0
-0.86236,1.0013,0.020811,1,0.87398,-0.882,-0.882,0
-0.85928,1.0013,0.020811,1,0.87823,-0.879,-0.879,0
-0.85621,1.0013,0.020811,1,0.88247,-0.876,-0.876,0
-0.85313,1.0014,0.027973,1,0.88671,-0.873,-0.873,0
-0.85006,1.0014,0.027973,1,0.89095,-0.87,-0.87,0
-0.84698,1.0014,0.027973,1,0.8952,-0.867,-0.867,0
-0.84391,1.0014,0.027973,1,0.89944,-0.864,-0.864,0
-0.84083,1.0014,0.027973,1,0.90368,-0.861,-0.861,0
-0.83775,1.0014,0.027973,1,0.90793,-0.858,-0.858,0
-0.83467,1.0014,0.027973,1,0.91217,-0.855,-0.855,0
-0.83159,1.0014,0.027973,1,0.91641,-0.852,-0.852,0
-0.82851,1.0014,0.027973,1,0.92065,-0.849,-0.849,0
-0.82543,1.0014,0.027973,1,0.9249,-0.846,-0.846,0
-0.82235,1.0014,0.027973,1,0.92914,-0.843,-0.843,0
-0.81927,1.0014,0.027973,1,0.93338,-0.84,-0.84,0
-0.81619,1.0014,0.027973,1,0.93762,-0.837,-0.837,0
-0.8131,1.0014,0.027973,1,0.94187,-0.834,-0.834,0
-0.81002,1.0014,0.027973,1,0.94611,-0.831,-0.831,0
-0.80693,1.0014,0.027973,1,0.95035,-0.828,-0.828,0
-0.80385,1.0014,0.027973,1,0.95459,-0.825,-0.825,0
-0.80076,1.0014,0.027973,1,0.95884,-0.822,-0.822,0
-0.79768,1.0014,0.027973,1,0.96308,-0.819,-0.819,0
-0.79459,1.0014,0.027973,1,0.96732,-0.816,-0.816,0
-0.7915,1.0014,0.027973,1,0.97156,-0.813,-0.813,0
-0.78841,1.0014,0.027973,1,0.97581,-0.81,-0.81,0
-0.78533,1.0014,0.027973,1,0.98005,-0.807,-0.807,0
-0.78224,1.0014,0.027973,1,0.98429,-0.804,-0.804,0
-0.77915,1.0014,0.027973,1,0.98854,-0.801,-0.801,0
-0.77605,1.0014,0.027973,1,0.99278,-0.798,-0.798,0
-0.77296,1.0014,0.027973,1,0.99702,-0.795,-0.795,0
-0.76987,1.0014,0.027973,1,1.0013,-0.792,-0.792,0
-0.76678,1.0014,0.027973,1,1.0055,-0.789,-0.789,0
-0.76368,1.0014,0.027973,1,1.0097,-0.786,-0.786,0
-0.76059,1.0014,0.027973,1,1.014,-0.783,-0.783,0
-0.7575,1.0014,0.027973,1,1.0182,-0.78,-0.78,0
-0.7544,1.0014,0.027973,1,1.0225,-0.777,-0.777,0
-0.7513,1.0014,0.027973,1,1.0267,-0.774,-0.774,0
-0.74821,1.0014,0.027973,1,1.031,-0.771,-0.771,0
-0.74511,1.0014,0.027973,1,1.0352,-0.768,-0.768,0
-0.74201,1.0014,0.027973,1,1.0394,-0.765,-0.765,0
-0.73891,1.0014,0.027973,1,1.0437,-0.762,-0.762,0
-0.73581,1.0014,0.027973,1,1.0479,-0.759,-0.759,0
-0.73271,1.0014,0.027973,1,1.0522,-0.756,-0.756,0
-0.72961,1.0014,0.027973,1,1.0564,-0.753,-0.753,0
-0.72651,1.0014,0.027973,1,1.0607,-0.75,-0.75,0
-0.72341,1.0018,0.039068,1,1.0649,-0.747,-0.747,0
-0.72031,1.0018,0.039068,1,1.0691,-0.744,-0.744,0
-0.7172,1.0018,0.039068,1,1.0734,-0.741,-0.741,0
-0.7141,1.0018,0.039068,1,1.0776,-0.738,-0.738,0
-0.71099,1.0018,0.039068,1,1.0819,-0.735,-0.735,0
-0.70789,1.0018,0.039068,1,1.0861,-0.732,-0.732,0
-0.70478,1.0018,0.039068,1,1.0904,-0.729,-0.729,0
-0.70167,1.0018,0.039068,1,1.0946,-0.726,-0.726,0
-0.69856,1.0018,0.039068,1,1.0988,-0.723,-0.723,0
-0.69545,1.0018,0.039068,1,1.1031,-0.72,-0.72,0
-0.69233,1.0018,0.039068,1,1.1073,-0.717,-0.717,0
-0.68922,1.0018,0.039068,1,1.1116,-0.714,-0.714,0
-0.68611,1.0018,0.039068,1,1.1158,-0.711,-0.711,0
-0.68299,1.0018,0.039068,1,1.1201,-0.708,-0.708,0
-0.67988,1.0018,0.039068,1,1.1243,-0.705,-0.705,0
-0.67676,1.0018,0.039068,1,1.1285,-0.702,-0.702,0
-0.67364,1.0018,0.039068,1,1.1328,-0.699,-0.699,0
-0.67052,1.0018,0.039068,1,1.137,-0.696,-0.696,0
-0.6674,1.0018,0.039068,1,1.1413,-0.693,-0.693,0
-0.66428,1.0018,0.039068,1,1.1455,-0.69,-0.69,0
-0.66116,1.0018,0.039068,1,1.1498,-0.687,-0.687,0
-0.65804,1.0018,0.039068,1,1.154,-0.684,-0.684,0
-0.65491,1.0018,0.039068,1,1.1582,-0.681,-0.681,0
-0.65179,1.0018,0.039068,1,1.1625,-0.678,-0.678,0
-0.64866,1.0018,0.039068,1,1.1667,-0.675,-0.675,0
-0.64553,1.0018,0.039068,1,1.171,-0.672,-0.672,0
-0.6424,1.0018,0.039068,1,1.1752,-0.669,-0.669,0
-0.63927,1.0018,0.039068,1,1.1795,-0.666,-0.666,0
-0.63614,1.0018,0.039068,1,1.1837,-0.663,-0.663,0
-0.63301,1.0018,0.039068,1,1.1879,-0.66,-0.66,0
-0.62988,1.0018,0.039068,1,1.1922,-0.657,-0.657,0
-0.62675,1.0018,0.039068,1,1.1964,-0.654,-0.654,0
-0.62361,1.0018,0.039068,1,1.2007,-0.651,-0.651,0
-0.62048,1.0018,0.039068,1,1.2049,-0.648,-0.648,0
-0.61734,1.0018,0.039068,1,1.2092,-0.645,-0.645,0
-0.6142,1.0018,0.039068,1,1.2134,-0.642,-0.642,0
-0.61106,1.0018,0.039068,1,1.2176,-0.639,-0.639,0
-0.60793,1.0018,0.039068,1,1.2219,-0.636,-0.636,0
-0.60478,1.0018,0.039068,1,1.2261,-0.633,-0.633,0
-0.60164,1.0018,0.039068,1,1.2304,-0.63,-0.63,0
-0.5985,1.0018,0.039068,1,1.2346,-0.627,-0.627,0
-0.59536,1.0065,0.054016,1,1.2389,-0.624,-0.624,0
-0.5922,1.0065,0.054016,1,1.2431,-0.621,-0.621,0
-0.58905,1.0065,0.054016,1,1.2473,-0.618,-0.618,0
-0.5859,1.0065,0.054016,1,1.2516,-0.615,-0.615,0
-0.58274,1.0065,0.054016,1,1.2558,-0.612,-0.612,0
-0.57959,1.0065,0.054016,1,1.2601,-0.609,-0.609,0
-0.57643,1.0065,0.054016,1,1.2643,-0.606,-0.606,0
-0.57327,1.0065,0.054016,1,1.2685,-0.603,-0.603,0
-0.57011,1.0065,0.054016,1,1.2728,-0.6,-0.6,0
-0.56694,1.0065,0.054016,1,1.277,-0.597,-0.597,0
-0.56378,1.0065,0.054016,1,1.2813,-0.594,-0.594,0
-0.56061,1.0065,0.054016,1,1.2855,-0.591,-0.591,0
-0.55745,1.0065,0.054016,1,1.2898,-0.588,-0.588,0
-0.55428,1.0065,0.054016,1,1.294,-0.585,-0.585,0
-0.55111,1.0065,0.054016,1,1.2982,-0.582,-0.582,0
-0.54793,1.0065,0.054016,1,1.3025,-0.579,-0.579,0
-0.54476,1.0065,0.054016,1,1.3067,-0.576,-0.576,0
-0.54159,1.0065,0.054016,1,1.311,-0.573,-0.573,0
-0.53841,1.0065,0.054016,1,1.3152,-0.57,-0.57,0
-0.53523,1.0065,0.054016,1,1.3195,-0.567,-0.567,0
-0.53205,1.0065,0.054016,1,1.3237,-0.564,-0.564,0
-0.52887,1.0065,0.054016,1,1.3279,-0.561,-0.561,0
-0.52569,1.0065,0.054016,1,1.3322,-0.558,-0.558,0
-0.5225,1.0065,0.054016,1,1.3364,-0.555,-0.555,0
-0.51931,1.0065,0.054016,1,1.3407,-0.552,-0.552,0
-0.51613,1.0065,0.054016,1,1.3449,-0.549,-0.549,0
-0.51294,1.0065,0.054016,1,1.3492,-0.546,-0.546,0
-0.50975,1.0065,0.054016,1,1.3534,-0.543,-0.543,0
-0.50655,1.0065,0.054016,1,1.3576,-0.54,-0.54,0
-0.50336,1.0065,0.054016,1,1.3619,-0.537,-0.537,0
-0.50016,1.0065,0.054016,1,1.3661,-0.534,-0.534,0
-0.49697,1.0065,0.054016,1,1.3704,-0.531,-0.531,0
-0.49377,1.0065,0.054016,1,1.3746,-0.528,-0.528,0
-0.49057,1.0065,0.054016,1,1.3789,-0.525,-0.525,0
-0.48737,1.0065,0.054016,1,1.3831,-0.522,-0.522,0
-0.48416,1.0065,0.054016,1,1.3873,-0.519,-0.519,0
-0.48096,1.0065,0.054016,1,1.3916,-0.516,-0.516,0
-0.47775,1.0065,0.054016,1,1.3958,-0.513,-0.513,0
-0.47455,1.0065,0.054016,1,1.4001,-0.51,-0.51,0
-0.47134,1.0065,0.054016,1,1.4043,-0.507,-0.507,0
-0.46813,1.0065,0.054016,1,1.4086,-0.504,-0.504,0
-0.46491,1.0065,0.054016,1,1.4128,-0.501,-0.501,0
-0.46171,0.98282,0.093755,1,1.417,-0.498,-0.498,0
-0.4585,0.98282,0.093755,1,1.4213,-0.495,-0.495,0
-0.45529,0.98282,0.093755,1,1.4255,-0.492,-0.492,0
-0.45208,0.98282,0.093755,1,1.4298,-0.489,-0.489,0
-0.44886,0.98282,0.093755,1,1.434,-0.486,-0.486,0
-0.44564,0.98282,0.093755,1,1.4383,-0.483,-0.483,0
-0.44241,0.98282,0.093755,1,1.4425,-0.48,-0.48,0
-0.43918,0.98282,0.093755,1,1.4467,-0.477,-0.477,0
-0.43595,0.98282,0.093755,1,1.451,-0.474,-0.474,0
-0.43271,0.98282,0.093755,1,1.4552,-0.471,-0.471,0
-0.42947,0.98282,0.093755,1,1.4595,-0.468,-0.468,0
-0.42622,0.98282,0.093755,1,1.4637,-0.465,-0.465,0
-0.42297,0.98282,0.093755,1,1.468,-0.462,-0.462,0
-0.41971,0.98282,0.093755,1,1.4722,-0.459,-0.459,0
-0.41645,0.99158,0.10522,1,1.4764,-0.456,-0.456,0
-0.41318,0.99158,0.10522,1,1.4807,-0.453,-0.453,0
-0.40991,0.99158,0.10522,1,1.4849,-0.45,-0.45,0
-0.40664,0.99158,0.10522,1,1.4892,-0.447,-0.447,0
-0.40336,0.99158,0.10522,1,1.4934,-0.444,-0.444,0
-0.40008,0.99158,0.10522,1,1.4977,-0.441,-0.441,0
-0.39679,0.99158,0.10522,1,1.5019,-0.438,-0.438,0
-0.3935,0.99158,0.10522,1,1.5061,-0.435,-0.435,0
-0.3902,0.99158,0.10522,1,1.5104,-0.432,-0.432,0
-0.3869,0.99158,0.10522,1,1.5146,-0.429,-0.429,0
-0.3836,0.99158,0.10522,1,1.5189,-0.426,-0.426,0
-0.38029,0.99158,0.10522,1,1.5231,-0.423,-0.423,0
-0.37697,0.99158,0.10522,1,1.5274,-0.42,-0.42,0
-0.37365,0.99158,0.10522,1,1.5316,-0.417,-0.417,0
-0.37033,0.9971,0.12148,1,1.5358,-0.414,-0.414,0
-0.367,0.9971,0.12148,1,1.5401,-0.411,-0.411,0
-0.36367,0.9971,0.12148,1,1.5443,-0.408,-0.408,0
-0.36033,0.9971,0.12148,1,1.5486,-0.405,-0.405,0
-0.35699,0.9971,0.12148,1,1.5528,-0.402,-0.402,0
-0.35364,0.9971,0.12148,1,1.557,-0.399,-0.399,0
-0.35029,0.9971,0.12148,1,1.5613,-0.396,-0.396,0
-0.34693,0.9971,0.12148,1,1.5655,-0.393,-0.393,0
-0.34357,0.9971,0.12148,1,1.5698,-0.39,-0.39,0
-0.3402,0.9971,0.12148,1,1.574,-0.387,-0.387,0
-0.33683,0.9971,0.12148,1,1.5783,-0.384,-0.384,0
-0.33345,0.9971,0.12148,1,1.5825,-0.381,-0.381,0
-0.33007,0.9971,0.12148,1,1.5867,-0.378,-0.378,0
-0.32668,0.9971,0.12148,1,1.591,-0.375,-0.375,0
-0.32328,0.99936,0.14733,1,1.5952,-0.372,-0.372,0
-0.31988,0.99936,0.14733,1,1.5995,-0.369,-0.369,0
-0.31648,0.99936,0.14733,1,1.6037,-0.366,-0.366,0
-0.31306,0.99936,0.14733,1,1.608,-0.363,-0.363,0
-0.30964,0.99936,0.14733,1,1.6122,-0.36,-0.36,0
-0.30621,0.99936,0.14733,1,1.6164,-0.357,-0.357,0
-0.30277,0.99936,0.14733,1,1.6207,-0.354,-0.354,0
-0.29933,0.99936,0.14733,1,1.6249,-0.351,-0.351,0
-0.29588,0.99936,0.14733,1,1.6292,-0.348,-0.348,0
-0.29242,0.99936,0.14733,1,1.6334,-0.345,-0.345,0
-0.28895,0.99936,0.14733,1,1.6377,-0.342,-0.342,0
-0.28548,0.99936,0.14733,1,1.6419,-0.339,-0.339,0
-0.282,0.99936,0.14733,1,1.6461,-0.336,-0.336,0
-0.27851,1.0001,0.18794,1,1.6504,-0.333,-0.333,0
-0.27502,1.0001,0.18794,1,1.6546,-0.33,-0.33,0
-0.27151,1.0001,0.18794,1,1.6589,-0.327,-0.327,0
-0.26799,1.0001,0.18794,1,1.6631,-0.324,-0.324,0
-0.26446,1.0001,0.18794,1,1.6674,-0.321,-0.321,0
-0.26092,1.0001,0.18794,1,1.6716,-0.318,-0.318,0
-0.25737,1.0001,0.18794,1,1.6758,-0.315,-0.315,0
-0.25381,1.0001,0.18794,1,1.6801,-0.312,-0.312,0
-0.25024,1.0001,0.18794,1,1.6843,-0.309,-0.309,0
-0.24666,1.0001,0.18794,1,1.6886,-0.306,-0.306,0
-0.24307,1.0001,0.18794,1,1.6928,-0.303,-0.303,0
-0.23946,1.0001,0.18794,1,1.6971,-0.3,-0.3,0
-0.23585,1.0001,0.18794,1,1.7013,-0.297,-0.297,0
-0.23222,1.0001,0.18794,1,1.7055,-0.294,-0.294,0
-0.22859,0.9997,0.24979,1,1.7098,-0.291,-0.291,0
-0.22494,0.9997,0.24979,1,1.714,-0.288,-0.288,0
-0.22127,0.9997,0.24979,1,1.7183,-0.285,-0.285,0
-0.21759,0.9997,0.24979,1,1.7225,-0.282,-0.282,0
-0.2139,0.9997,0.24979,1,1.7268,-0.279,-0.279,0
-0.21018,0.9997,0.24979,1,1.731,-0.276,-0.276,0
-0.20646,0.9997,0.24979,1,1.7352,-0.273,-0.273,0
-0.20271,0.9997,0.24979,1,1.7395,-0.27,-0.27,0
-0.19895,0.9997,0.24979,1,1.7437,-0.267,-0.267,0
-0.19517,0.9997,0.24979,1,1.748,-0.264,-0.264,0
-0.19138,0.9997,0.24979,1,1.7522,-0.261,-0.261,0
-0.18757,0.9997,0.24979,1,1.7565,-0.258,-0.258,0
-0.18375,0.9997,0.24979,1,1.7607,-0.255,-0.255,0
-0.1799,0.9997,0.24979,1,1.7649,-0.252,-0.252,0
-0.17605,0.99542,0.34499,1,1.7692,-0.249,-0.249,0
-0.17217,0.99542,0.34499,1,1.7734,-0.246,-0.246,0
-0.16827,0.99542,0.34499,1,1.7777,-0.243,-0.243,0
-0.16434,0.99542,0.34499,1,1.7819,-0.24,-0.24,0
-0.16039,0.99542,0.34499,1,1.7862,-0.237,-0.237,0
-0.15642,0.99542,0.34499,1,1.7904,-0.234,-0.234,0
-0.15243,0.99542,0.34499,1,1.7946,-0.231,-0.231,0
-0.14841,0.99542,0.34499,1,1.7989,-0.228,-0.228,0
-0.14437,0.99542,0.34499,1,1.8031,-0.225,-0.225,0
-0.1403,0.99542,0.34499,1,1.8074,-0.222,-0.222,0
-0.13621,0.99542,0.34499,1,1.8116,-0.219,-0.219,0
-0.1321,0.99542,0.34499,1,1.8159,-0.216,-0.216,0
-0.12796,0.99542,0.34499,1,1.8201,-0.213,-0.213,0
-0.1238,0.99542,0.34499,1,1.8243,-0.21,-0.21,0
-0.11961,0.97343,0.48954,1,1.8286,-0.207,-0.207,0
-0.11537,0.97343,0.48954,1,1.8328,-0.204,-0.204,0
-0.11111,0.97343,0.48954,1,1.8371,-0.201,-0.201,0
-0.10683,0.97343,0.48954,1,1.8413,-0.198,-0.198,0
-0.10252,0.97343,0.48954,1,1.8455,-0.195,-0.195,0
-0.098178,0.97343,0.48954,1,1.8498,-0.192,-0.192,0
-0.093815,0.97343,0.48954,1,1.854,-0.189,-0.189,0
-0.089426,0.97343,0.48954,1,1.8583,-0.186,-0.186,0
-0.085011,0.97343,0.48954,1,1.8625,-0.183,-0.183,0
-0.080571,0.97343,0.48954,1,1.8668,-0.18,-0.18,0
-0.076105,0.97343,0.48954,1,1.871,-0.177,-0.177,0
-0.071614,0.97343,0.48954,1,1.8752,-0.174,-0.174,0
-0.067097,0.97343,0.48954,1,1.8795,-0.171,-0.171,0
-0.062554,0.97343,0.48954,1,1.8837,-0.168,-0.168,0
-0.057854,1.2588,0.58512,1,1.888,-0.165,-0.165,0
-0.053298,1.2588,0.58512,1,1.8922,-0.162,-0.162,0
-0.049072,1.2588,0.58512,1,1.8965,-0.159,-0.159,0
-0.045176,1.2588,0.58512,1,1.9007,-0.156,-0.156,0
-0.041608,1.2588,0.58512,1,1.9049,-0.153,-0.153,0
-0.03837,1.2588,0.58512,1,1.9092,-0.15,-0.15,0
-0.035461,1.2588,0.58512,1,1.9134,-0.147,-0.147,0
-0.032882,1.2588,0.58512,1,1.9177,-0.144,-0.144,0
-0.030631,1.2588,0.58512,1,1.9219,-0.141,-0.141,0
-0.028711,1.2588,0.58512,1,1.9262,-0.138,-0.138,0
-0.027119,1.2588,0.58512,1,1.9304,-0.135,-0.135,0
-0.025857,1.2588,0.58512,1,1.9346,-0.132,-0.132,0
-0.024924,1.2588,0.58512,1,1.9389,-0.129,-0.129,0
-0.02432,1.2588,0.58512,1,1.9431,-0.126,-0.126,0
-0.02378,0.19391,0.0028099,1,1.9474,-0.123,-0.123,0
-0.023165,0.19391,0.0028099,1,1.9516,-0.12,-0.12,0
-0.022554,0.19391,0.0028099,1,1.9559,-0.117,-0.117,0
-0.021948,0.19391,0.0028099,1,1.9601,-0.114,-0.114,0
-0.021346,0.19391,0.0028099,1,1.9643,-0.111,-0.111,0
-0.020748,0.19391,0.0028099,1,1.9686,-0.108,-0.108,0
-0.020155,0.19391,0.0028099,1,1.9728,-0.105,-0.105,0
-0.019566,0.19391,0.0028099,1,1.9771,-0.102,-0.102,0
-0.018981,0.19391,0.0028099,1,1.9813,-0.099,-0.099,0
-0.0184,0.19391,0.0028099,1,1.9856,-0.096,-0.096,0
-0.017824,0.19391,0.0028099,1,1.9898,-0.093,-0.093,0
-0.017251,0.19391,0.0028099,1,1.994,-0.09,-0.09,0
-0.016683,0.19391,0.0028099,1,1.9983,-0.087,-0.087,0
-0.01612,0.19391,0.0028099,1,2.0025,-0.084,-0.084,0
-0.015544,0.19159,0.00071952,1,2.0068,-0.081,-0.081,0
-0.014965,0.19159,0.00071952,1,2.011,-0.078,-0.078,0
-0.014386,0.19159,0.00071952,1,2.0153,-0.075,-0.075,0
-0.013807,0.19159,0.00071952,1,2.0195,-0.072,-0.072,0
-0.013229,0.19159,0.00071952,1,2.0237,-0.069,-0.069,0
-0.012652,0.19159,0.00071952,1,2.028,-0.066,-0.066,0
-0.012075,0.19159,0.00071952,1,2.0322,-0.063,-0.063,0
-0.011498,0.19159,0.00071952,1,2.0365,-0.06,-0.06,0
-0.010921,0.19159,0.00071952,1,2.0407,-0.057,-0.057,0
-0.010345,0.19159,0.00071952,1,2.045,-0.054,-0.054,0
-0.0097699,0.19159,0.00071952,1,2.0492,-0.051,-0.051,0
-0.0091948,0.19159,0.00071952,1,2.0534,-0.048,-0.048,0
-0.0086201,0.19159,0.00071952,1,2.0577,-0.045,-0.045,0
-0.0080458,0.19159,0.00071952,1,2.0619,-0.042,-0.042,0
-0.0074708,0.19149,7.9946e-05,1,2.0662,-0.039,-0.039,0
-0.0068957,0.19149,7.9946e-05,1,2.0704,-0.036,-0.036,0
-0.0063207,0.19149,7.9946e-05,1,2.0747,-0.033,-0.033,0
-0.0057457,0.19149,7.9946e-05,1,2.0789,-0.03,-0.03,0
-0.0051708,0.19149,7.9946e-05,1,2.0831,-0.027,-0.027,0
-0.004596,0.19149,7.9946e-05,1,2.0874,-0.024,-0.024,0
-0.0040213,0.19149,7.9946e-05,1,2.0916,-0.021,-0.021,0
-0.0034466,0.19149,7.9946e-05,1,2.0959,-0.018,-0.018,0
-0.002872,0.19149,7.9946e-05,1,2.1001,-0.015,-0.015,0
-0.0022975,0.19149,7.9946e-05,1,2.1043,-0.012,-0.012,0
-0.001723,0.19149,7.9946e-05,1,2.1086,-0.009,-0.009,0
-0.0011486,0.19149,7.9946e-05,1,2.1128,-0.006,-0.006,0
-0.00057426,0.19149,7.9946e-05,1,2.1171,-0.003,-0.003,0
1.0755e-16,0.19149,7.9946e-05,1,2.1213,0,0,0
0.00057426,0.19149,7.9946e-05,1,2.1256,0.003,0.003,0
0.0011486,0.19149,7.9946e-05,1,2.1298,0.006,0.006,0
0.001723,0.19149,7.9946e-05,1,2.134,0.009,0.009,0
0.0022975,0.19149,7.9946e-05,1,2.1383,0.012,0.012,0
0.002872,0.19149,7.9946e-05,1,2.1425,0.015,0.015,0
0.0034466,0.19149,7.9946e-05,1,2.1468,0.018,0.018,0
0.0040213,0.19149,7.9946e-05,1,2.151,0.021,0.021,0
0.004596,0.19149,7.9946e-05,1,2.1553,0.024,0.024,0
0.0051708,0.19149,7.9946e-05,1,2.1595,0.027,0.027,0
0.0057457,0.19149,7.9946e-05,1,2.1637,0.03,0.03,0
0.0063207,0.19149,7.9946e-05,1,2.168,0.033,0.033,0
0.0068957,0.19149,7.9946e-05,1,2.1722,0.036,0.036,0
0.0074708,0.19149,7.9946e-05,1,2.1765,0.039,0.039,0
0.0080458,0.19159,0.00071952,1,2.1807,0.042,0.042,0
0.0086201,0.19159,0.00071952,1,2.185,0.045,0.045,0
0.0091948,0.19159,0.00071952,1,2.1892,0.048,0.048,0
0.0097699,0.19159,0.00071952,1,2.1934,0.051,0.051,0
0.010345,0.19159,0.00071952,1,2.1977,0.054,0.054,0
0.010921,0.19159,0.00071952,1,2.2019,0.057,0.057,0
0.011498,0.19159,0.00071952,1,2.2062,0.06,0.06,0
0.012075,0.19159,0.00071952,1,2.2104,0.063,0.063,0
0.012652,0.19159,0.00071952,1,2.2147,0.066,0.066,0
0.013229,0.19159,0.00071952,1,2.2189,0.069,0.069,0
0.013807,0.19159,0.00071952,1,2.2231,0.072,0.072,0
0.014386,0.19159,0.00071952,1,2.2274,0.075,0.075,0
0.014965,0.19159,0.00071952,1,2.2316,0.078,0.078,0
0.015544,0.19159,0.00071952,1,2.2359,0.081,0.081,0
0.01612,0.19391,0.0028099,1,2.2401,0.084,0.084,0
0.016683,0.19391,0.0028099,1,2.2444,0.087,0.087,0
0.017251,0.19391,0.0028099,1,2.2486,0.09,0.09,0
0.017824,0.19391,0.0028099,1,2.2528,0.093,0.093,0
0.0184,0.19391,0.0028099,1,2.2571,0.096,0.096,0
0.018981,0.19391,0.0028099,1,2.2613,0.099,0.099,0
0.019566,0.19391,0.0028099,1,2.2656,0.102,0.102,0
0.020155,0.19391,0.0028099,1,2.2698,0.105,0.105,0
0.020748,0.19391,0.0028099,1,2.2741,0.108,0.108,0
0.021346,0.19391,0.0028099,1,2.2783,0.111,0.111,0
0.021948,0.19391,0.0028099,1,2.2825,0.114,0.114,0
0.022554,0.19391,0.0028099,1,2.2868,0.117,0.117,0
0.023165,0.19391,0.0028099,1,2.291,0.12,0.12,0
0.02378,0.19391,0.0028099,1,2.2953,0.123,0.123,0
0.02432,1.2588,0.58512,1,2.2995,0.126,0.126,0
0.024924,1.2588,0.58512,1,2.3038,0.129,0.129,0
0.025857,1.2588,0.58512,1,2.308,0.132,0.132,0
0.027119,1.2588,0.58512,1,2.3122,0.135,0.135,0
0.028711,1.2588,0.58512,1,2.3165,0.138,0.138,0
0.030631,1.2588,0.58512,1,2.3207,0.141,0.141,0
0.032882,1.2588,0.58512,1,2.325,0.144,0.144,0
0.035461,1.2588,0.58512,1,2.3292,0.147,0.147,0
0.03837,1.2588,0.58512,1,2.3335,0.15,0.15,0
0.041608,1.2588,0.58512,1,2.3377,0.153,0.153,0
0.045176,1.2588,0.58512,1,2.3419,0.156,0.156,0
0.049072,1.2588,0.58512,1,2.3462,0.159,0.159,0
0.053298,1.2588,0.58512,1,2.3504,0.162,0.162,0
0.057854,1.2588,0.58512,1,2.3547,0.165,0.165,0
0.062554,0.97343,0.48954,1,2.3589,0.168,0.168,0
0.067097,0.97343,0.48954,1,2.3632,0.171,0.171,0
0.071614,0.97343,0.48954,1,2.3674,0.174,0.174,0
0.076105,0.97343,0.48954,1,2.3716,0.177,0.177,0
0.080571,0.97343,0.48954,1,2.3759,0.18,0.18,0
0.085011,0.97343,0.48954,1,2.3801,0.183,0.183,0
0.089426,0.97343,0.48954,1,2.3844,0.186,0.186,0
0.093815,0.97343,0.48954,1,2.3886,0.189,0.189,0
0.098178,0.97343,0.48954,1,2.3928,0.192,0.192,0
0.10252,0.97343,0.48954,1,2.3971,0.195,0.195,0
0.10683,0.97343,0.48954,1,2.4013,0.198,0.198,0
0.11111,0.97343,0.48954,1,2.4056,0.201,0.201,0
0.11537,0.97343,0.48954,1,2.4098,0.204,0.204,0
0.11961,0.97343,0.48954,1,2.4141,0.207,0.207,0
0.1238,0.99542,0.34499,1,2.4183,0.21,0.21,0
0.12796,0.99542,0.34499,1,2.4225,0.213,0.213,0
0.1321,0.99542,0.34499,1,2.4268,0.216,0.216,0
0.13621,0.99542,0.34499,1,2.431,0.219,0.219,0
0.1403,0.99542,0.34499,1,2.4353,0.222,0.222,0
0.14437,0.99542,0.34499,1,2.4395,0.225,0.225,0
0.14841,0.99542,0.34499,1,2.4438,0.228,0.228,0
0.15243,0.99542,0.34499,1,2.448,0.231,0.231,0
0.15642,0.99542,0.34499,1,2.4522,0.234,0.234,0
0.16039,0.99542,0.34499,1,2.4565,0.237,0.237,0
0.16434,0.99542,0.34499,1,2.4607,0.24,0.24,0
0.16827,0.99542,0.34499,1,2.465,0.243,0.243,0
0.17217,0.99542,0.34499,1,2.4692,0.246,0.246,0
0.17605,0.99542,0.34499,1,2.4735,0.249,0.249,0
0.1799,0.9997,0.24979,1,2.4777,0.252,0.252,0
0.18375,0.9997,0.24979,1,2.4819,0.255,0.255,0
0.18757,0.9997,0.24979,1,2.4862,0.258,0.258,0
0.19138,0.9997,0.24979,1,2.4904,0.261,0.261,0
0.19517,0.9997,0.24979,1,2.4947,0.264,0.264,0
0.19895,0.9997,0.24979,1,2.4989,0.267,0.267,0
0.20271,0.9997,0.24979,1,2.5032,0.27,0.27,0
0.20646,0.9997,0.24979,1,2.5074,0.273,0.273,0
0.21018,0.9997,0.24979,1,2.5116,0.276,0.276,0
0.2139,0.9997,0.24979,1,2.5159,0.279,0.279,0
0.21759,0.9997,0.24979,1,2.5201,0.282,0.282,0
0.22127,0.9997,0.24979,1,2.5244,0.285,0.285,0
0.22494,0.9997,0.24979,1,2.5286,0.288,0.288,0
0.22859,0.9997,0.24979,1,2.5329,0.291,0.291,0
0.23222,1.0001,0.18794,1,2.5371,0.294,0.294,0
0.23585,1.0001,0.18794,1,2.5413,0.297,0.297,0
0.23946,1.0001,0.18794,1,2.5456,0.3,0.3,0
0.24307,1.0001,0.18794,1,2.5498,0.303,0.303,0
0.24666,1.0001,0.18794,1,2.5541,0.306,0.306,0
0.25024,1.0001,0.18794,1,2.5583,0.309,0.309,0
0.25381,1.0001,0.18794,1,2.5626,0.312,0.312,0
0.25737,1.0001,0.18794,1,2.5668,0.315,0.315,0
0.26092,1.0001,0.18794,1,2.571,0.318,0.318,0
0.26446,1.0001,0.18794,1,2.5753,0.321,0.321,0
0.26799,1.0001,0.18794,1,2.5795,0.324,0.324,0
0.27151,1.0001,0.18794,1,2.5838,0.327,0.327,0
0.27502,1.0001,0.18794,1,2.588,0.33,0.33,0
0.27851,1.0001,0.18794,1,2.5923,0.333,0.333,0
0.282,0.99936,0.14733,1,2.5965,0.336,0.336,0
0.28548,0.99936,0.14733,1,2.6007,0.339,0.339,0
0.28895,0.99936,0.14733,1,2.605,0.342,0.342,0
0.29242,0.99936,0.14733,1,2.6092,0.345,0.345,0
0.29588,0.99936,0.14733,1,2.6135,0.348,0.348,0
0.29933,0.99936,0.14733,1,2.6177,0.351,0.351,0
0.30277,0.99936,0.14733,1,2.622,0.354,0.354,0
0.30621,0.99936,0.14733,1,2.6262,0.357,0.357,0
0.30964,0.99936,0.14733,1,2.6304,0.36,0.36,0
0.31306,0.99936,0.14733,1,2.6347,0.363,0.363,0
0.31648,0.99936,0.14733,1,2.6389,0.366,0.366,0
0.31988,0.99936,0.14733,1,2.6432,0.369,0.369,0
0.32328,0.99936,0.14733,1,2.6474,0.372,0.372,0
0.32668,0.99936,0.14733,1,2.6517,0.375,0.375,0
0.33007,0.9971,0.12148,1,2.6559,0.378,0.378,0
0.33345,0.9971,0.12148,1,2.6601,0.381,0.381,0
0.33683,0.9971,0.12148,1,2.6644,0.384,0.384,0
0.3402,0.9971,0.12148,1,2.6686,0.387,0.387,0
0.34357,0.9971,0.12148,1,2.6729,0.39,0.39,0
0.34693,0.9971,0.12148,1,2.6771,0.393,0.393,0
0.35029,0.9971,0.12148,1,2.6813,0.396,0.396,0
0.35364,0.9971,0.12148,1,2.6856,0.399,0.399,0
0.35699,0.9971,0.12148,1,2.6898,0.402,0.402,0
0.36033,0.9971,0.12148,1,2.6941,0.405,0.405,0
0.36367,0.9971,0.12148,1,2.6983,0.408,0.408,0
0.367,0.9971,0.12148,1,2.7026,0.411,0.411,0
0.37033,0.9971,0.12148,1,2.7068,0.414,0.414,0
0.37365,0.99158,0.10522,1,2.711,0.417,0.417,0
0.37697,0.99158,0.10522,1,2.7153,0.42,0.42,0
0.38029,0.99158,0.10522,1,2.7195,0.423,0.423,0
0.3836,0.99158,0.10522,1,2.7238,0.426,0.426,0
0.3869,0.99158,0.10522,1,2.728,0.429,0.429,0
0.3902,0.99158,0.10522,1,2.7323,0.432,0.432,0
0.3935,0.99158,0.10522,1,2.7365,0.435,0.435,0
0.39679,0.99158,0.10522,1,2.7407,0.438,0.438,0
0.40008,0.99158,0.10522,1,2.745,0.441,0.441,0
0.40336,0.99158,0.10522,1,2.7492,0.444,0.444,0
0.40664,0.99158,0.10522,1,2.7535,0.447,0.447,0
0.40991,0.99158,0.10522,1,2.7577,0.45,0.45,0
0.41318,0.99158,0.10522,1,2.762,0.453,0.453,0
0.41645,0.99158,0.10522,1,2.7662,0.456,0.456,0
0.41971,0.98282,0.093755,1,2.7704,0.459,0.459,0
0.42297,0.98282,0.093755,1,2.7747,0.462,0.462,0
0.42622,0.98282,0.093755,1,2.7789,0.465,0.465,0
0.42947,0.98282,0.093755,1,2.7832,0.468,0.468,0
0.43271,0.98282,0.093755,1,2.7874,0.471,0.471,0
0.43595,0.98282,0.093755,1,2.7917,0.474,0.474,0
0.43918,0.98282,0.093755,1,2.7959,0.477,0.477,0
0.44241,0.98282,0.093755,1,2.8001,0.48,0.48,0
0.44564,0.98282,0.093755,1,2.8044,0.483,0.483,0
0.44886,0.98282,0.093755,1,2.8086,0.486,0.486,0
0.45208,0.98282,0.093755,1,2.8129,0.489,0.489,0
0.45529,0.98282,0.093755,1,2.8171,0.492,0.492,0
0.4585,0.98282,0.093755,1,2.8214,0.495,0.495,0
0.46171,0.98282,0.093755,1,2.8256,0.498,0.498,0
0.46491,1.0065,0.054016,1,2.8298,0.501,0.501,0
0.46813,1.0065,0.054016,1,2.8341,0.504,0.504,0
0.47134,1.0065,0.054016,1,2.8383,0.507,0.507,0
0.47455,1.0065,0.054016,1,2.8426,0.51,0.51,0
0.47775,1.0065,0.054016,1,2.8468,0.513,0.513,0
0.48096,1.0065,0.054016,1,2.8511,0.516,0.516,0
0.48416,1.0065,0.054016,1,2.8553,0.519,0.519,0
0.48737,1.0065,0.054016,1,2.8595,0.522,0.522,0
0.49057,1.0065,0.054016,1,2.8638,0.525,0.525,0
0.49377,1.0065,0.054016,1,2.868,0.528,0.528,0
0.49697,1.0065,0.054016,1,2.8723,0.531,0.531,0
0.50016,1.0065,0.054016,1,2.8765,0.534,0.534,0
0.50336,1.0065,0.054016,1,2.8808,0.537,0.537,0
0.50655,1.0065,0.054016,1,2.885,0.54,0.54,0
0.50975,1.0065,0.054016,1,2.8892,0.543,0.543,0
0.51294,1.0065,0.054016,1,2.8935,0.546,0.546,0
0.51613,1.0065,0.054016,1,2.8977,0.549,0.549,0
0.51931,1.0065,0.054016,1,2.902,0.552,0.552,0
0.5225,1.0065,0.054016,1,2.9062,0.555,0.555,0
0.52569,1.0065,0.054016,1,2.9105,0.558,0.558,0
0.52887,1.0065,0.054016,1,2.9147,0.561,0.561,0
0.53205,1.0065,0.054016,1,2.9189,0.564,0.564,0
0.53523,1.0065,0.054016,1,2.9232,0.567,0.567,0
0.53841,1.0065,0.054016,1,2.9274,0.57,0.57,0
0.54159,1.0065,0.054016,1,2.9317,0.573,0.573,0
0.54476,1.0065,0.054016,1,2.9359,0.576,0.576,0
0.54793,1.0065,0.054016,1,2.9402,0.579,0.579,0
0.55111,1.0065,0.054016,1,2.9444,0.582,0.582,0
0.55428,1.0065,0.054016,1,2.9486,0.585,0.585,0
0.55745,1.0065,0.054016,1,2.9529,0.588,0.588,0
0.56061,1.0065,0.054016,1,2.9571,0.591,0.591,0
0.56378,1.0065,0.054016,1,2.9614,0.594,0.594,0
0.56694,1.0065,0.054016,1,2.9656,0.597,0.597,0
0.57011,1.0065,0.054016,1,2.9698,0.6,0.6,0
0.57327,1.0065,0.054016,1,2.9741,0.603,0.603,0
0.57643,1.0065,0.054016,1,2.9783,0.606,0.606,0
0.57959,1.0065,0.054016,1,2.9826,0.609,0.609,0
0.58274,1.0065,0.054016,1,2.9868,0.612,0.612,0
0.5859,1.0065,0.054016,1,2.9911,0.615,0.615,0
0.58905,1.0065,0.054016,1,2.9953,0.618,0.618,0
0.5922,1.0065,0.054016,1,2.9995,0.621,0.621,0
0.59536,1.0065,0.054016,1,3.0038,0.624,0.624,0
0.5985,1.0018,0.039068,1,3.008,0.627,0.627,0
0.60164,1.0018,0.039068,1,3.0123,0.63,0.63,0
0.60478,1.0018,0.039068,1,3.0165,0.633,0.633,0
0.60793,1.0018,0.039068,1,3.0208,0.636,0.636,0
0.61106,1.0018,0.039068,1,3.025,0.639,0.639,0
0.6142,1.0018,0.039068,1,3.0292,0.642,0.642,0
0.61734,1.0018,0.039068,1,3.0335,0.645,0.645,0
0.62048,1.0018,0.039068,1,3.0377,0.648,0.648,0
0.62361,1.0018,0.039068,1,3.042,0.651,0.651,0
0.62675,1.0018,0.039068,1,3.0462,0.654,0.654,0
0.62988,1.0018,0.039068,1,3.0505,0.657,0.657,0
0.63301,1.0018,0.039068,1,3.0547,0.66,0.66,0
0.63614,1.0018,0.039068,1,3.0589,0.663,0.663,0
0.63927,1.0018,0.039068,1,3.0632,0.666,0.666,0
0.6424,1.0018,0.039068,1,3.0674,0.669,0.669,0
0.64553,1.0018,0.039068,1,3.0717,0.672,0.672,0
0.64866,1.0018,0.039068,1,3.0759,0.675,0.675,0
0.65179,1.0018,0.039068,1,3.0802,0.678,0.678,0
0.65491,1.0018,0.039068,1,3.0844,0.681,0.681,0
0.65804,1.0018,0.039068,1,3.0886,0.684,0.684,0
0.66116,1.0018,0.039068,1,3.0929,0.687,0.687,0
0.66428,1.0018,0.039068,1,3.0971,0.69,0.69,0
0.6674,1.0018,0.039068,1,3.1014,0.693,0.693,0
0.67052,1.0018,0.039068,1,3.1056,0.696,0.696,0
0.67364,1.0018,0.039068,1,3.1099,0.699,0.699,0
0.67676,1.0018,0.039068,1,3.1141,0.702,0.702,0
0.67988,1.0018,0.039068,1,3.1183,0.705,0.705,0
0.68299,1.0018,0.039068,1,3.1226,0.708,0.708,0
0.68611,1.0018,0.039068,1,3.1268,0.711,0.711,0
0.68922,1.0018,0.039068,1,3.1311,0.714,0.714,0
0.69233,1.0018,0.039068,1,3.1353,0.717,0.717,0
0.69545,1.0018,0.039068,1,3.1396,0.72,0.72,0
0.69856,1.0018,0.039068,1,3.1438,0.723,0.723,0
0.70167,1.0018,0.039068,1,3.148,0.726,0.726,0
0.70478,1.0018,0.039068,1,3.1523,0.729,0.729,0
0.70789,1.0018,0.039068,1,3.1565,0.732,0.732,0
0.71099,1.0018,0.039068,1,3.1608,0.735,0.735,0
0.7141,1.0018,0.039068,1,3.165,0.738,0.738,0
0.7172,1.0018,0.039068,1,3.1693,0.741,0.741,0
0.72031,1.0018,0.039068,1,3.1735,0.744,0.744,0
0.72341,1.0018,0.039068,1,3.1777,0.747,0.747,0
0.72651,1.0018,0.039068,1,3.182,0.75,0.75,0
0.72961,1.0014,0.027973,1,3.1862,0.753,0.753,0
0.73271,1.0014,0.027973,1,3.1905,0.756,0.756,0
0.73581,1.0014,0.027973,1,3.1947,0.759,0.759,0
0.73891,1.0014,0.027973,1,3.199,0.762,0.762,0
0.74201,1.0014,0.027973,1,3.2032,0.765,0.765,0
0.74511,1.0014,0.027973,1,3.2074,0.768,0.768,0
0.74821,1.0014,0.027973,1,3.2117,0.771,0.771,0
0.7513,1.0014,0.027973,1,3.2159,0.774,0.774,0
0.7544,1.0014,0.027973,1,3.2202,0.777,0.777,0
0.7575,1.0014,0.027973,1,3.2244,0.78,0.78,0
0.76059,1.0014,0.027973,1,3.2286,0.783,0.783,0
0.76368,1.0014,0.027973,1,3.2329,0.786,0.786,0
0.76678,1.0014,0.027973,1,3.2371,0.789,0.789,0
0.76987,1.0014,0.027973,1,3.2414,0.792,0.792,0
0.77296,1.0014,0.027973,1,3.2456,0.795,0.795,0
0.77605,1.0014,0.027973,1,3.2499,0.798,0.798,0
0.77915,1.0014,0.027973,1,3.2541,0.801,0.801,0
0.78224,1.0014,0.027973,1,3.2583,0.804,0.804,0
0.78533,1.0014,0.027973,1,3.2626,0.807,0.807,0
0.78841,1.0014,0.027973,1,3.2668,0.81,0.81,0
0.7915,1.0014,0.027973,1,3.2711,0.813,0.813,0
0.79459,1.0014,0.027973,1,3.2753,0.816,0.816,0
0.79768,1.0014,0.027973,1,3.2796,0.819,0.819,0
0.80076,1.0014,0.027973,1,3.2838,0.822,0.822,0
0.80385,1.0014,0.027973,1,3.288,0.825,0.825,0
0.80693,1.0014,0.027973,1,3.2923,0.828,0.828,0
0.81002,1.0014,0.027973,1,3.2965,0.831,0.831,0
0.8131,1.0014,0.027973,1,3.3008,0.834,0.834,0
0.81619,1.0014,0.027973,1,3.305,0.837,0.837,0
0.81927,1.0014,0.027973,1,3.3093,0.84,0.84,0
0.82235,1.0014,0.027973,1,3.3135,0.843,0.843,0
0.82543,1.0014,0.027973,1,3.3177,0.846,0.846,0
0.82851,1.0014,0.027973,1,3.322,0.849,0.849,0
0.83159,1.0014,0.027973,1,3.3262,0.852,0.852,0
0.83467,1.0014,0.027973,1,3.3305,0.855,0.855,0
0.83775,1.0014,0.027973,1,3.3347,0.858,0.858,0
0.84083,1.0014,0.027973,1,3.339,0.861,0.861,0
0.84391,1.0014,0.027973,1,3.3432,0.864,0.864,0
0.84698,1.0014,0.027973,1,3.3474,0.867,0.867,0
0.85006,1.0014,0.027973,1,3.3517,0.87,0.87,0
0.85313,1.0014,0.027973,1,3.3559,0.873,0.873,0
0.85621,1.0013,0.020811,1,3.3602,0.876,0.876,0
0.85928,1.0013,0.020811,1,3.3644,0.879,0.879,0
0.86236,1.0013,0.020811,1,3.3687,0.882,0.882,0
0.86543,1.0013,0.020811,1,3.3729,0.885,0.885,0
0.86851,1.0013,0.020811,1,3.3771,0.888,0.888,0
0.87158,1.0013,0.020811,1,3.3814,0.891,0.891,0
0.87465,1.0013,0.020811,1,3.3856,0.894,0.894,0
0.87772,1.0013,0.020811,1,3.3899,0.897,0.897,0
0.8808,1.0013,0.020811,1,3.3941,0.9,0.9,0
0.88387,1.0013,0.020811,1,3.3984,0.903,0.903,0
0.88694,1.0013,0.020811,1,3.4026,0.906,0.906,0
0.89001,1.0013,0.020811,1,3.4068,0.909,0.909,0
0.89308,1.0013,0.020811,1,3.4111,0.912,0.912,0
0.89615,1.0013,0.020811,1,3.4153,0.915,0.915,0
0.89922,1.0013,0.020811,1,3.4196,0.918,0.918,0
0.90229,1.0013,0.020811,1,3.4238,0.921,0.921,0
0.90535,1.0013,0.020811,1,3.4281,0.924,0.924,0
0.90842,1.0013,0.020811,1,3.4323,0.927,0.927,0
0.91149,1.0013,0.020811,1,3.4365,0.93,0.93,0
0.91456,1.0013,0.020811,1,3.4408,0.933,0.933,0
0.91762,1.0013,0.020811,1,3.445,0.936,0.936,0
0.92069,1.0013,0.020811,1,3.4493,0.939,0.939,0
0.92376,1.0013,0.020811,1,3.4535,0.942,0.942,0
0.92682,1.0013,0.020811,1,3.4578,0.945,0.945,0
0.92989,1.0013,0.020811,1,3.462,0.948,0.948,0
0.93295,1.0013,0.020811,1,3.4662,0.951,0.951,0
0.93601,1.0013,0.020811,1,3.4705,0.954,0.954,0
0.93908,1.0013,0.020811,1,3.4747,0.957,0.957,0
0.94214,1.0013,0.020811,1,3.479,0.96,0.96,0
0.9452,1.0013,0.020811,1,3.4832,0.963,0.963,0
0.94827,1.0013,0.020811,1,3.4875,0.966,0.966,0
0.95133,1.0013,0.020811,1,3.4917,0.969,0.969,0
0.95439,1.0013,0.020811,1,3.4959,0.972,0.972,0
0.95745,1.0013,0.020811,1,3.5002,0.975,0.975,0
0.96051,1.0013,0.020811,1,3.5044,0.978,0.978,0
0.96357,1.0013,0.020811,1,3.5087,0.981,0.981,0
0.96663,1.0013,0.020811,1,3.5129,0.984,0.984,0
0.96969,1.0013,0.020811,1,3.5171,0.987,0.987,0
0.97275,1.0013,0.020811,1,3.5214,0.99,0.99,0
0.97581,1.0013,0.020811,1,3.5256,0.993,0.993,0
0.97887,1.0013,0.020811,1,3.5299,0.996,0.996,0
0.98192,1.0013,0.020811,1,3.5341,0.999,0.999,0
0.98498,1.001,0.016002,1,3.5384,1.002,1.002,0
0.98804,1.001,0.016002,1,3.5426,1.005,1.005,0
0.9911,1.001,0.016002,1,3.5468,1.008,1.008,0
0.99415,1.001,0.016002,1,3.5511,1.011,1.011,0
0.99721,1.001,0.016002,1,3.5553,1.014,1.014,0
1.0003,1.001,0.016002,1,3.5596,1.017,1.017,0
1.0033,1.001,0.016002,1,3.5638,1.02,1.02,0
1.0064,1.001,0.016002,1,3.5681,1.023,1.023,0
1.0094,1.001,0.016002,1,3.5723,1.026,1.026,0
1.0125,1.001,0.016002,1,3.5765,1.029,1.029,0
1.0155,1.001,0.016002,1,3.5808,1.032,1.032,0
1.0186,1.001,0.016002,1,3.585,1.035,1.035,0
1.0216,1.001,0.016002,1,3.5893,1.038,1.038,0
1.0247,1.001,0.016002,1,3.5935,1.041,1.041,0
1.0278,1.001,0.016002,1,3.5978,1.044,1.044,0
1.0308,1.001,0.016002,1,3.602,1.047,1.047,0
1.0339,1.001,0.016002,1,3.6062,1.05,1.05,0
1.0369,1.001,0.016002,1,3.6105,1.053,1.053,0
1.04,1.001,0.016002,1,3.6147,1.056,1.056,0
1.043,1.001,0.016002,1,3.619,1.059,1.059,0
1.0461,1.001,0.016002,1,3.6232,1.062,1.062,0
1.0491,1.001,0.016002,1,3.6275,1.065,1.065,0
1.0522,1.001,0.016002,1,3.6317,1.068,1.068,0
1.0552,1.001,0.016002,1,3.6359,1.071,1.071,0
1.0583,1.001,0.016002,1,3.6402,1.074,1.074,0
1.0613,1.001,0.016002,1,3.6444,1.077,1.077,0
1.0644,1.001,0.016002,1,3.6487,1.08,1.08,0
1.0674,1.001,0.016002,1,3.6529,1.083,1.083,0
1.0705,1.001,0.016002,1,3.6572,1.086,1.086,0
1.0735,1.001,0.016002,1,3.6614,1.089,1.089,0
1.0766,1.001,0.016002,1,3.6656,1.092,1.092,0
1.0796,1.001,0.016002,1,3.6699,1.095,1.095,0
1.0827,1.001,0.016002,1,3.6741,1.098,1.098,0
1.0857,1.001,0.016002,1,3.6784,1.101,1.101,0
1.0888,1.001,0.016002,1,3.6826,1.104,1.104,0
1.0918,1.001,0.016002,1,3.6869,1.107,1.107,0
1.0948,1.001,0.016002,1,3.6911,1.11,1.11,0
1.0979,1.001,0.016002,1,3.6953,1.113,1.113,0
1.1009,1.001,0.016002,1,3.6996,1.116,1.116,0
1.104,1.001,0.016002,1,3.7038,1.119,1.119,0
1.107,1.001,0.016002,1,3.7081,1.122,1.122,0
1.1101,1.001,0.016002,1,3.7123,1.125,1.125,0
1.1131,1.0008,0.012607,1,3.7166,1.128,1.128,0
1.1162,1.0008,0.012607,1,3.7208,1.131,1.131,0
1.1192,1.0008,0.012607,1,3.725,1.134,1.134,0
1.1223,1.0008,0.012607,1,3.7293,1.137,1.137,0
1.1253,1.0008,0.012607,1,3.7335,1.14,1.14,0
1.1283,1.0008,0.012607,1,3.7378,1.143,1.143,0
1.1314,1.0008,0.012607,1,3.742,1.146,1.146,0
1.1344,1.0008,0.012607,1,3.7463,1.149,1.149,0
1.1375,1.0008,0.012607,1,3.7505,1.152,1.152,0
1.1405,1.0008,0.012607,1,3.7547,1.155,1.155,0
1.1436,1.0008,0.012607,1,3.759,1.158,1.158,0
1.1466,1.0008,0.012607,1,3.7632,1.161,1.161,0
1.1496,1.0008,0.012607,1,3.7675,1.164,1.164,0
1.1527,1.0008,0.012607,1,3.7717,1.167,1.167,0
1.1557,1.0008,0.012607,1,3.776,1.17,1.17,0
1.1588,1.0008,0.012607,1,3.7802,1.173,1.173,0
1.1618,1.0008,0.012607,1,3.7844,1.176,1.176,0
1.1648,1.0008,0.012607,1,3.7887,1.179,1.179,0
1.1679,1.0008,0.012607,1,3.7929,1.182,1.182,0
1.1709,1.0008,0.012607,1,3.7972,1.185,1.185,0
1.174,1.0008,0.012607,1,3.8014,1.188,1.188,0
1.177,1.0008,0.012607,1,3.8056,1.191,1.191,0
1.18,1.0008,0.012607,1,3.8099,1.194,1.194,0
1.1831,1.0008,0.012607,1,3.8141,1.197,1.197,0
1.1861,1.0008,0.012607,1,3.8184,1.2,1.2,0
1.1892,1.0008,0.012607,1,3.8226,1.203,1.203,0
1.1922,1.0008,0.012607,1,3.8269,1.206,1.206,0
1.1952,1.0008,0.012607,1,3.8311,1.209,1.209,0
1.1983,1.0008,0.012607,1,3.8353,1.212,1.212,0
1.2013,1.0008,0.012607,1,3.8396,1.215,1.215,0
1.2044,1.0008,0.012607,1,3.8438,1.218,1.218,0
1.2074,1.0008,0.012607,1,3.8481,1.221,1.221,0
1.2104,1.0008,0.012607,1,3.8523,1.224,1.224,0
1.2135,1.0008,0.012607,1,3.8566,1.227,1.227,0
1.2165,1.0008,0.012607,1,3.8608,1.23,1.23,0
1.2195,1.0008,0.012607,1,3.865,1.233,1.233,0
1.2226,1.0008,0.012607,1,3.8693,1.236,1.236,0
1.2256,1.0008,0.012607,1,3.8735,1.239,1.239,0
1.2287,1.0008,0.012607,1,3.8778,1.242,1.242,0
1.2317,1.0008,0.012607,1,3.882,1.245,1.245,0
1.2347,1.0008,0.012607,1,3.8863,1.248,1.248,0
1.2378,1.0004,0.010122,1,3.8905,1.251,1.251,0
1.2408,1.0004,0.010122,1,3.8947,1.254,1.254,0
1.2438,1.0004,0.010122,1,3.899,1.257,1.257,0
1.2469,1.0004,0.010122,1,3.9032,1.26,1.26,0
1.2499,1.0004,0.010122,1,3.9075,1.263,1.263,0
1.2529,1.0004,0.010122,1,3.9117,1.266,1.266,0
1.256,1.0004,0.010122,1,3.916,1.269,1.269,0
1.259,1.0004,0.010122,1,3.9202,1.272,1.272,0
1.262,1.0004,0.010122,1,3.9244,1.275,1.275,0
1.2651,1.0004,0.010122,1,3.9287,1.278,1.278,0
1.2681,1.0004,0.010122,1,3.9329,1.281,1.281,0
1.2711,1.0004,0.010122,1,3.9372,1.284,1.284,0
1.2742,1.0004,0.010122,1,3.9414,1.287,1.287,0
1.2772,1.0004,0.010122,1,3.9457,1.29,1.29,0
1.2802,1.0004,0.010122,1,3.9499,1.293,1.293,0
1.2833,1.0004,0.010122,1,3.9541,1.296,1.296,0
1.2863,1.0004,0.010122,1,3.9584,1.299,1.299,0
1.2893,1.0004,0.010122,1,3.9626,1.302,1.302,0
1.2924,1.0004,0.010122,1,3.9669,1.305,1.305,0
1.2954,1.0004,0.010122,1,3.9711,1.308,1.308,0
1.2984,1.0004,0.010122,1,3.9754,1.311,1.311,0
1.3015,1.0004,0.010122,1,3.9796,1.314,1.314,0
1.3045,1.0004,0.010122,1,3.9838,1.317,1.317,0
1.3075,1.0004,0.010122,1,3.9881,1.32,1.32,0
1.3106,1.0004,0.010122,1,3.9923,1.323,1.323,0
1.3136,1.0004,0.010122,1,3.9966,1.326,1.326,0
1.3166,1.0004,0.010122,1,4.0008,1.329,1.329,0
1.3196,1.0004,0.010122,1,4.0051,1.332,1.332,0
1.3227,1.0004,0.010122,1,4.0093,1.335,1.335,0
1.3257,1.0004,0.010122,1,4.0135,1.338,1.338,0
1.3287,1.0004,0.010122,1,4.0178,1.341,1.341,0
1.3318,1.0004,0.010122,1,4.022,1.344,1.344,0
1.3348,1.0004,0.010122,1,4.0263,1.347,1.347,0
1.3378,1.0004,0.010122,1,4.0305,1.35,1.35,0
1.3409,1.0004,0.010122,1,4.0348,1.353,1.353,0
1.3439,1.0004,0.010122,1,4.039,1.356,1.356,0
1.3469,1.0004,0.010122,1,4.0432,1.359,1.359,0
1.3499,1.0004,0.010122,1,4.0475,1.362,1.362,0
1.353,1.0004,0.010122,1,4.0517,1.365,1.365,0
1.356,1.0004,0.010122,1,4.056,1.368,1.368,0
1.359,1.0004,0.010122,1,4.0602,1.371,1.371,0
1.3621,1.0004,0.010122,1,4.0644,1.374,1.374,0
1.3651,0.99984,0.0084167,1,4.0687,1.377,1.377,0
1.3681,0.99984,0.0084167,1,4.0729,1.38,1.38,0
1.3711,0.99984,0.0084167,1,4.0772,1.383,1.383,0
1.3742,0.99984,0.0084167,1,4.0814,1.386,1.386,0
1.3772,0.99984,0.0084167,1,4.0857,1.389,1.389,0
1.3802,0.99984,0.0084167,1,4.0899,1.392,1.392,0
1.3832,0.99984,0.0084167,1,4.0941,1.395,1.395,0
1.3863,0.99984,0.0084167,1,4.0984,1.398,1.398,0
1.3893,0.99984,0.0084167,1,4.1026,1.401,1.401,0
1.3923,0.99984,0.0084167,1,4.1069,1.404,1.404,0
1.3954,0.99984,0.0084167,1,4.1111,1.407,1.407,0
1.3984,0.99984,0.0084167,1,4.1154,1.41,1.41,0
1.4014,0.99984,0.0084167,1,4.1196,1.413,1.413,0
1.4044,0.99984,0.0084167,1,4.1238,1.416,1.416,0
1.4075,0.99984,0.0084167,1,4.1281,1.419,1.419,0
1.4105,0.99984,0.0084167,1,4.1323,1.422,1.422,0
1.4135,0.99984,0.0084167,1,4.1366,1.425,1.425,0
1.4165,0.99984,0.0084167,1,4.1408,1.428,1.428,0
1.4196,0.99984,0.0084167,1,4.1451,1.431,1.431,0
1.4226,0.99984,0.0084167,1,4.1493,1.434,1.434,0
1.4256,0.99984,0.0084167,1,4.1535,1.437,1.437,0
1.4286,0.99984,0.0084167,1,4.1578,1.44,1.44,0
1.4317,0.99984,0.0084167,1,4.162,1.443,1.443,0
1.4347,0.99984,0.0084167,1,4.1663,1.446,1.446,0
1.4377,0.99984,0.0084167,1,4.1705,1.449,1.449,0
1.4407,0.99984,0.0084167,1,4.1748,1.452,1.452,0
1.4438,0.99984,0.0084167,1,4.179,1.455,1.455,0
1.4468,0.99984,0.0084167,1,4.1832,1.458,1.458,0
1.4498,0.99984,0.0084167,1,4.1875,1.461,1.461,0
1.4528,0.99984,0.0084167,1,4.1917,1.464,1.464,0
1.4559,0.99984,0.0084167,1,4.196,1.467,1.467,0
1.4589,0.99984,0.0084167,1,4.2002,1.47,1.47,0
1.4619,0.99984,0.0084167,1,4.2045,1.473,1.473,0
1.4649,0.99984,0.0084167,1,4.2087,1.476,1.476,0
1.4679,0.99984,0.0084167,1,4.2129,1.479,1.479,0
1.471,0.99984,0.0084167,1,4.2172,1.482,1.482,0
1.474,0.99984,0.0084167,1,4.2214,1.485,1.485,0
1.477,0.99984,0.0084167,1,4.2257,1.488,1.488,0
1.48,0.99984,0.0084167,1,4.2299,1.491,1.491,0
1.4831,0.99984,0.0084167,1,4.2342,1.494,1.494,0
1.4861,0.99984,0.0084167,1,4.2384,1.497,1.497,0
nan,nan,nan,0,4.2426,1.5,1.5,0


==> cylinder-data/true_data.csv <==
"func_values","grad_x","grad_y","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
-1.4891,1,0.0072727,1,0,-1.5,-1.5,0
-1.4861,1,0.0073019,1,0.0042427,-1.497,-1.497,0
-1.483,1,0.0073313,1,0.0084853,-1.494,-1.494,0
-1.48,1,0.0073608,1,0.012728,-1.491,-1.491,0
-1.477,1,0.0073905,1,0.016971,-1.488,-1.488,0
-1.474,1,0.0074204,1,0.021213,-1.485,-1.485,0
-1.471,1,0.0074505,1,0.025456,-1.482,-1.482,0
-1.4679,1,0.0074807,1,0.029699,-1.479,-1.479,0
-1.4649,1,0.0075112,1,0.033941,-1.476,-1.476,0
-1.4619,1,0.0075418,1,0.038184,-1.473,-1.473,0
-1.4589,1,0.0075726,1,0.042426,-1.47,-1.47,0
-1.4558,1,0.0076036,1,0.046669,-1.467,-1.467,0
-1.4528,1,0.0076348,1,0.050912,-1.464,-1.464,0
-1.4498,1,0.0076662,1,0.055154,-1.461,-1.461,0
-1.4468,1,0.0076978,1,0.059397,-1.458,-1.458,0
-1.4438,1,0.0077295,1,0.06364,-1.455,-1.455,0
-1.4407,1,0.0077615,1,0.067882,-1.452,-1.452,0
-1.4377,1,0.0077937,1,0.072125,-1.449,-1.449,0
-1.4347,1,0.0078261,1,0.076368,-1.446,-1.446,0
-1.4317,1,0.0078586,1,0.08061,-1.443,-1.443,0
-1.4286,1,0.0078914,1,0.084853,-1.44,-1.44,0
-1.4256,1,0.0079244,1,0.089095,-1.437,-1.437,0
-1.4226,1,0.0079576,1,0.093338,-1.434,-1.434,0
-1.4196,1,0.007991,1,0.097581,-1.431,-1.431,0
-1.4165,1,0.0080246,1,0.10182,-1.428,-1.428,0
-1.4135,1,0.0080584,1,0.10607,-1.425,-1.425,0
-1.4105,1,0.0080925,1,0.11031,-1.422,-1.422,0
-1.4075,1,0.0081267,1,0.11455,-1.419,-1.419,0
-1.4044,1,0.0081612,1,0.11879,-1.416,-1.416,0
-1.4014,1,0.0081959,1,0.12304,-1.413,-1.413,0
-1.3984,1,0.0082308,1,0.12728,-1.41,-1.41,0
-1.3954,1,0.0082659,1,0.13152,-1.407,-1.407,0
-1.3923,1,0.0083013,1,0.13576,-1.404,-1.404,0
-1.3893,1,0.0083369,1,0.14001,-1.401,-1.401,0
-1.3863,1,0.0083727,1,0.14425,-1.398,-1.398,0
-1.3833,1,0.0084087,1,0.14849,-1.395,-1.395,0
-1.3802,1,0.008445,1,0.15274,-1.392,-1.392,0
-1.3772,1,0.0084816,1,0.15698,-1.389,-1.389,0
-1.3742,1,0.0085183,1,0.16122,-1.386,-1.386,0
-1.3712,1,0.0085553,1,0.16546,-1.383,-1.383,0
-1.3681,1,0.0085925,1,0.16971,-1.38,-1.38,0
-1.3651,1,0.00863,1,0.17395,-1.377,-1.377,0
-1.3621,1,0.0086678,1,0.17819,-1.374,-1.374,0
-1.3591,1,0.0087057,1,0.18243,-1.371,-1.371,0
-1.356,1,0.0087439,1,0.18668,-1.368,-1.368,0
-1.353,1,0.0087824,1,0.19092,-1.365,-1.365,0
-1.35,1,0.0088212,1,0.19516,-1.362,-1.362,0
-1.347,1,0.0088601,1,0.1994,-1.359,-1.359,0
-1.3439,1,0.0088994,1,0.20365,-1.356,-1.356,0
-1.3409,1,0.0089389,1,0.20789,-1.353,-1.353,0
-1.3379,1,0.0089787,1,0.21213,-1.35,-1.35,0
-1.3349,1,0.0090187,1,0.21637,-1.347,-1.347,0
-1.3318,1,0.009059,1,0.22062,-1.344,-1.344,0
-1.3288,1,0.0090996,1,0.22486,-1.341,-1.341,0
-1.3258,1,0.0091404,1,0.2291,-1.338,-1.338,0
-1.3227,1,0.0091816,1,0.23335,-1.335,-1.335,0
-1.3197,1,0.009223,1,0.23759,-1.332,-1.332,0
-1.3167,1,0.0092647,1,0.24183,-1.329,-1.329,0
-1.3137,1,0.0093066,1,0.24607,-1.326,-1.326,0
-1.3106,1,0.0093489,1,0.25032,-1.323,-1.323,0
-1.3076,1,0.0093914,1,0.25456,-1.32,-1.32,0
-1.3046,1,0.0094343,1,0.2588,-1.317,-1.317,0
-1.3015,1,0.0094774,1,0.26304,-1.314,-1.314,0
-1.2985,1,0.0095208,1,0.26729,-1.311,-1.311,0
-1.2955,1,0.0095645,1,0.27153,-1.308,-1.308,0
-1.2925,1,0.0096086,1,0.27577,-1.305,-1.305,0
-1.2894,1,0.0096529,1,0.28001,-1.302,-1.302,0
-1.2864,1,0.0096975,1,0.28426,-1.299,-1.299,0
-1.2834,1,0.0097425,1,0.2885,-1.296,-1.296,0
-1.2803,1,0.0097877,1,0.29274,-1.293,-1.293,0
-1.2773,1,0.0098333,1,0.29698,-1.29,-1.29,0
-1.2743,1,0.0098792,1,0.30123,-1.287,-1.287,0
-1.2713,1,0.0099254,1,0.30547,-1.284,-1.284,0
-1.2682,1,0.009972,1,0.30971,-1.281,-1.281,0
-1.2652,1,0.010019,1,0.31396,-1.278,-1.278,0
-1.2622,1,0.010066,1,0.3182,-1.275,-1.275,0
-1.2591,1,0.010114,1,0.32244,-1.272,-1.272,0
-1.2561,1,0.010161,1,0.32668,-1.269,-1.269,0
-1.2531,1,0.01021,1,0.33093,-1.266,-1.266,0
-1.25,1,0.010258,1,0.33517,-1.263,-1.263,0
-1.247,1,0.010307,1,0.33941,-1.26,-1.26,0
-1.244,1,0.010356,1,0.34365,-1.257,-1.257,0
-1.241,1,0.010406,1,0.3479,-1.254,-1.254,0
-1.2379,1,0.010456,1,0.35214,-1.251,-1.251,0
-1.2349,1,0.010506,1,0.35638,-1.248,-1.248,0
-1.2319,1,0.010557,1,0.36062,-1.245,-1.245,0
-1.2288,1,0.010608,1,0.36487,-1.242,-1.242,0
-1.2258,1,0.01066,1,0.36911,-1.239,-1.239,0
-1.2228,1,0.010711,1,0.37335,-1.236,-1.236,0
-1.2197,1,0.010764,1,0.37759,-1.233,-1.233,0
-1.2167,1,0.010816,1,0.38184,-1.23,-1.23,0
-1.2137,1,0.010869,1,0.38608,-1.227,-1.227,0
-1.2106,1,0.010922,1,0.39032,-1.224,-1.224,0
-1.2076,1,0.010976,1,0.39457,-1.221,-1.221,0
-1.2046,1,0.01103,1,0.39881,-1.218,-1.218,0
-1.2015,1,0.011085,1,0.40305,-1.215,-1.215,0
-1.1985,1,0.01114,1,0.40729,-1.212,-1.212,0
-1.1955,1,0.011195,1,0.41154,-1.209,-1.209,0
-1.1924,1,0.011251,1,0.41578,-1.206,-1.206,0
-1.1894,1,0.011307,1,0.42002,-1.203,-1.203,0
-1.1864,1,0.011364,1,0.42426,-1.2,-1.2,0
-1.1833,1,0.011421,1,0.42851,-1.197,-1.197,0
-1.1803,1,0.011478,1,0.43275,-1.194,-1.194,0
-1.1773,1,0.011536,1,0.43699,-1.191,-1.191,0
-1.1742,1,0.011594,1,0.44123,-1.188,-1.188,0
-1.1712,1,0.011653,1,0.44548,-1.185,-1.185,0
-1.1682,1,0.011712,1,0.44972,-1.182,-1.182,0
-1.1651,1,0.011772,1,0.45396,-1.179,-1.179,0
-1.1621,1,0.011832,1,0.45821,-1.176,-1.176,0
-1.159,1,0.011893,1,0.46245,-1.173,-1.173,0
-1.156,1,0.011954,1,0.46669,-1.17,-1.17,0
-1.153,1,0.012015,1,0.47093,-1.167,-1.167,0
-1.1499,1,0.012077,1,0.47518,-1.164,-1.164,0
-1.1469,1,0.01214,1,0.47942,-1.161,-1.161,0
-1.1439,1,0.012203,1,0.48366,-1.158,-1.158,0
-1.1408,1,0.012266,1,0.4879,-1.155,-1.155,0
-1.1378,1,0.01233,1,0.49215,-1.152,-1.152,0
-1.1348,1,0.012395,1,0.49639,-1.149,-1.149,0
-1.1317,1,0.01246,1,0.50063,-1.146,-1.146,0
-1.1287,1,0.012525,1,0.50487,-1.143,-1.143,0
-1.1256,1,0.012591,1,0.50912,-1.14,-1.14,0
-1.1226,1,0.012658,1,0.51336,-1.137,-1.137,0
-1.1196,1,0.012725,1,0.5176,-1.134,-1.134,0
-1.1165,1,0.012792,1,0.52184,-1.131,-1.131,0
-1.1135,1,0.012861,1,0.52609,-1.128,-1.128,0
-1.1105,1,0.012929,1,0.53033,-1.125,-1.125,0
-1.1074,1,0.012999,1,0.53457,-1.122,-1.122,0
-1.1044,1,0.013068,1,0.53882,-1.119,-1.119,0
-1.1013,1,0.013139,1,0.54306,-1.116,-1.116,0
-1.0983,1,0.01321,1,0.5473,-1.113,-1.113,0
-1.0953,1,0.013281,1,0.55154,-1.11,-1.11,0
-1.0922,1,0.013353,1,0.55579,-1.107,-1.107,0
-1.0892,1,0.013426,1,0.56003,-1.104,-1.104,0
-1.0861,1,0.013499,1,0.56427,-1.101,-1.101,0
-1.0831,1,0.013573,1,0.56851,-1.098,-1.098,0
-1.0801,1,0.013647,1,0.57276,-1.095,-1.095,0
-1.077,1,0.013723,1,0.577,-1.092,-1.092,0
-1.074,1,0.013798,1,0.58124,-1.089,-1.089,0
-1.0709,1,0.013875,1,0.58548,-1.086,-1.086,0
-1.0679,1,0.013952,1,0.58973,-1.083,-1.083,0
-1.0648,1,0.014029,1,0.59397,-1.08,-1.08,0
-1.0618,1,0.014107,1,0.59821,-1.077,-1.077,0
-1.0588,1,0.014186,1,0.60245,-1.074,-1.074,0
-1.0557,1,0.014266,1,0.6067,-1.071,-1.071,0
-1.0527,1,0.014346,1,0.61094,-1.068,-1.068,0
-1.0496,1,0.014427,1,0.61518,-1.065,-1.065,0
-1.0466,1,0.014509,1,0.61943,-1.062,-1.062,0
-1.0435,1,0.014591,1,0.62367,-1.059,-1.059,0
-1.0405,1,0.014674,1,0.62791,-1.056,-1.056,0
-1.0375,1,0.014758,1,0.63215,-1.053,-1.053,0
-1.0344,1,0.014842,1,0.6364,-1.05,-1.05,0
-1.0314,1,0.014927,1,0.64064,-1.047,-1.047,0
-1.0283,1,0.015013,1,0.64488,-1.044,-1.044,0
-1.0253,1,0.0151,1,0.64912,-1.041,-1.041,0
-1.0222,1,0.015187,1,0.65337,-1.038,-1.038,0
-1.0192,1,0.015276,1,0.65761,-1.035,-1.035,0
-1.0161,1,0.015365,1,0.66185,-1.032,-1.032,0
-1.0131,1,0.015454,1,0.66609,-1.029,-1.029,0
-1.0101,1,0.015545,1,0.67034,-1.026,-1.026,0
-1.007,1,0.015636,1,0.67458,-1.023,-1.023,0
-1.004,1,0.015728,1,0.67882,-1.02,-1.02,0
-1.0009,1,0.015821,1,0.68307,-1.017,-1.017,0
-0.99786,1,0.015915,1,0.68731,-1.014,-1.014,0
-0.99481,1,0.016009,1,0.69155,-1.011,-1.011,0
-0.99177,1,0.016105,1,0.69579,-1.008,-1.008,0
-0.98872,1,0.016201,1,0.70004,-1.005,-1.005,0
-0.98567,1,0.016298,1,0.70428,-1.002,-1.002,0
-0.98262,1,0.016396,1,0.70852,-0.999,-0.999,0
-0.97957,1,0.016495,1,0.71276,-0.996,-0.996,0
-0.97652,1,0.016595,1,0.71701,-0.993,-0.993,0
-0.97347,1,0.016696,1,0.72125,-0.99,-0.99,0
-0.97042,1,0.016798,1,0.72549,-0.987,-0.987,0
-0.96737,1,0.0169,1,0.72973,-0.984,-0.984,0
-0.96432,1,0.017004,1,0.73398,-0.981,-0.981,0
-0.96127,1,0.017108,1,0.73822,-0.978,-0.978,0
-0.95822,1,0.017214,1,0.74246,-0.975,-0.975,0
-0.95516,1,0.01732,1,0.7467,-0.972,-0.972,0
-0.95211,1,0.017427,1,0.75095,-0.969,-0.969,0
-0.94906,1,0.017536,1,0.75519,-0.966,-0.966,0
-0.94601,1,0.017645,1,0.75943,-0.963,-0.963,0
-0.94295,1,0.017756,1,0.76368,-0.96,-0.96,0
-0.9399,1,0.017867,1,0.76792,-0.957,-0.957,0
-0.93685,1,0.01798,1,0.77216,-0.954,-0.954,0
-0.93379,1,0.018093,1,0.7764,-0.951,-0.951,0
-0.93074,1,0.018208,1,0.78065,-0.948,-0.948,0
-0.92768,1,0.018324,1,0.78489,-0.945,-0.945,0
-0.92463,1,0.018441,1,0.78913,-0.942,-0.942,0
-0.92157,1,0.018559,1,0.79337,-0.939,-0.939,0
-0.91852,1,0.018678,1,0.79762,-0.936,-0.936,0
-0.91546,1,0.018798,1,0.80186,-0.933,-0.933,0
-0.9124,1,0.01892,1,0.8061,-0.93,-0.93,0
-0.90935,1,0.019042,1,0.81034,-0.927,-0.927,0
-0.90629,1,0.019166,1,0.81459,-0.924,-0.924,0
-0.90323,1,0.019291,1,0.81883,-0.921,-0.921,0
-0.90017,1,0.019418,1,0.82307,-0.918,-0.918,0
-0.89712,1,0.019545,1,0.82731,-0.915,-0.915,0
-0.89406,1,0.019674,1,0.83156,-0.912,-0.912,0
-0.891,1,0.019804,1,0.8358,-0.909,-0.909,0
-0.88794,1,0.019935,1,0.84004,-0.906,-0.906,0
-0.88488,1,0.020068,1,0.84429,-0.903,-0.903,0
-0.88182,1,0.020202,1,0.84853,-0.9,-0.9,0
-0.87876,1,0.020337,1,0.85277,-0.897,-0.897,0
-0.8757,1,0.020474,1,0.85701,-0.894,-0.894,0
-0.87263,1,0.020612,1,0.86126,-0.891,-0.891,0
-0.86957,1,0.020752,1,0.8655,-0.888,-0.888,0
-0.86651,1,0.020893,1,0.86974,-0.885,-0.885,0
-0.86345,1,0.021035,1,0.87398,-0.882,-0.882,0
-0.86038,1,0.021179,1,0.87823,-0.879,-0.879,0
-0.85732,1,0.021324,1,0.88247,-0.876,-0.876,0
-0.85426,1,0.021471,1,0.88671,-0.873,-0.873,0
-0.85119,1,0.021619,1,0.89095,-0.87,-0.87,0
-0.84813,1,0.021769,1,0.8952,-0.867,-0.867,0
-0.84506,1,0.021921,1,0.89944,-0.864,-0.864,0
-0.84199,1,0.022074,1,0.90368,-0.861,-0.861,0
-0.83893,1,0.022228,1,0.90793,-0.858,-0.858,0
-0.83586,1,0.022385,1,0.91217,-0.855,-0.855,0
-0.83279,1,0.022542,1,0.91641,-0.852,-0.852,0
-0.82973,1,0.022702,1,0.92065,-0.849,-0.849,0
-0.82666,1,0.022863,1,0.9249,-0.846,-0.846,0
-0.82359,1,0.023026,1,0.92914,-0.843,-0.843,0
-0.82052,1,0.023191,1,0.93338,-0.84,-0.84,0
-0.81745,1,0.023358,1,0.93762,-0.837,-0.837,0
-0.81438,1,0.023526,1,0.94187,-0.834,-0.834,0
-0.81131,1,0.023696,1,0.94611,-0.831,-0.831,0
-0.80824,1,0.023868,1,0.95035,-0.828,-0.828,0
-0.80517,1,0.024042,1,0.95459,-0.825,-0.825,0
-0.80209,1,0.024218,1,0.95884,-0.822,-0.822,0
-0.79902,1,0.024396,1,0.96308,-0.819,-0.819,0
-0.79595,1,0.024575,1,0.96732,-0.816,-0.816,0
-0.79287,1,0.024757,1,0.97156,-0.813,-0.813,0
-0.7898,1,0.024941,1,0.97581,-0.81,-0.81,0
-0.78672,1,0.025127,1,0.98005,-0.807,-0.807,0
-0.78365,1,0.025314,1,0.98429,-0.804,-0.804,0
-0.78057,1,0.025504,1,0.98854,-0.801,-0.801,0
-0.77749,1,0.025697,1,0.99278,-0.798,-0.798,0
-0.77442,1,0.025891,1,0.99702,-0.795,-0.795,0
-0.77134,1,0.026087,1,1.0013,-0.792,-0.792,0
-0.76826,1,0.026286,1,1.0055,-0.789,-0.789,0
-0.76518,1,0.026487,1,1.0097,-0.786,-0.786,0
-0.7621,1,0.02669,1,1.014,-0.783,-0.783,0
-0.75902,1,0.026896,1,1.0182,-0.78,-0.78,0
-0.75594,1,0.027104,1,1.0225,-0.777,-0.777,0
-0.75286,1,0.027315,1,1.0267,-0.774,-0.774,0
-0.74978,1,0.027528,1,1.031,-0.771,-0.771,0
-0.74669,1,0.027743,1,1.0352,-0.768,-0.768,0
-0.74361,1,0.027961,1,1.0394,-0.765,-0.765,0
-0.74053,1,0.028182,1,1.0437,-0.762,-0.762,0
-0.73744,1,0.028405,1,1.0479,-0.759,-0.759,0
-0.73435,1,0.028631,1,1.0522,-0.756,-0.756,0
-0.73127,1,0.02886,1,1.0564,-0.753,-0.753,0
-0.72818,1,0.029091,1,1.0607,-0.75,-0.75,0
-0.72509,1,0.029325,1,1.0649,-0.747,-0.747,0
-0.72201,1,0.029562,1,1.0691,-0.744,-0.744,0
-0.71892,1,0.029802,1,1.0734,-0.741,-0.741,0
-0.71583,1,0.030045,1,1.0776,-0.738,-0.738,0
-0.71274,1,0.03029,1,1.0819,-0.735,-0.735,0
-0.70965,1,0.030539,1,1.0861,-0.732,-0.732,0
-0.70655,1,0.030791,1,1.0904,-0.729,-0.729,0
-0.70346,1,0.031046,1,1.0946,-0.726,-0.726,0
-0.70037,1,0.031304,1,1.0988,-0.723,-0.723,0
-0.69727,1,0.031566,1,1.1031,-0.72,-0.72,0
-0.69418,1,0.03183,1,1.1073,-0.717,-0.717,0
-0.69108,1,0.032098,1,1.1116,-0.714,-0.714,0
-0.68799,1,0.03237,1,1.1158,-0.711,-0.711,0
-0.68489,1,0.032645,1,1.1201,-0.708,-0.708,0
-0.68179,1,0.032923,1,1.1243,-0.705,-0.705,0
-0.67869,1,0.033205,1,1.1285,-0.702,-0.702,0
-0.67559,1,0.033491,1,1.1328,-0.699,-0.699,0
-0.67249,1,0.03378,1,1.137,-0.696,-0.696,0
-0.66939,1,0.034073,1,1.1413,-0.693,-0.693,0
-0.66628,1,0.03437,1,1.1455,-0.69,-0.69,0
-0.66318,1,0.034671,1,1.1498,-0.687,-0.687,0
-0.66008,1,0.034976,1,1.154,-0.684,-0.684,0
-0.65697,1,0.035285,1,1.1582,-0.681,-0.681,0
-0.65386,1,0.035598,1,1.1625,-0.678,-0.678,0
-0.65076,1,0.035915,1,1.1667,-0.675,-0.675,0
-0.64765,1,0.036236,1,1.171,-0.672,-0.672,0
-0.64454,1,0.036562,1,1.1752,-0.669,-0.669,0
-0.64143,1,0.036892,1,1.1795,-0.666,-0.666,0
-0.63832,1,0.037227,1,1.1837,-0.663,-0.663,0
-0.63521,1,0.037566,1,1.1879,-0.66,-0.66,0
-0.63209,1,0.03791,1,1.1922,-0.657,-0.657,0
-0.62898,1,0.038258,1,1.1964,-0.654,-0.654,0
-0.62586,1,0.038612,1,1.2007,-0.651,-0.651,0
-0.62275,1,0.03897,1,1.2049,-0.648,-0.648,0
-0.61963,1,0.039333,1,1.2092,-0.645,-0.645,0
-0.61651,1,0.039702,1,1.2134,-0.642,-0.642,0
-0.61339,1,0.040075,1,1.2176,-0.639,-0.639,0
-0.61027,1,0.040454,1,1.2219,-0.636,-0.636,0
-0.60715,1,0.040839,1,1.2261,-0.633,-0.633,0
-0.60403,1,0.041229,1,1.2304,-0.63,-0.63,0
-0.6009,1,0.041624,1,1.2346,-0.627,-0.627,0
-0.59778,1,0.042025,1,1.2389,-0.624,-0.624,0
-0.59465,1,0.042432,1,1.2431,-0.621,-0.621,0
-0.59152,1,0.042845,1,1.2473,-0.618,-0.618,0
-0.58839,1,0.043264,1,1.2516,-0.615,-0.615,0
-0.58526,1,0.043689,1,1.2558,-0.612,-0.612,0
-0.58213,1,0.044121,1,1.2601,-0.609,-0.609,0
-0.579,1,0.044559,1,1.2643,-0.606,-0.606,0
-0.57586,1,0.045003,1,1.2685,-0.603,-0.603,0
-0.57273,1,0.045455,1,1.2728,-0.6,-0.6,0
-0.56959,1,0.045913,1,1.277,-0.597,-0.597,0
-0.56645,1,0.046377,1,1.2813,-0.594,-0.594,0
-0.56331,1,0.04685,1,1.2855,-0.591,-0.591,0
-0.56017,1,0.047329,1,1.2898,-0.588,-0.588,0
-0.55703,1,0.047815,1,1.294,-0.585,-0.585,0
-0.55388,1,0.04831,1,1.2982,-0.582,-0.582,0
-0.55074,1,0.048812,1,1.3025,-0.579,-0.579,0
-0.54759,1,0.049321,1,1.3067,-0.576,-0.576,0
-0.54444,1,0.049839,1,1.311,-0.573,-0.573,0
-0.54129,1,0.050365,1,1.3152,-0.57,-0.57,0
-0.53814,1,0.0509,1,1.3195,-0.567,-0.567,0
-0.53499,1,0.051442,1,1.3237,-0.564,-0.564,0
-0.53183,1,0.051994,1,1.3279,-0.561,-0.561,0
-0.52867,1,0.052555,1,1.3322,-0.558,-0.558,0
-0.52552,1,0.053124,1,1.3364,-0.555,-0.555,0
-0.52236,1,0.053703,1,1.3407,-0.552,-0.552,0
-0.51919,1,0.054292,1,1.3449,-0.549,-0.549,0
-0.51603,1,0.05489,1,1.3492,-0.546,-0.546,0
-0.51286,1,0.055498,1,1.3534,-0.543,-0.543,0
-0.5097,1,0.056117,1,1.3576,-0.54,-0.54,0
-0.50653,1,0.056745,1,1.3619,-0.537,-0.537,0
-0.50336,1,0.057385,1,1.3661,-0.534,-0.534,0
-0.50018,1,0.058035,1,1.3704,-0.531,-0.531,0
-0.49701,1,0.058697,1,1.3746,-0.528,-0.528,0
-0.49383,1,0.059369,1,1.3789,-0.525,-0.525,0
-0.49065,1,0.060054,1,1.3831,-0.522,-0.522,0
-0.48747,1,0.06075,1,1.3873,-0.519,-0.519,0
-0.48429,1,0.061458,1,1.3916,-0.516,-0.516,0
-0.4811,1,0.062179,1,1.3958,-0.513,-0.513,0
-0.47791,1,0.062913,1,1.4001,-0.51,-0.51,0
-0.47472,1,0.06366,1,1.4043,-0.507,-0.507,0
-0.47153,1,0.06442,1,1.4086,-0.504,-0.504,0
-0.46834,1,0.065194,1,1.4128,-0.501,-0.501,0
-0.46514,1,0.065981,1,1.417,-0.498,-0.498,0
-0.46194,1,0.066783,1,1.4213,-0.495,-0.495,0
-0.45874,1,0.0676,1,1.4255,-0.492,-0.492,0
-0.45554,1,0.068433,1,1.4298,-0.489,-0.489,0
-0.45233,1,0.06928,1,1.434,-0.486,-0.486,0
-0.44912,1,0.070143,1,1.4383,-0.483,-0.483,0
-0.44591,1,0.071023,1,1.4425,-0.48,-0.48,0
-0.44269,1,0.071919,1,1.4467,-0.477,-0.477,0
-0.43948,1,0.072832,1,1.451,-0.474,-0.474,0
-0.43626,1,0.073763,1,1.4552,-0.471,-0.471,0
-0.43303,1,0.074712,1,1.4595,-0.468,-0.468,0
-0.42981,1,0.075679,1,1.4637,-0.465,-0.465,0
-0.42658,1,0.076665,1,1.468,-0.462,-0.462,0
-0.42335,1,0.07767,1,1.4722,-0.459,-0.459,0
-0.42011,1,0.078695,1,1.4764,-0.456,-0.456,0
-0.41688,1,0.079741,1,1.4807,-0.453,-0.453,0
-0.41364,1,0.080808,1,1.4849,-0.45,-0.45,0
-0.41039,1,0.081896,1,1.4892,-0.447,-0.447,0
-0.40714,1,0.083007,1,1.4934,-0.444,-0.444,0
-0.40389,1,0.08414,1,1.4977,-0.441,-0.441,0
-0.40064,1,0.085297,1,1.5019,-0.438,-0.438,0
-0.39738,1,0.086477,1,1.5061,-0.435,-0.435,0
-0.39412,1,0.087682,1,1.5104,-0.432,-0.432,0
-0.39086,1,0.088913,1,1.5146,-0.429,-0.429,0
-0.38759,1,0.09017,1,1.5189,-0.426,-0.426,0
-0.38432,1,0.091453,1,1.5231,-0.423,-0.423,0
-0.38104,1,0.092765,1,1.5274,-0.42,-0.42,0
-0.37776,1,0.094104,1,1.5316,-0.417,-0.417,0
-0.37447,1,0.095472,1,1.5358,-0.414,-0.414,0
-0.37119,1,0.096872,1,1.5401,-0.411,-0.411,0
-0.36789,1,0.098302,1,1.5443,-0.408,-0.408,0
-0.3646,1,0.099763,1,1.5486,-0.405,-0.405,0
-0.36129,1,0.10126,1,1.5528,-0.402,-0.402,0
-0.35799,1,0.10279,1,1.557,-0.399,-0.399,0
-0.35468,1,0.10435,1,1.5613,-0.396,-0.396,0
-0.35136,1,0.10595,1,1.5655,-0.393,-0.393,0
-0.34804,1,0.10758,1,1.5698,-0.39,-0.39,0
-0.34472,1,0.10926,1,1.574,-0.387,-0.387,0
-0.34139,1,0.11097,1,1.5783,-0.384,-0.384,0
-0.33805,1,0.11273,1,1.5825,-0.381,-0.381,0
-0.33471,1,0.11452,1,1.5867,-0.378,-0.378,0
-0.33136,1,0.11636,1,1.591,-0.375,-0.375,0
-0.32801,1,0.11825,1,1.5952,-0.372,-0.372,0
-0.32465,1,0.12018,1,1.5995,-0.369,-0.369,0
-0.32129,1,0.12216,1,1.6037,-0.366,-0.366,0
-0.31792,1,0.12418,1,1.608,-0.363,-0.363,0
-0.31455,1,0.12626,1,1.6122,-0.36,-0.36,0
-0.31116,1,0.12839,1,1.6164,-0.357,-0.357,0
-0.30778,1,0.13058,1,1.6207,-0.354,-0.354,0
-0.30438,1,0.13282,1,1.6249,-0.351,-0.351,0
-0.30098,1,0.13512,1,1.6292,-0.348,-0.348,0
-0.29757,1,0.13748,1,1.6334,-0.345,-0.345,0
-0.29415,1,0.1399,1,1.6377,-0.342,-0.342,0
-0.29073,1,0.14239,1,1.6419,-0.339,-0.339,0
-0.2873,1,0.14494,1,1.6461,-0.336,-0.336,0
-0.28386,1,0.14757,1,1.6504,-0.333,-0.333,0
-0.28041,1,0.15026,1,1.6546,-0.33,-0.33,0
-0.27696,1,0.15303,1,1.6589,-0.327,-0.327,0
-0.2735,1,0.15588,1,1.6631,-0.324,-0.324,0
-0.27002,1,0.15881,1,1.6674,-0.321,-0.321,0
-0.26654,1,0.16182,1,1.6716,-0.318,-0.318,0
-0.26305,1,0.16491,1,1.6758,-0.315,-0.315,0
-0.25955,1,0.1681,1,1.6801,-0.312,-0.312,0
-0.25604,1,0.17138,1,1.6843,-0.309,-0.309,0
-0.25252,1,0.17476,1,1.6886,-0.306,-0.306,0
-0.24899,1,0.17823,1,1.6928,-0.303,-0.303,0
-0.24545,1,0.18182,1,1.6971,-0.3,-0.3,0
-0.2419,1,0.18551,1,1.7013,-0.297,-0.297,0
-0.23834,1,0.18931,1,1.7055,-0.294,-0.294,0
-0.23477,1,0.19324,1,1.7098,-0.291,-0.291,0
-0.23118,1,0.19729,1,1.714,-0.288,-0.288,0
-0.22758,1,0.20146,1,1.7183,-0.285,-0.285,0
-0.22397,1,0.20577,1,1.7225,-0.282,-0.282,0
-0.22035,1,0.21022,1,1.7268,-0.279,-0.279,0
-0.21671,1,0.21481,1,1.731,-0.276,-0.276,0
-0.21306,1,0.21956,1,1.7352,-0.273,-0.273,0
-0.20939,1,0.22447,1,1.7395,-0.27,-0.27,0
-0.20571,1,0.22954,1,1.7437,-0.267,-0.267,0
-0.20202,1,0.23478,1,1.748,-0.264,-0.264,0
-0.1983,1,0.24021,1,1.7522,-0.261,-0.261,0
-0.19457,1,0.24584,1,1.7565,-0.258,-0.258,0
-0.19083,1,0.25165,1,1.7607,-0.255,-0.255,0
-0.18707,1,0.25768,1,1.7649,-0.252,-0.252,0
-0.18328,1,0.26393,1,1.7692,-0.249,-0.249,0
-0.17948,1,0.2704,1,1.7734,-0.246,-0.246,0
-0.17566,1,0.27712,1,1.7777,-0.243,-0.243,0
-0.17182,1,0.28409,1,1.7819,-0.24,-0.24,0
-0.16795,1,0.29133,1,1.7862,-0.237,-0.237,0
-0.16407,1,0.29884,1,1.7904,-0.234,-0.234,0
-0.16016,1,0.30666,1,1.7946,-0.231,-0.231,0
-0.15623,1,0.31479,1,1.7989,-0.228,-0.228,0
-0.15227,1,0.32323,1,1.8031,-0.225,-0.225,0
-0.14829,1,0.33202,1,1.8074,-0.222,-0.222,0
-0.14428,1,0.34119,1,1.8116,-0.219,-0.219,0
-0.14024,1,0.35073,1,1.8159,-0.216,-0.216,0
-0.13618,1,0.36067,1,1.8201,-0.213,-0.213,0
-0.13208,1,0.37106,1,1.8243,-0.21,-0.21,0
-0.12795,1,0.3819,1,1.8286,-0.207,-0.207,0
-0.12379,1,0.3932,1,1.8328,-0.204,-0.204,0
-0.11959,1,0.40503,1,1.8371,-0.201,-0.201,0
-0.11535,1,0.41741,1,1.8413,-0.198,-0.198,0
-0.11108,1,0.43033,1,1.8455,-0.195,-0.195,0
-0.10677,1,0.44388,1,1.8498,-0.192,-0.192,0
-0.10242,1,0.45811,1,1.854,-0.189,-0.189,0
-0.098023,1,0.473,1,1.8583,-0.186,-0.186,0
-0.093582,1,0.48861,1,1.8625,-0.183,-0.183,0
-0.089091,1,0.50506,1,1.8668,-0.18,-0.18,0
-0.084549,1,0.52233,1,1.871,-0.177,-0.177,0
-0.079957,1,0.54046,1,1.8752,-0.174,-0.174,0
-0.075306,1,0.55961,1,1.8795,-0.171,-0.171,0
-0.070596,1,0.5798,1,1.8837,-0.168,-0.168,0
-0.065827,1,0.60104,1,1.888,-0.165,-0.165,0
-0.060991,1,0.6235,1,1.8922,-0.162,-0.162,0
-0.056083,1,0.64729,1,1.8965,-0.159,-0.159,0
-0.051104,1,0.67242,1,1.9007,-0.156,-0.156,0
-0.04605,1,0.699,1,1.9049,-0.153,-0.153,0
-0.040909,1,0.72729,1,1.9092,-0.15,-0.15,0
-0.035681,1,0.7573,1,1.9134,-0.147,-0.147,0
-0.030941,0.77574,0.56121,1,1.9177,-0.144,-0.144,0
-0.027641,0.43203,0.23643,1,1.9219,-0.141,-0.141,0
-0.025514,0.2346,0.049878,1,1.9262,-0.138,-0.138,0
-0.024545,0.18182,0,1,1.9304,-0.135,-0.135,0
-0.024,0.18182,0,1,1.9346,-0.132,-0.132,0
-0.023455,0.18182,0,1,1.9389,-0.129,-0.129,0
-0.022909,0.18182,0,1,1.9431,-0.126,-0.126,0
-0.022364,0.18182,0,1,1.9474,-0.123,-0.123,0
-0.021818,0.18182,0,1,1.9516,-0.12,-0.12,0
-0.021273,0.18182,0,1,1.9559,-0.117,-0.117,0
-0.020727,0.18182,0,1,1.9601,-0.114,-0.114,0
-0.020182,0.18182,0,1,1.9643,-0.111,-0.111,0
-0.019636,0.18182,0,1,1.9686,-0.108,-0.108,0
-0.019091,0.18182,0,1,1.9728,-0.105,-0.105,0
-0.018545,0.18182,0,1,1.9771,-0.102,-0.102,0
-0.018,0.18182,0,1,1.9813,-0.099,-0.099,0
-0.017455,0.18182,0,1,1.9856,-0.096,-0.096,0
-0.016909,0.18182,0,1,1.9898,-0.093,-0.093,0
-0.016364,0.18182,0,1,1.994,-0.09,-0.09,0
-0.015818,0.18182,0,1,1.9983,-0.087,-0.087,0
-0.015273,0.18182,0,1,2.0025,-0.084,-0.084,0
-0.014727,0.18182,0,1,2.0068,-0.081,-0.081,0
-0.014182,0.18182,0,1,2.011,-0.078,-0.078,0
-0.013636,0.18182,0,1,2.0153,-0.075,-0.075,0
-0.013091,0.18182,0,1,2.0195,-0.072,-0.072,0
-0.012545,0.18182,0,1,2.0237,-0.069,-0.069,0
-0.012,0.18182,0,1,2.028,-0.066,-0.066,0
-0.011455,0.18182,0,1,2.0322,-0.063,-0.063,0
-0.010909,0.18182,0,1,2.0365,-0.06,-0.06,0
-0.010364,0.18182,0,1,2.0407,-0.057,-0.057,0
-0.0098182,0.18182,0,1,2.045,-0.054,-0.054,0
-0.0092727,0.18182,0,1,2.0492,-0.051,-0.051,0
-0.0087273,0.18182,0,1,2.0534,-0.048,-0.048,0
-0.0081818,0.18182,0,1,2.0577,-0.045,-0.045,0
-0.0076364,0.18182,0,1,2.0619,-0.042,-0.042,0
-0.0070909,0.18182,0,1,2.0662,-0.039,-0.039,0
-0.0065455,0.18182,0,1,2.0704,-0.036,-0.036,0
-0.006,0.18182,0,1,2.0747,-0.033,-0.033,0
-0.0054545,0.18182,0,1,2.0789,-0.03,-0.03,0
-0.0049091,0.18182,0,1,2.0831,-0.027,-0.027,0
-0.0043636,0.18182,0,1,2.0874,-0.024,-0.024,0
-0.0038182,0.18182,0,1,2.0916,-0.021,-0.021,0
-0.0032727,0.18182,0,1,2.0959,-0.018,-0.018,0
-0.0027273,0.18182,0,1,2.1001,-0.015,-0.015,0
-0.0021818,0.18182,0,1,2.1043,-0.012,-0.012,0
-0.0016364,0.18182,0,1,2.1086,-0.009,-0.009,0
-0.0010909,0.18182,0,1,2.1128,-0.006,-0.006,0
-0.00054545,0.18182,0,1,2.1171,-0.003,-0.003,0
-5.421e-20,0.18182,0,1,2.1213,0,0,0
0.00054545,0.18182,0,1,2.1256,0.003,0.003,0
0.0010909,0.18182,0,1,2.1298,0.006,0.006,0
0.0016364,0.18182,0,1,2.134,0.009,0.009,0
0.0021818,0.18182,0,1,2.1383,0.012,0.012,0
0.0027273,0.18182,0,1,2.1425,0.015,0.015,0
0.0032727,0.18182,0,1,2.1468,0.018,0.018,0
0.0038182,0.18182,0,1,2.151,0.021,0.021,0
0.0043636,0.18182,0,1,2.1553,0.024,0.024,0
0.0049091,0.18182,0,1,2.1595,0.027,0.027,0
0.0054545,0.18182,0,1,2.1637,0.03,0.03,0
0.006,0.18182,0,1,2.168,0.033,0.033,0
0.0065455,0.18182,0,1,2.1722,0.036,0.036,0
0.0070909,0.18182,0,1,2.1765,0.039,0.039,0
0.0076364,0.18182,0,1,2.1807,0.042,0.042,0
0.0081818,0.18182,0,1,2.185,0.045,0.045,0
0.0087273,0.18182,0,1,2.1892,0.048,0.048,0
0.0092727,0.18182,0,1,2.1934,0.051,0.051,0
0.0098182,0.18182,0,1,2.1977,0.054,0.054,0
0.010364,0.18182,0,1,2.2019,0.057,0.057,0
0.010909,0.18182,0,1,2.2062,0.06,0.06,0
0.011455,0.18182,0,1,2.2104,0.063,0.063,0
0.012,0.18182,0,1,2.2147,0.066,0.066,0
0.012545,0.18182,0,1,2.2189,0.069,0.069,0
0.013091,0.18182,0,1,2.2231,0.072,0.072,0
0.013636,0.18182,0,1,2.2274,0.075,0.075,0
0.014182,0.18182,0,1,2.2316,0.078,0.078,0
0.014727,0.18182,0,1,2.2359,0.081,0.081,0
0.015273,0.18182,0,1,2.2401,0.084,0.084,0
0.015818,0.18182,0,1,2.2444,0.087,0.087,0
0.016364,0.18182,0,1,2.2486,0.09,0.09,0
0.016909,0.18182,0,1,2.2528,0.093,0.093,0
0.017455,0.18182,0,1,2.2571,0.096,0.096,0
0.018,0.18182,0,1,2.2613,0.099,0.099,0
0.018545,0.18182,0,1,2.2656,0.102,0.102,0
0.019091,0.18182,0,1,2.2698,0.105,0.105,0
0.019636,0.18182,0,1,2.2741,0.108,0.108,0
0.020182,0.18182,0,1,2.2783,0.111,0.111,0
0.020727,0.18182,0,1,2.2825,0.114,0.114,0
0.021273,0.18182,0,1,2.2868,0.117,0.117,0
0.021818,0.18182,0,1,2.291,0.12,0.12,0
0.022364,0.18182,0,1,2.2953,0.123,0.123,0
0.022909,0.18182,0,1,2.2995,0.126,0.126,0
0.023455,0.18182,0,1,2.3038,0.129,0.129,0
0.024,0.18182,0,1,2.308,0.132,0.132,0
0.024545,0.18182,0,1,2.3122,0.135,0.135,0
0.025514,0.2346,0.049878,1,2.3165,0.138,0.138,0
0.027641,0.43203,0.23643,1,2.3207,0.141,0.141,0
0.030941,0.77574,0.56121,1,2.325,0.144,0.144,0
0.035681,1,0.7573,1,2.3292,0.147,0.147,0
0.040909,1,0.72729,1,2.3335,0.15,0.15,0
0.04605,1,0.699,1,2.3377,0.153,0.153,0
0.051104,1,0.67242,1,2.3419,0.156,0.156,0
0.056083,1,0.64729,1,2.3462,0.159,0.159,0
0.060991,1,0.6235,1,2.3504,0.162,0.162,0
0.065827,1,0.60104,1,2.3547,0.165,0.165,0
0.070596,1,0.5798,1,2.3589,0.168,0.168,0
0.075306,1,0.55961,1,2.3632,0.171,0.171,0
0.079957,1,0.54046,1,2.3674,0.174,0.174,0
0.084549,1,0.52233,1,2.3716,0.177,0.177,0
0.089091,1,0.50506,1,2.3759,0.18,0.18,0
0.093582,1,0.48861,1,2.3801,0.183,0.183,0
0.098023,1,0.473,1,2.3844,0.186,0.186,0
0.10242,1,0.45811,1,2.3886,0.189,0.189,0
0.10677,1,0.44388,1,2.3928,0.192,0.192,0
0.11108,1,0.43033,1,2.3971,0.195,0.195,0
0.11535,1,0.41741,1,2.4013,0.198,0.198,0
0.11959,1,0.40503,1,2.4056,0.201,0.201,0
0.12379,1,0.3932,1,2.4098,0.204,0.204,0
0.12795,1,0.3819,1,2.4141,0.207,0.207,0
0.13208,1,0.37106,1,2.4183,0.21,0.21,0
0.13618,1,0.36067,1,2.4225,0.213,0.213,0
0.14024,1,0.35073,1,2.4268,0.216,0.216,0
0.14428,1,0.34119,1,2.431,0.219,0.219,0
0.14829,1,0.33202,1,2.4353,0.222,0.222,0
0.15227,1,0.32323,1,2.4395,0.225,0.225,0
0.15623,1,0.31479,1,2.4438,0.228,0.228,0
0.16016,1,0.30666,1,2.448,0.231,0.231,0
0.16407,1,0.29884,1,2.4522,0.234,0.234,0
0.16795,1,0.29133,1,2.4565,0.237,0.237,0
0.17182,1,0.28409,1,2.4607,0.24,0.24,0
0.17566,1,0.27712,1,2.465,0.243,0.243,0
0.17948,1,0.2704,1,2.4692,0.246,0.246,0
0.18328,1,0.26393,1,2.4735,0.249,0.249,0
0.18707,1,0.25768,1,2.4777,0.252,0.252,0
0.19083,1,0.25165,1,2.4819,0.255,0.255,0
0.19457,1,0.24584,1,2.4862,0.258,0.258,0
0.1983,1,0.24021,1,2.4904,0.261,0.261,0
0.20202,1,0.23478,1,2.4947,0.264,0.264,0
0.20571,1,0.22954,1,2.4989,0.267,0.267,0
0.20939,1,0.22447,1,2.5032,0.27,0.27,0
0.21306,1,0.21956,1,2.5074,0.273,0.273,0
0.21671,1,0.21481,1,2.5116,0.276,0.276,0
0.22035,1,0.21022,1,2.5159,0.279,0.279,0
0.22397,1,0.20577,1,2.5201,0.282,0.282,0
0.22758,1,0.20146,1,2.5244,0.285,0.285,0
0.23118,1,0.19729,1,2.5286,0.288,0.288,0
0.23477,1,0.19324,1,2.5329,0.291,0.291,0
0.23834,1,0.18931,1,2.5371,0.294,0.294,0
0.2419,1,0.18551,1,2.5413,0.297,0.297,0
0.24545,1,0.18182,1,2.5456,0.3,0.3,0
0.24899,1,0.17823,1,2.5498,0.303,0.303,0
0.25252,1,0.17476,1,2.5541,0.306,0.306,0
0.25604,1,0.17138,1,2.5583,0.309,0.309,0
0.25955,1,0.1681,1,2.5626,0.312,0.312,0
0.26305,1,0.16491,1,2.5668,0.315,0.315,0
0.26654,1,0.16182,1,2.571,0.318,0.318,0
0.27002,1,0.15881,1,2.5753,0.321,0.321,0
0.2735,1,0.15588,1,2.5795,0.324,0.324,0
0.27696,1,0.15303,1,2.5838,0.327,0.327,0
0.28041,1,0.15026,1,2.588,0.33,0.33,0
0.28386,1,0.14757,1,2.5923,0.333,0.333,0
0.2873,1,0.14494,1,2.5965,0.336,0.336,0
0.29073,1,0.14239,1,2.6007,0.339,0.339,0
0.29415,1,0.1399,1,2.605,0.342,0.342,0
0.29757,1,0.13748,1,2.6092,0.345,0.345,0
0.30098,1,0.13512,1,2.6135,0.348,0.348,0
0.30438,1,0.13282,1,2.6177,0.351,0.351,0
0.30778,1,0.13058,1,2.622,0.354,0.354,0
0.31116,1,0.12839,1,2.6262,0.357,0.357,0
0.31455,1,0.12626,1,2.6304,0.36,0.36,0
0.31792,1,0.12418,1,2.6347,0.363,0.363,0
0.32129,1,0.12216,1,2.6389,0.366,0.366,0
0.32465,1,0.12018,1,2.6432,0.369,0.369,0
0.32801,1,0.11825,1,2.6474,0.372,0.372,0
0.33136,1,0.11636,1,2.6517,0.375,0.375,0
0.33471,1,0.11452,1,2.6559,0.378,0.378,0
0.33805,1,0.11273,1,2.6601,0.381,0.381,0
0.34139,1,0.11097,1,2.6644,0.384,0.384,0
0.34472,1,0.10926,1,2.6686,0.387,0.387,0
0.34804,1,0.10758,1,2.6729,0.39,0.39,0
0.35136,1,0.10595,1,2.6771,0.393,0.393,0
0.35468,1,0.10435,1,2.6813,0.396,0.396,0
0.35799,1,0.10279,1,2.6856,0.399,0.399,0
0.36129,1,0.10126,1,2.6898,0.402,0.402,0
0.3646,1,0.099763,1,2.6941,0.405,0.405,0
0.36789,1,0.098302,1,2.6983,0.408,0.408,0
0.37119,1,0.096872,1,2.7026,0.411,0.411,0
0.37447,1,0.095472,1,2.7068,0.414,0.414,0
0.37776,1,0.094104,1,2.711,0.417,0.417,0
0.38104,1,0.092765,1,2.7153,0.42,0.42,0
0.38432,1,0.091453,1,2.7195,0.423,0.423,0
0.38759,1,0.09017,1,2.7238,0.426,0.426,0
0.39086,1,0.088913,1,2.728,0.429,0.429,0
0.39412,1,0.087682,1,2.7323,0.432,0.432,0
0.39738,1,0.086477,1,2.7365,0.435,0.435,0
0.40064,1,0.085297,1,2.7407,0.438,0.438,0
0.40389,1,0.08414,1,2.745,0.441,0.441,0
0.40714,1,0.083007,1,2.7492,0.444,0.444,0
0.41039,1,0.081896,1,2.7535,0.447,0.447,0
0.41364,1,0.080808,1,2.7577,0.45,0.45,0
0.41688,1,0.079741,1,2.762,0.453,0.453,0
0.42011,1,0.078695,1,2.7662,0.456,0.456,0
0.42335,1,0.07767,1,2.7704,0.459,0.459,0
0.42658,1,0.076665,1,2.7747,0.462,0.462,0
0.42981,1,0.075679,1,2.7789,0.465,0.465,0
0.43303,1,0.074712,1,2.7832,0.468,0.468,0
0.43626,1,0.073763,1,2.7874,0.471,0.471,0
0.43948,1,0.072832,1,2.7917,0.474,0.474,0
0.44269,1,0.071919,1,2.7959,0.477,0.477,0
0.44591,1,0.071023,1,2.8001,0.48,0.48,0
0.44912,1,0.070143,1,2.8044,0.483,0.483,0
0.45233,1,0.06928,1,2.8086,0.486,0.486,0
0.45554,1,0.068433,1,2.8129,0.489,0.489,0
0.45874,1,0.0676,1,2.8171,0.492,0.492,0
0.46194,1,0.066783,1,2.8214,0.495,0.495,0
0.46514,1,0.065981,1,2.8256,0.498,0.498,0
0.46834,1,0.065194,1,2.8298,0.501,0.501,0
0.47153,1,0.06442,1,2.8341,0.504,0.504,0
0.47472,1,0.06366,1,2.8383,0.507,0.507,0
0.47791,1,0.062913,1,2.8426,0.51,0.51,0
0.4811,1,0.062179,1,2.8468,0.513,0.513,0
0.48429,1,0.061458,1,2.8511,0.516,0.516,0
0.48747,1,0.06075,1,2.8553,0.519,0.519,0
0.49065,1,0.060054,1,2.8595,0.522,0.522,0
0.49383,1,0.059369,1,2.8638,0.525,0.525,0
0.49701,1,0.058697,1,2.868,0.528,0.528,0
0.50018,1,0.058035,1,2.8723,0.531,0.531,0
0.50336,1,0.057385,1,2.8765,0.534,0.534,0
0.50653,1,0.056745,1,2.8808,0.537,0.537,0
0.5097,1,0.056117,1,2.885,0.54,0.54,0
0.51286,1,0.055498,1,2.8892,0.543,0.543,0
0.51603,1,0.05489,1,2.8935,0.546,0.546,0
0.51919,1,0.054292,1,2.8977,0.549,0.549,0
0.52236,1,0.053703,1,2.902,0.552,0.552,0
0.52552,1,0.053124,1,2.9062,0.555,0.555,0
0.52867,1,0.052555,1,2.9105,0.558,0.558,0
0.53183,1,0.051994,1,2.9147,0.561,0.561,0
0.53499,1,0.051442,1,2.9189,0.564,0.564,0
0.53814,1,0.0509,1,2.9232,0.567,0.567,0
0.54129,1,0.050365,1,2.9274,0.57,0.57,0
0.54444,1,0.049839,1,2.9317,0.573,0.573,0
0.54759,1,0.049321,1,2.9359,0.576,0.576,0
0.55074,1,0.048812,1,2.9402,0.579,0.579,0
0.55388,1,0.04831,1,2.9444,0.582,0.582,0
0.55703,1,0.047815,1,2.9486,0.585,0.585,0
0.56017,1,0.047329,1,2.9529,0.588,0.588,0
0.56331,1,0.04685,1,2.9571,0.591,0.591,0
0.56645,1,0.046377,1,2.9614,0.594,0.594,0
0.56959,1,0.045913,1,2.9656,0.597,0.597,0
0.57273,1,0.045455,1,2.9698,0.6,0.6,0
0.57586,1,0.045003,1,2.9741,0.603,0.603,0
0.579,1,0.044559,1,2.9783,0.606,0.606,0
0.58213,1,0.044121,1,2.9826,0.609,0.609,0
0.58526,1,0.043689,1,2.9868,0.612,0.612,0
0.58839,1,0.043264,1,2.9911,0.615,0.615,0
0.59152,1,0.042845,1,2.9953,0.618,0.618,0
0.59465,1,0.042432,1,2.9995,0.621,0.621,0
0.59778,1,0.042025,1,3.0038,0.624,0.624,0
0.6009,1,0.041624,1,3.008,0.627,0.627,0
0.60403,1,0.041229,1,3.0123,0.63,0.63,0
0.60715,1,0.040839,1,3.0165,0.633,0.633,0
0.61027,1,0.040454,1,3.0208,0.636,0.636,0
0.61339,1,0.040075,1,3.025,0.639,0.639,0
0.61651,1,0.039702,1,3.0292,0.642,0.642,0
0.61963,1,0.039333,1,3.0335,0.645,0.645,0
0.62275,1,0.03897,1,3.0377,0.648,0.648,0
0.62586,1,0.038612,1,3.042,0.651,0.651,0
0.62898,1,0.038258,1,3.0462,0.654,0.654,0
0.63209,1,0.03791,1,3.0505,0.657,0.657,0
0.63521,1,0.037566,1,3.0547,0.66,0.66,0
0.63832,1,0.037227,1,3.0589,0.663,0.663,0
0.64143,1,0.036892,1,3.0632,0.666,0.666,0
0.64454,1,0.036562,1,3.0674,0.669,0.669,0
0.64765,1,0.036236,1,3.0717,0.672,0.672,0
0.65076,1,0.035915,1,3.0759,0.675,0.675,0
0.65386,1,0.035598,1,3.0802,0.678,0.678,0
0.65697,1,0.035285,1,3.0844,0.681,0.681,0
0.66008,1,0.034976,1,3.0886,0.684,0.684,0
0.66318,1,0.034671,1,3.0929,0.687,0.687,0
0.66628,1,0.03437,1,3.0971,0.69,0.69,0
0.66939,1,0.034073,1,3.1014,0.693,0.693,0
0.67249,1,0.03378,1,3.1056,0.696,0.696,0
0.67559,1,0.033491,1,3.1099,0.699,0.699,0
0.67869,1,0.033205,1,3.1141,0.702,0.702,0
0.68179,1,0.032923,1,3.1183,0.705,0.705,0
0.68489,1,0.032645,1,3.1226,0.708,0.708,0
0.68799,1,0.03237,1,3.1268,0.711,0.711,0
0.69108,1,0.032098,1,3.1311,0.714,0.714,0
0.69418,1,0.03183,1,3.1353,0.717,0.717,0
0.69727,1,0.031566,1,3.1396,0.72,0.72,0
0.70037,1,0.031304,1,3.1438,0.723,0.723,0
0.70346,1,0.031046,1,3.148,0.726,0.726,0
0.70655,1,0.030791,1,3.1523,0.729,0.729,0
0.70965,1,0.030539,1,3.1565,0.732,0.732,0
0.71274,1,0.03029,1,3.1608,0.735,0.735,0
0.71583,1,0.030045,1,3.165,0.738,0.738,0
0.71892,1,0.029802,1,3.1693,0.741,0.741,0
0.72201,1,0.029562,1,3.1735,0.744,0.744,0
0.72509,1,0.029325,1,3.1777,0.747,0.747,0
0.72818,1,0.029091,1,3.182,0.75,0.75,0
0.73127,1,0.02886,1,3.1862,0.753,0.753,0
0.73435,1,0.028631,1,3.1905,0.756,0.756,0
0.73744,1,0.028405,1,3.1947,0.759,0.759,0
0.74053,1,0.028182,1,3.199,0.762,0.762,0
0.74361,1,0.027961,1,3.2032,0.765,0.765,0
0.74669,1,0.027743,1,3.2074,0.768,0.768,0
0.74978,1,0.027528,1,3.2117,0.771,0.771,0
0.75286,1,0.027315,1,3.2159,0.774,0.774,0
0.75594,1,0.027104,1,3.2202,0.777,0.777,0
0.75902,1,0.026896,1,3.2244,0.78,0.78,0
0.7621,1,0.02669,1,3.2286,0.783,0.783,0
0.76518,1,0.026487,1,3.2329,0.786,0.786,0
0.76826,1,0.026286,1,3.2371,0.789,0.789,0
0.77134,1,0.026087,1,3.2414,0.792,0.792,0
0.77442,1,0.025891,1,3.2456,0.795,0.795,0
0.77749,1,0.025697,1,3.2499,0.798,0.798,0
0.78057,1,0.025504,1,3.2541,0.801,0.801,0
0.78365,1,0.025314,1,3.2583,0.804,0.804,0
0.78672,1,0.025127,1,3.2626,0.807,0.807,0
0.7898,1,0.024941,1,3.2668,0.81,0.81,0
0.79287,1,0.024757,1,3.2711,0.813,0.813,0
0.79595,1,0.024575,1,3.2753,0.816,0.816,0
0.79902,1,0.024396,1,3.2796,0.819,0.819,0
0.80209,1,0.024218,1,3.2838,0.822,0.822,0
0.80517,1,0.024042,1,3.288,0.825,0.825,0
0.80824,1,0.023868,1,3.2923,0.828,0.828,0
0.81131,1,0.023696,1,3.2965,0.831,0.831,0
0.81438,1,0.023526,1,3.3008,0.834,0.834,0
0.81745,1,0.023358,1,3.305,0.837,0.837,0
0.82052,1,0.023191,1,3.3093,0.84,0.84,0
0.82359,1,0.023026,1,3.3135,0.843,0.843,0
0.82666,1,0.022863,1,3.3177,0.846,0.846,0
0.82973,1,0.022702,1,3.322,0.849,0.849,0
0.83279,1,0.022542,1,3.3262,0.852,0.852,0
0.83586,1,0.022385,1,3.3305,0.855,0.855,0
0.83893,1,0.022228,1,3.3347,0.858,0.858,0
0.84199,1,0.022074,1,3.339,0.861,0.861,0
0.84506,1,0.021921,1,3.3432,0.864,0.864,0
0.84813,1,0.021769,1,3.3474,0.867,0.867,0
0.85119,1,0.021619,1,3.3517,0.87,0.87,0
0.85426,1,0.021471,1,3.3559,0.873,0.873,0
0.85732,1,0.021324,1,3.3602,0.876,0.876,0
0.86038,1,0.021179,1,3.3644,0.879,0.879,0
0.86345,1,0.021035,1,3.3687,0.882,0.882,0
0.86651,1,0.020893,1,3.3729,0.885,0.885,0
0.86957,1,0.020752,1,3.3771,0.888,0.888,0
0.87263,1,0.020612,1,3.3814,0.891,0.891,0
0.8757,1,0.020474,1,3.3856,0.894,0.894,0
0.87876,1,0.020337,1,3.3899,0.897,0.897,0
0.88182,1,0.020202,1,3.3941,0.9,0.9,0
0.88488,1,0.020068,1,3.3984,0.903,0.903,0
0.88794,1,0.019935,1,3.4026,0.906,0.906,0
0.891,1,0.019804,1,3.4068,0.909,0.909,0
0.89406,1,0.019674,1,3.4111,0.912,0.912,0
0.89712,1,0.019545,1,3.4153,0.915,0.915,0
0.90017,1,0.019418,1,3.4196,0.918,0.918,0
0.90323,1,0.019291,1,3.4238,0.921,0.921,0
0.90629,1,0.019166,1,3.4281,0.924,0.924,0
0.90935,1,0.019042,1,3.4323,0.927,0.927,0
0.9124,1,0.01892,1,3.4365,0.93,0.93,0
0.91546,1,0.018798,1,3.4408,0.933,0.933,0
0.91852,1,0.018678,1,3.445,0.936,0.936,0
0.92157,1,0.018559,1,3.4493,0.939,0.939,0
0.92463,1,0.018441,1,3.4535,0.942,0.942,0
0.92768,1,0.018324,1,3.4578,0.945,0.945,0
0.93074,1,0.018208,1,3.462,0.948,0.948,0
0.93379,1,0.018093,1,3.4662,0.951,0.951,0
0.93685,1,0.01798,1,3.4705,0.954,0.954,0
0.9399,1,0.017867,1,3.4747,0.957,0.957,0
0.94295,1,0.017756,1,3.479,0.96,0.96,0
0.94601,1,0.017645,1,3.4832,0.963,0.963,0
0.94906,1,0.017536,1,3.4875,0.966,0.966,0
0.95211,1,0.017427,1,3.4917,0.969,0.969,0
0.95516,1,0.01732,1,3.4959,0.972,0.972,0
0.95822,1,0.017214,1,3.5002,0.975,0.975,0
0.96127,1,0.017108,1,3.5044,0.978,0.978,0
0.96432,1,0.017004,1,3.5087,0.981,0.981,0
0.96737,1,0.0169,1,3.5129,0.984,0.984,0
0.97042,1,0.016798,1,3.5171,0.987,0.987,0
0.97347,1,0.016696,1,3.5214,0.99,0.99,0
0.97652,1,0.016595,1,3.5256,0.993,0.993,0
0.97957,1,0.016495,1,3.5299,0.996,0.996,0
0.98262,1,0.016396,1,3.5341,0.999,0.999,0
0.98567,1,0.016298,1,3.5384,1.002,1.002,0
0.98872,1,0.016201,1,3.5426,1.005,1.005,0
0.99177,1,0.016105,1,3.5468,1.008,1.008,0
0.99481,1,0.016009,1,3.5511,1.011,1.011,0
0.99786,1,0.015915,1,3.5553,1.014,1.014,0
1.0009,1,0.015821,1,3.5596,1.017,1.017,0
1.004,1,0.015728,1,3.5638,1.02,1.02,0
1.007,1,0.015636,1,3.5681,1.023,1.023,0
1.0101,1,0.015545,1,3.5723,1.026,1.026,0
1.0131,1,0.015454,1,3.5765,1.029,1.029,0
1.0161,1,0.015365,1,3.5808,1.032,1.032,0
1.0192,1,0.015276,1,3.585,1.035,1.035,0
1.0222,1,0.015187,1,3.5893,1.038,1.038,0
1.0253,1,0.0151,1,3.5935,1.041,1.041,0
1.0283,1,0.015013,1,3.5978,1.044,1.044,0
1.0314,1,0.014927,1,3.602,1.047,1.047,0
1.0344,1,0.014842,1,3.6062,1.05,1.05,0
1.0375,1,0.014758,1,3.6105,1.053,1.053,0
1.0405,1,0.014674,1,3.6147,1.056,1.056,0
1.0435,1,0.014591,1,3.619,1.059,1.059,0
1.0466,1,0.014509,1,3.6232,1.062,1.062,0
1.0496,1,0.014427,1,3.6275,1.065,1.065,0
1.0527,1,0.014346,1,3.6317,1.068,1.068,0
1.0557,1,0.014266,1,3.6359,1.071,1.071,0
1.0588,1,0.014186,1,3.6402,1.074,1.074,0
1.0618,1,0.014107,1,3.6444,1.077,1.077,0
1.0648,1,0.014029,1,3.6487,1.08,1.08,0
1.0679,1,0.013952,1,3.6529,1.083,1.083,0
1.0709,1,0.013875,1,3.6572,1.086,1.086,0
1.074,1,0.013798,1,3.6614,1.089,1.089,0
1.077,1,0.013723,1,3.6656,1.092,1.092,0
1.0801,1,0.013647,1,3.6699,1.095,1.095,0
1.0831,1,0.013573,1,3.6741,1.098,1.098,0
1.0861,1,0.013499,1,3.6784,1.101,1.101,0
1.0892,1,0.013426,1,3.6826,1.104,1.104,0
1.0922,1,0.013353,1,3.6869,1.107,1.107,0
1.0953,1,0.013281,1,3.6911,1.11,1.11,0
1.0983,1,0.01321,1,3.6953,1.113,1.113,0
1.1013,1,0.013139,1,3.6996,1.116,1.116,0
1.1044,1,0.013068,1,3.7038,1.119,1.119,0
1.1074,1,0.012999,1,3.7081,1.122,1.122,0
1.1105,1,0.012929,1,3.7123,1.125,1.125,0
1.1135,1,0.012861,1,3.7166,1.128,1.128,0
1.1165,1,0.012792,1,3.7208,1.131,1.131,0
1.1196,1,0.012725,1,3.725,1.134,1.134,0
1.1226,1,0.012658,1,3.7293,1.137,1.137,0
1.1256,1,0.012591,1,3.7335,1.14,1.14,0
1.1287,1,0.012525,1,3.7378,1.143,1.143,0
1.1317,1,0.01246,1,3.742,1.146,1.146,0
1.1348,1,0.012395,1,3.7463,1.149,1.149,0
1.1378,1,0.01233,1,3.7505,1.152,1.152,0
1.1408,1,0.012266,1,3.7547,1.155,1.155,0
1.1439,1,0.012203,1,3.759,1.158,1.158,0
1.1469,1,0.01214,1,3.7632,1.161,1.161,0
1.1499,1,0.012077,1,3.7675,1.164,1.164,0
1.153,1,0.012015,1,3.7717,1.167,1.167,0
1.156,1,0.011954,1,3.776,1.17,1.17,0
1.159,1,0.011893,1,3.7802,1.173,1.173,0
1.1621,1,0.011832,1,3.7844,1.176,1.176,0
1.1651,1,0.011772,1,3.7887,1.179,1.179,0
1.1682,1,0.011712,1,3.7929,1.182,1.182,0
1.1712,1,0.011653,1,3.7972,1.185,1.185,0
1.1742,1,0.011594,1,3.8014,1.188,1.188,0
1.1773,1,0.011536,1,3.8056,1.191,1.191,0
1.1803,1,0.011478,1,3.8099,1.194,1.194,0
1.1833,1,0.011421,1,3.8141,1.197,1.197,0
1.1864,1,0.011364,1,3.8184,1.2,1.2,0
1.1894,1,0.011307,1,3.8226,1.203,1.203,0
1.1924,1,0.011251,1,3.8269,1.206,1.206,0
1.1955,1,0.011195,1,3.8311,1.209,1.209,0
1.1985,1,0.01114,1,3.8353,1.212,1.212,0
1.2015,1,0.011085,1,3.8396,1.215,1.215,0
1.2046,1,0.01103,1,3.8438,1.218,1.218,0
1.2076,1,0.010976,1,3.8481,1.221,1.221,0
1.2106,1,0.010922,1,3.8523,1.224,1.224,0
1.2137,1,0.010869,1,3.8566,1.227,1.227,0
1.2167,1,0.010816,1,3.8608,1.23,1.23,0
1.2197,1,0.010764,1,3.865,1.233,1.233,0
1.2228,1,0.010711,1,3.8693,1.236,1.236,0
1.2258,1,0.01066,1,3.8735,1.239,1.239,0
1.2288,1,0.010608,1,3.8778,1.242,1.242,0
1.2319,1,0.010557,1,3.882,1.245,1.245,0
1.2349,1,0.010506,1,3.8863,1.248,1.248,0
1.2379,1,0.010456,1,3.8905,1.251,1.251,0
1.241,1,0.010406,1,3.8947,1.254,1.254,0
1.244,1,0.010356,1,3.899,1.257,1.257,0
1.247,1,0.010307,1,3.9032,1.26,1.26,0
1.25,1,0.010258,1,3.9075,1.263,1.263,0
1.2531,1,0.01021,1,3.9117,1.266,1.266,0
1.2561,1,0.010161,1,3.916,1.269,1.269,0
1.2591,1,0.010114,1,3.9202,1.272,1.272,0
1.2622,1,0.010066,1,3.9244,1.275,1.275,0
1.2652,1,0.010019,1,3.9287,1.278,1.278,0
1.2682,1,0.009972,1,3.9329,1.281,1.281,0
1.2713,1,0.0099254,1,3.9372,1.284,1.284,0
1.2743,1,0.0098792,1,3.9414,1.287,1.287,0
1.2773,1,0.0098333,1,3.9457,1.29,1.29,0
1.2803,1,0.0097877,1,3.9499,1.293,1.293,0
1.2834,1,0.0097425,1,3.9541,1.296,1.296,0
1.2864,1,0.0096975,1,3.9584,1.299,1.299,0
1.2894,1,0.0096529,1,3.9626,1.302,1.302,0
1.2925,1,0.0096086,1,3.9669,1.305,1.305,0
1.2955,1,0.0095645,1,3.9711,1.308,1.308,0
1.2985,1,0.0095208,1,3.9754,1.311,1.311,0
1.3015,1,0.0094774,1,3.9796,1.314,1.314,0
1.3046,1,0.0094343,1,3.9838,1.317,1.317,0
1.3076,1,0.0093914,1,3.9881,1.32,1.32,0
1.3106,1,0.0093489,1,3.9923,1.323,1.323,0
1.3137,1,0.0093066,1,3.9966,1.326,1.326,0
1.3167,1,0.0092647,1,4.0008,1.329,1.329,0
1.3197,1,0.009223,1,4.0051,1.332,1.332,0
1.3227,1,0.0091816,1,4.0093,1.335,1.335,0
1.3258,1,0.0091404,1,4.0135,1.338,1.338,0
1.3288,1,0.0090996,1,4.0178,1.341,1.341,0
1.3318,1,0.009059,1,4.022,1.344,1.344,0
1.3349,1,0.0090187,1,4.0263,1.347,1.347,0
1.3379,1,0.0089787,1,4.0305,1.35,1.35,0
1.3409,1,0.0089389,1,4.0348,1.353,1.353,0
1.3439,1,0.0088994,1,4.039,1.356,1.356,0
1.347,1,0.0088601,1,4.0432,1.359,1.359,0
1.35,1,0.0088212,1,4.0475,1.362,1.362,0
1.353,1,0.0087824,1,4.0517,1.365,1.365,0
1.356,1,0.0087439,1,4.056,1.368,1.368,0
1.3591,1,0.0087057,1,4.0602,1.371,1.371,0
1.3621,1,0.0086678,1,4.0644,1.374,1.374,0
1.3651,1,0.00863,1,4.0687,1.377,1.377,0
1.3681,1,0.0085925,1,4.0729,1.38,1.38,0
1.3712,1,0.0085553,1,4.0772,1.383,1.383,0
1.3742,1,0.0085183,1,4.0814,1.386,1.386,0
1.3772,1,0.0084816,1,4.0857,1.389,1.389,0
1.3802,1,0.008445,1,4.0899,1.392,1.392,0
1.3833,1,0.0084087,1,4.0941,1.395,1.395,0
1.3863,1,0.0083727,1,4.0984,1.398,1.398,0
1.3893,1,0.0083369,1,4.1026,1.401,1.401,0
1.3923,1,0.0083013,1,4.1069,1.404,1.404,0
1.3954,1,0.0082659,1,4.1111,1.407,1.407,0
1.3984,1,0.0082308,1,4.1154,1.41,1.41,0
1.4014,1,0.0081959,1,4.1196,1.413,1.413,0
1.4044,1,0.0081612,1,4.1238,1.416,1.416,0
1.4075,1,0.0081267,1,4.1281,1.419,1.419,0
1.4105,1,0.0080925,1,4.1323,1.422,1.422,0
1.4135,1,0.0080584,1,4.1366,1.425,1.425,0
1.4165,1,0.0080246,1,4.1408,1.428,1.428,0
1.4196,1,0.007991,1,4.1451,1.431,1.431,0
1.4226,1,0.0079576,1,4.1493,1.434,1.434,0
1.4256,1,0.0079244,1,4.1535,1.437,1.437,0
1.4286,1,0.0078914,1,4.1578,1.44,1.44,0
1.4317,1,0.0078586,1,4.162,1.443,1.443,0
1.4347,1,0.0078261,1,4.1663,1.446,1.446,0
1.4377,1,0.0077937,1,4.1705,1.449,1.449,0
1.4407,1,0.0077615,1,4.1748,1.452,1.452,0
1.4438,1,0.0077295,1,4.179,1.455,1.455,0
1.4468,1,0.0076978,1,4.1832,1.458,1.458,0
1.4498,1,0.0076662,1,4.1875,1.461,1.461,0
1.4528,1,0.0076348,1,4.1917,1.464,1.464,0
1.4558,1,0.0076036,1,4.196,1.467,1.467,0
1.4589,1,0.0075726,1,4.2002,1.47,1.47,0
1.4619,1,0.0075418,1,4.2045,1.473,1.473,0
1.4649,1,0.0075112,1,4.2087,1.476,1.476,0
1.4679,1,0.0074807,1,4.2129,1.479,1.479,0
1.471,1,0.0074505,1,4.2172,1.482,1.482,0
1.474,1,0.0074204,1,4.2214,1.485,1.485,0
1.477,1,0.0073905,1,4.2257,1.488,1.488,0
1.48,1,0.0073608,1,4.2299,1.491,1.491,0
1.483,1,0.0073313,1,4.2342,1.494,1.494,0
1.4861,1,0.0073019,1,4.2384,1.497,1.497,0
nan,nan,nan,0,4.2426,1.5,1.5,0


==> sine-cosine-data/est_vals.csv <==
pressure,velx,vely,vtkValidPointMask,arclength,Points:0,Points:1,Points:2
0,-0.084506,2.8771,1,0,0,0,0
0.008997,-0.084506,2.8771,1,0.0042426,0.003,0.003,0
0.017988,-0.084506,2.8771,1,0.0084853,0.006,0.006,0
0.026973,-0.084506,2.8771,1,0.012728,0.009,0.009,0
0.035952,-0.084506,2.8771,1,0.016971,0.012,0.012,0
0.044925,-0.084506,2.8771,1,0.021213,0.015,0.015,0
0.053892,-0.10145,2.8999,1,0.025456,0.018,0.018,0
0.062853,-0.10145,2.8999,1,0.029698,0.021,0.021,0
0.071808,-0.10145,2.8999,1,0.033941,0.024,0.024,0
0.080757,-0.10145,2.8999,1,0.038184,0.027,0.027,0
0.0897,-0.10145,2.8999,1,0.042426,0.03,0.03,0
0.098638,-0.10145,2.8999,1,0.046669,0.033,0.033,0
0.10757,-0.1056,2.9232,1,0.050912,0.036,0.036,0
0.11649,-0.1056,2.9232,1,0.055154,0.039,0.039,0
0.12541,-0.1056,2.9232,1,0.059397,0.042,0.042,0
0.13433,-0.1056,2.9232,1,0.06364,0.045,0.045,0
0.14323,-0.1056,2.9232,1,0.067882,0.048,0.048,0
0.15213,-0.096945,2.9468,1,0.072125,0.051,0.051,0
0.16103,-0.096945,2.9468,1,0.076368,0.054,0.054,0
0.16992,-0.096945,2.9468,1,0.08061,0.057,0.057,0
0.1788,-0.096945,2.9468,1,0.084853,0.06,0.06,0
0.18768,-0.096945,2.9468,1,0.089095,0.063,0.063,0
0.19655,-0.096945,2.9468,1,0.093338,0.066,0.066,0
0.20542,-0.075487,2.9708,1,0.097581,0.069,0.069,0
0.21427,-0.075487,2.9708,1,0.10182,0.072,0.072,0
0.22313,-0.075487,2.9708,1,0.10607,0.075,0.075,0
0.23197,-0.075487,2.9708,1,0.11031,0.078,0.078,0
0.24082,-0.075487,2.9708,1,0.11455,0.081,0.081,0
0.24941,-0.091397,2.8526,1,0.11879,0.084,0.084,0
0.25715,-0.091397,2.8526,1,0.12304,0.087,0.087,0
0.26484,-0.091397,2.8526,1,0.12728,0.09,0.09,0
0.27251,-0.091397,2.8526,1,0.13152,0.093,0.093,0
0.28014,-0.091397,2.8526,1,0.13576,0.096,0.096,0
0.28774,-0.091397,2.8526,1,0.14001,0.099,0.099,0
0.29468,-0.32019,2.7623,1,0.14425,0.102,0.102,0
0.30134,-0.32019,2.7623,1,0.14849,0.105,0.105,0
0.30806,-0.32019,2.7623,1,0.15274,0.108,0.108,0
0.31483,-0.32019,2.7623,1,0.15698,0.111,0.111,0
0.32166,-0.32019,2.7623,1,0.16122,0.114,0.114,0
0.3285,-0.43431,2.5575,1,0.16546,0.117,0.117,0
0.33499,-0.43431,2.5575,1,0.16971,0.12,0.12,0
0.34139,-0.43431,2.5575,1,0.17395,0.123,0.123,0
0.34772,-0.43431,2.5575,1,0.17819,0.126,0.126,0
0.35397,-0.43431,2.5575,1,0.18243,0.129,0.129,0
0.36014,-0.43431,2.5575,1,0.18668,0.132,0.132,0
0.36614,-0.58837,2.4848,1,0.19092,0.135,0.135,0
0.37202,-0.58837,2.4848,1,0.19516,0.138,0.138,0
0.37784,-0.58837,2.4848,1,0.1994,0.141,0.141,0
0.38361,-0.58837,2.4848,1,0.20365,0.144,0.144,0
0.38933,-0.58837,2.4848,1,0.20789,0.147,0.147,0
0.39499,-0.67681,2.4277,1,0.21213,0.15,0.15,0
0.40029,-0.67681,2.4277,1,0.21637,0.153,0.153,0
0.40551,-0.67681,2.4277,1,0.22062,0.156,0.156,0
0.41065,-0.67681,2.4277,1,0.22486,0.159,0.159,0
0.41571,-0.67681,2.4277,1,0.2291,0.162,0.162,0
0.4207,-0.67681,2.4277,1,0.23335,0.165,0.165,0
0.42537,-0.84381,2.2069,1,0.23759,0.168,0.168,0
0.42966,-0.84381,2.2069,1,0.24183,0.171,0.171,0
0.4339,-0.84381,2.2069,1,0.24607,0.174,0.174,0
0.43807,-0.84381,2.2069,1,0.25032,0.177,0.177,0
0.44218,-0.84381,2.2069,1,0.25456,0.18,0.18,0
0.44622,-0.84381,2.2069,1,0.2588,0.183,0.183,0
0.44983,-1.0546,2.139,1,0.26304,0.186,0.186,0
0.45329,-1.0546,2.139,1,0.26729,0.189,0.189,0
0.45666,-1.0546,2.139,1,0.27153,0.192,0.192,0
0.45993,-1.0546,2.139,1,0.27577,0.195,0.195,0
0.46312,-1.0546,2.139,1,0.28001,0.198,0.198,0
0.46603,-1.1206,1.8942,1,0.28426,0.201,0.201,0
0.46851,-1.1206,1.8942,1,0.2885,0.204,0.204,0
0.47089,-1.1206,1.8942,1,0.29274,0.207,0.207,0
0.47319,-1.1206,1.8942,1,0.29698,0.21,0.21,0
0.47541,-1.1206,1.8942,1,0.30123,0.213,0.213,0
0.47753,-1.1206,1.8942,1,0.30547,0.216,0.216,0
0.47936,-1.3592,1.82,1,0.30971,0.219,0.219,0
0.48102,-1.3592,1.82,1,0.31396,0.222,0.222,0
0.48259,-1.3592,1.82,1,0.3182,0.225,0.225,0
0.48407,-1.3592,1.82,1,0.32244,0.228,0.228,0
0.48545,-1.3592,1.82,1,0.32668,0.231,0.231,0
0.48661,-1.5764,1.5598,1,0.33093,0.234,0.234,0
0.48721,-1.5764,1.5598,1,0.33517,0.237,0.237,0
0.4877,-1.5764,1.5598,1,0.33941,0.24,0.24,0
0.4881,-1.5764,1.5598,1,0.34365,0.243,0.243,0
0.4884,-1.5764,1.5598,1,0.3479,0.246,0.246,0
0.4886,-1.5764,1.5598,1,0.35214,0.249,0.249,0
0.48845,-1.6639,1.4698,1,0.35638,0.252,0.252,0
0.48806,-1.6639,1.4698,1,0.36062,0.255,0.255,0
0.48757,-1.6639,1.4698,1,0.36487,0.258,0.258,0
0.48697,-1.6639,1.4698,1,0.36911,0.261,0.261,0
0.48627,-1.6639,1.4698,1,0.37335,0.264,0.264,0
0.48543,-1.7512,1.3854,1,0.3776,0.267,0.267,0
0.48423,-1.7512,1.3854,1,0.38184,0.27,0.27,0
0.48294,-1.7512,1.3854,1,0.38608,0.273,0.273,0
0.48154,-1.7512,1.3854,1,0.39032,0.276,0.276,0
0.48005,-1.7512,1.3854,1,0.39457,0.279,0.279,0
0.47846,-1.7512,1.3854,1,0.39881,0.282,0.282,0
0.47641,-2.0174,1.1718,1,0.40305,0.285,0.285,0
0.47397,-2.0174,1.1718,1,0.40729,0.288,0.288,0
0.47144,-2.0174,1.1718,1,0.41154,0.291,0.291,0
0.46881,-2.0174,1.1718,1,0.41578,0.294,0.294,0
0.4661,-2.0174,1.1718,1,0.42002,0.297,0.297,0
0.46329,-2.0876,1.0967,1,0.42426,0.3,0.3,0
0.46012,-2.0876,1.0967,1,0.42851,0.303,0.303,0
0.45687,-2.0876,1.0967,1,0.43275,0.306,0.306,0
0.45354,-2.0876,1.0967,1,0.43699,0.309,0.309,0
0.45012,-2.0876,1.0967,1,0.44123,0.312,0.312,0
0.44661,-2.0876,1.0967,1,0.44548,0.315,0.315,0
0.44273,-2.3183,0.86425,1,0.44972,0.318,0.318,0
0.43841,-2.3183,0.86425,1,0.45396,0.321,0.321,0
0.43402,-2.3183,0.86425,1,0.45821,0.324,0.324,0
0.42954,-2.3183,0.86425,1,0.46245,0.327,0.327,0
0.42499,-2.3183,0.86425,1,0.46669,0.33,0.33,0
0.42037,-2.3183,0.86425,1,0.47093,0.333,0.333,0
0.41558,-2.375,0.79527,1,0.47518,0.336,0.336,0
0.41071,-2.375,0.79527,1,0.47942,0.339,0.339,0
0.40576,-2.375,0.79527,1,0.48366,0.342,0.342,0
0.40074,-2.375,0.79527,1,0.4879,0.345,0.345,0
0.39564,-2.375,0.79527,1,0.49215,0.348,0.348,0
0.39026,-2.6114,0.57481,1,0.49639,0.351,0.351,0
0.3844,-2.6114,0.57481,1,0.50063,0.354,0.354,0
0.37846,-2.6114,0.57481,1,0.50487,0.357,0.357,0
0.37247,-2.6114,0.57481,1,0.50912,0.36,0.36,0
0.3664,-2.6114,0.57481,1,0.51336,0.363,0.363,0
0.36026,-2.6114,0.57481,1,0.5176,0.366,0.366,0
0.35388,-2.662,0.50993,1,0.52184,0.369,0.369,0
0.34737,-2.662,0.50993,1,0.52609,0.372,0.372,0
0.3408,-2.662,0.50993,1,0.53033,0.375,0.375,0
0.33416,-2.662,0.50993,1,0.53457,0.378,0.378,0
0.32745,-2.662,0.50993,1,0.53882,0.381,0.381,0
0.3206,-2.7074,0.31654,1,0.54306,0.384,0.384,0
0.31342,-2.7074,0.31654,1,0.5473,0.387,0.387,0
0.30619,-2.7074,0.31654,1,0.55154,0.39,0.39,0
0.29891,-2.7074,0.31654,1,0.55579,0.393,0.393,0
0.29158,-2.7074,0.31654,1,0.56003,0.396,0.396,0
0.28421,-2.7074,0.31654,1,0.56427,0.399,0.399,0
0.27661,-2.8356,0.27022,1,0.56851,0.402,0.402,0
0.26888,-2.8356,0.27022,1,0.57276,0.405,0.405,0
0.26111,-2.8356,0.27022,1,0.577,0.408,0.408,0
0.25328,-2.8356,0.27022,1,0.58124,0.411,0.411,0
0.24541,-2.8356,0.27022,1,0.58548,0.414,0.414,0
0.23747,-2.8703,0.14419,1,0.58973,0.417,0.417,0
0.22936,-2.8703,0.14419,1,0.59397,0.42,0.42,0
0.2212,-2.8703,0.14419,1,0.59821,0.423,0.423,0
0.21301,-2.8703,0.14419,1,0.60245,0.426,0.426,0
0.20477,-2.8703,0.14419,1,0.6067,0.429,0.429,0
0.1965,-2.8703,0.14419,1,0.61094,0.432,0.432,0
0.1881,-2.8942,0.11249,1,0.61518,0.435,0.435,0
0.1796,-2.8942,0.11249,1,0.61943,0.438,0.438,0
0.17108,-2.8942,0.11249,1,0.62367,0.441,0.441,0
0.16252,-2.8942,0.11249,1,0.62791,0.444,0.444,0
0.15394,-2.8942,0.11249,1,0.63215,0.447,0.447,0
0.14534,-2.8942,0.11249,1,0.6364,0.45,0.45,0
0.13647,-2.9716,0.099466,1,0.64064,0.453,0.453,0
0.12759,-2.9716,0.099466,1,0.64488,0.456,0.456,0
0.1187,-2.9716,0.099466,1,0.64912,0.459,0.459,0
0.10979,-2.9716,0.099466,1,0.65337,0.462,0.462,0
0.10088,-2.9716,0.099466,1,0.65761,0.465,0.465,0
0.091883,-2.9884,-0.0050972,1,0.66185,0.468,0.468,0
0.082788,-2.9884,-0.0050972,1,0.66609,0.471,0.471,0
0.073671,-2.9884,-0.0050972,1,0.67034,0.474,0.474,0
0.064531,-2.9884,-0.0050972,1,0.67458,0.477,0.477,0
0.05537,-2.9884,-0.0050972,1,0.67882,0.48,0.48,0
0.046186,-2.9884,-0.0050972,1,0.68307,0.483,0.483,0
0.036914,-3.0466,-0.026281,1,0.68731,0.486,0.486,0
0.027623,-3.0466,-0.026281,1,0.69155,0.489,0.489,0
0.018322,-3.0466,-0.026281,1,0.69579,0.492,0.492,0
0.009011,-3.0466,-0.026281,1,0.70004,0.495,0.495,0
-0.00030999,-3.0466,-0.026281,1,0.70428,0.498,0.498,0
-0.0096031,-3.042,0.035483,1,0.70852,0.501,0.501,0
-0.018817,-3.042,0.035483,1,0.71276,0.504,0.504,0
-0.028019,-3.042,0.035483,1,0.71701,0.507,0.507,0
-0.037211,-3.042,0.035483,1,0.72125,0.51,0.51,0
-0.046392,-3.042,0.035483,1,0.72549,0.513,0.513,0
-0.055562,-3.042,0.035483,1,0.72973,0.516,0.516,0
-0.064724,-3.0352,0.043899,1,0.73398,0.519,0.519,0
-0.073872,-3.0352,0.043899,1,0.73822,0.522,0.522,0
-0.083005,-3.0352,0.043899,1,0.74246,0.525,0.525,0
-0.092125,-3.0352,0.043899,1,0.7467,0.528,0.528,0
-0.10123,-3.0352,0.043899,1,0.75095,0.531,0.531,0
-0.11028,-2.9536,0.081108,1,0.75519,0.534,0.534,0
-0.11914,-2.9536,0.081108,1,0.75943,0.537,0.537,0
-0.12798,-2.9536,0.081108,1,0.76368,0.54,0.54,0
-0.13678,-2.9536,0.081108,1,0.76792,0.543,0.543,0
-0.14556,-2.9536,0.081108,1,0.77216,0.546,0.546,0
-0.1543,-2.9536,0.081108,1,0.7764,0.549,0.549,0
-0.16301,-2.9289,0.11149,1,0.78065,0.552,0.552,0
-0.17169,-2.9289,0.11149,1,0.78489,0.555,0.555,0
-0.18033,-2.9289,0.11149,1,0.78913,0.558,0.558,0
-0.18895,-2.9289,0.11149,1,0.79337,0.561,0.561,0
-0.19754,-2.9289,0.11149,1,0.79762,0.564,0.564,0
-0.20608,-2.901,0.18732,1,0.80186,0.567,0.567,0
-0.21449,-2.901,0.18732,1,0.8061,0.57,0.57,0
-0.22285,-2.901,0.18732,1,0.81034,0.573,0.573,0
-0.23116,-2.901,0.18732,1,0.81459,0.576,0.576,0
-0.23942,-2.901,0.18732,1,0.81883,0.579,0.579,0
-0.24764,-2.901,0.18732,1,0.82307,0.582,0.582,0
-0.25577,-2.8692,0.22849,1,0.82731,0.585,0.585,0
-0.26382,-2.8692,0.22849,1,0.83156,0.588,0.588,0
-0.27182,-2.8692,0.22849,1,0.8358,0.591,0.591,0
-0.27977,-2.8692,0.22849,1,0.84004,0.594,0.594,0
-0.28767,-2.8692,0.22849,1,0.84429,0.597,0.597,0
-0.29551,-2.6942,0.46425,1,0.84853,0.6,0.6,0
-0.30266,-2.6942,0.46425,1,0.85277,0.603,0.603,0
-0.30975,-2.6942,0.46425,1,0.85701,0.606,0.606,0
-0.31678,-2.6942,0.46425,1,0.86126,0.609,0.609,0
-0.32375,-2.6942,0.46425,1,0.8655,0.612,0.612,0
-0.33066,-2.6942,0.46425,1,0.86974,0.615,0.615,0
-0.33745,-2.6507,0.52048,1,0.87398,0.618,0.618,0
-0.34412,-2.6507,0.52048,1,0.87823,0.621,0.621,0
-0.35073,-2.6507,0.52048,1,0.88247,0.624,0.624,0
-0.35728,-2.6507,0.52048,1,0.88671,0.627,0.627,0
-0.36378,-2.6507,0.52048,1,0.89095,0.63,0.63,0
-0.37021,-2.6507,0.52048,1,0.8952,0.633,0.633,0
-0.37617,-2.446,0.65789,1,0.89944,0.636,0.636,0
-0.382,-2.446,0.65789,1,0.90368,0.639,0.639,0
-0.38776,-2.446,0.65789,1,0.90793,0.642,0.642,0
-0.39345,-2.446,0.65789,1,0.91217,0.645,0.645,0
-0.39907,-2.446,0.65789,1,0.91641,0.648,0.648,0
-0.40453,-2.381,0.73202,1,0.92065,0.651,0.651,0
-0.40974,-2.381,0.73202,1,0.9249,0.654,0.654,0
-0.41485,-2.381,0.73202,1,0.92914,0.657,0.657,0
-0.41989,-2.381,0.73202,1,0.93338,0.66,0.66,0
-0.42484,-2.381,0.73202,1,0.93762,0.663,0.663,0
-0.4297,-2.381,0.73202,1,0.94187,0.666,0.666,0
-0.43443,-2.3155,0.80665,1,0.94611,0.669,0.669,0
-0.43905,-2.3155,0.80665,1,0.95035,0.672,0.672,0
-0.44359,-2.3155,0.80665,1,0.95459,0.675,0.675,0
-0.44804,-2.3155,0.80665,1,0.95884,0.678,0.678,0
-0.45241,-2.3155,0.80665,1,0.96308,0.681,0.681,0
-0.45653,-2.0414,1.0811,1,0.96732,0.684,0.684,0
-0.45999,-2.0414,1.0811,1,0.97156,0.687,0.687,0
-0.46337,-2.0414,1.0811,1,0.97581,0.69,0.69,0
-0.46666,-2.0414,1.0811,1,0.98005,0.693,0.693,0
-0.46987,-2.0414,1.0811,1,0.98429,0.696,0.696,0
-0.47299,-2.0414,1.0811,1,0.98854,0.699,0.699,0
-0.4758,-1.9742,1.1538,1,0.99278,0.702,0.702,0
-0.47843,-1.9742,1.1538,1,0.99702,0.705,0.705,0
-0.48097,-1.9742,1.1538,1,1.0013,0.708,0.708,0
-0.48342,-1.9742,1.1538,1,1.0055,0.711,0.711,0
-0.48579,-1.9742,1.1538,1,1.0097,0.714,0.714,0
-0.48802,-1.9033,1.3922,1,1.014,0.717,0.717,0
-0.48969,-1.9033,1.3922,1,1.0182,0.72,0.72,0
-0.49127,-1.9033,1.3922,1,1.0225,0.723,0.723,0
-0.49277,-1.9033,1.3922,1,1.0267,0.726,0.726,0
-0.49418,-1.9033,1.3922,1,1.031,0.729,0.729,0
-0.49552,-1.9033,1.3922,1,1.0352,0.732,0.732,0
-0.49643,-1.5465,1.464,1,1.0394,0.735,0.735,0
-0.49698,-1.5465,1.464,1,1.0437,0.738,0.738,0
-0.49742,-1.5465,1.464,1,1.0479,0.741,0.741,0
-0.49777,-1.5465,1.464,1,1.0522,0.744,0.744,0
-0.49802,-1.5465,1.464,1,1.0564,0.747,0.747,0
-0.49816,-1.5465,1.464,1,1.0607,0.75,0.75,0
-0.49797,-1.4728,1.5356,1,1.0649,0.753,0.753,0
-0.49767,-1.4728,1.5356,1,1.0691,0.756,0.756,0
-0.49728,-1.4728,1.5356,1,1.0734,0.759,0.759,0
-0.49678,-1.4728,1.5356,1,1.0776,0.762,0.762,0
-0.49618,-1.4728,1.5356,1,1.0819,0.765,0.765,0
-0.49524,-1.3884,1.8496,1,1.0861,0.768,0.768,0
-0.4939,-1.3884,1.8496,1,1.0904,0.771,0.771,0
-0.49246,-1.3884,1.8496,1,1.0946,0.774,0.774,0
-0.49091,-1.3884,1.8496,1,1.0988,0.777,0.777,0
-0.48926,-1.3884,1.8496,1,1.1031,0.78,0.78,0
-0.4875,-1.3884,1.8496,1,1.1073,0.783,0.783,0
-0.48564,-1.3019,1.9309,1,1.1116,0.786,0.786,0
-0.48368,-1.3019,1.9309,1,1.1158,0.789,0.789,0
-0.48162,-1.3019,1.9309,1,1.1201,0.792,0.792,0
-0.47945,-1.3019,1.9309,1,1.1243,0.795,0.795,0
-0.47717,-1.3019,1.9309,1,1.1285,0.798,0.798,0
-0.47449,-0.94649,2.0051,1,1.1328,0.801,0.801,0
-0.47109,-0.94649,2.0051,1,1.137,0.804,0.804,0
-0.46761,-0.94649,2.0051,1,1.1413,0.807,0.807,0
-0.46406,-0.94649,2.0051,1,1.1455,0.81,0.81,0
-0.46042,-0.94649,2.0051,1,1.1498,0.813,0.813,0
-0.45671,-0.94649,2.0051,1,1.154,0.816,0.816,0
-0.45253,-0.86465,2.3002,1,1.1582,0.819,0.819,0
-0.44816,-0.86465,2.3002,1,1.1625,0.822,0.822,0
-0.4437,-0.86465,2.3002,1,1.1667,0.825,0.825,0
-0.43915,-0.86465,2.3002,1,1.171,0.828,0.828,0
-0.43452,-0.86465,2.3002,1,1.1752,0.831,0.831,0
-0.42979,-0.77745,2.3874,1,1.1795,0.834,0.834,0
-0.42498,-0.77745,2.3874,1,1.1837,0.837,0.837,0
-0.42007,-0.77745,2.3874,1,1.1879,0.84,0.84,0
-0.41508,-0.77745,2.3874,1,1.1922,0.843,0.843,0
-0.41,-0.77745,2.3874,1,1.1964,0.846,0.846,0
-0.40483,-0.77745,2.3874,1,1.2007,0.849,0.849,0
-0.39934,-0.54293,2.5828,1,1.2049,0.852,0.852,0
-0.39366,-0.54293,2.5828,1,1.2092,0.855,0.855,0
-0.38789,-0.54293,2.5828,1,1.2134,0.858,0.858,0
-0.38204,-0.54293,2.5828,1,1.2176,0.861,0.861,0
-0.3761,-0.54293,2.5828,1,1.2219,0.864,0.864,0
-0.37003,-0.49738,2.647,1,1.2261,0.867,0.867,0
-0.36354,-0.49738,2.647,1,1.2304,0.87,0.87,0
-0.357,-0.49738,2.647,1,1.2346,0.873,0.873,0
-0.35041,-0.49738,2.647,1,1.2389,0.876,0.876,0
-0.34377,-0.49738,2.647,1,1.2431,0.879,0.879,0
-0.33707,-0.49738,2.647,1,1.2473,0.882,0.882,0
-0.33015,-0.43957,2.8901,1,1.2516,0.885,0.885,0
-0.32297,-0.43957,2.8901,1,1.2558,0.888,0.888,0
-0.31564,-0.43957,2.8901,1,1.2601,0.891,0.891,0
-0.30815,-0.43957,2.8901,1,1.2643,0.894,0.894,0
-0.30051,-0.43957,2.8901,1,1.2685,0.897,0.897,0
-0.29272,-0.43957,2.8901,1,1.2728,0.9,0.9,0
-0.2844,-0.20329,3.0138,1,1.277,0.903,0.903,0
-0.27606,-0.20329,3.0138,1,1.2813,0.906,0.906,0
-0.26769,-0.20329,3.0138,1,1.2855,0.909,0.909,0
-0.25929,-0.20329,3.0138,1,1.2898,0.912,0.912,0
-0.25086,-0.20329,3.0138,1,1.294,0.915,0.915,0
-0.24239,-0.15079,2.9603,1,1.2982,0.918,0.918,0
-0.23385,-0.15079,2.9603,1,1.3025,0.921,0.921,0
-0.22529,-0.15079,2.9603,1,1.3067,0.924,0.924,0
-0.21671,-0.15079,2.9603,1,1.311,0.927,0.927,0
-0.20811,-0.15079,2.9603,1,1.3152,0.93,0.93,0
-0.19948,-0.15079,2.9603,1,1.3195,0.933,0.933,0
-0.19082,-0.11389,2.9392,1,1.3237,0.936,0.936,0
-0.18214,-0.11389,2.9392,1,1.3279,0.939,0.939,0
-0.17344,-0.11389,2.9392,1,1.3322,0.942,0.942,0
-0.16471,-0.11389,2.9392,1,1.3364,0.945,0.945,0
-0.15596,-0.11389,2.9392,1,1.3407,0.948,0.948,0
-0.14719,-0.092588,2.9505,1,1.3449,0.951,0.951,0
-0.13839,-0.092588,2.9505,1,1.3492,0.954,0.954,0
-0.12956,-0.092588,2.9505,1,1.3534,0.957,0.957,0
-0.12072,-0.092588,2.9505,1,1.3576,0.96,0.96,0
-0.11184,-0.092588,2.9505,1,1.3619,0.963,0.963,0
-0.10295,-0.092588,2.9505,1,1.3661,0.966,0.966,0
-0.094028,-0.086891,2.9941,1,1.3704,0.969,0.969,0
-0.085084,-0.086891,2.9941,1,1.3746,0.972,0.972,0
-0.076115,-0.086891,2.9941,1,1.3789,0.975,0.975,0
-0.067122,-0.086891,2.9941,1,1.3831,0.978,0.978,0
-0.058105,-0.086891,2.9941,1,1.3873,0.981,0.981,0
-0.049063,-0.096796,3.07,1,1.3916,0.984,0.984,0
-0.039998,-0.096796,3.07,1,1.3958,0.987,0.987,0
-0.030908,-0.096796,3.07,1,1.4001,0.99,0.99,0
-0.021794,-0.096796,3.07,1,1.4043,0.993,0.993,0
-0.012656,-0.096796,3.07,1,1.4086,0.996,0.996,0
-0.0034936,-0.096796,3.07,1,1.4128,0.999,0.999,0
0.0057521,-0.084578,2.9602,1,1.417,1.002,1.002,0
0.015022,-0.084578,2.9602,1,1.4213,1.005,1.005,0
0.02428,-0.084578,2.9602,1,1.4255,1.008,1.008,0
0.033526,-0.084578,2.9602,1,1.4298,1.011,1.011,0
0.04276,-0.084578,2.9602,1,1.434,1.014,1.014,0
0.051982,-0.10665,2.9787,1,1.4383,1.017,1.017,0
0.061193,-0.10665,2.9787,1,1.4425,1.02,1.02,0
0.070392,-0.10665,2.9787,1,1.4467,1.023,1.023,0
0.079579,-0.10665,2.9787,1,1.451,1.026,1.026,0
0.088754,-0.10665,2.9787,1,1.4552,1.029,1.029,0
0.097917,-0.10665,2.9787,1,1.4595,1.032,1.032,0
0.10707,-0.11568,2.9975,1,1.4637,1.035,1.035,0
0.11621,-0.11568,2.9975,1,1.468,1.038,1.038,0
0.12534,-0.11568,2.9975,1,1.4722,1.041,1.041,0
0.13445,-0.11568,2.9975,1,1.4764,1.044,1.044,0
0.14356,-0.11568,2.9975,1,1.4807,1.047,1.047,0
0.15265,-0.11568,2.9975,1,1.4849,1.05,1.05,0
0.16173,-0.11167,3.0166,1,1.4892,1.053,1.053,0
0.1708,-0.11167,3.0166,1,1.4934,1.056,1.056,0
0.17986,-0.11167,3.0166,1,1.4977,1.059,1.059,0
0.1889,-0.11167,3.0166,1,1.5019,1.062,1.062,0
0.19794,-0.11167,3.0166,1,1.5061,1.065,1.065,0
0.20696,-0.094611,3.036,1,1.5104,1.068,1.068,0
0.21597,-0.094611,3.036,1,1.5146,1.071,1.071,0
0.22497,-0.094611,3.036,1,1.5189,1.074,1.074,0
0.23395,-0.094611,3.036,1,1.5231,1.077,1.077,0
0.24293,-0.094611,3.036,1,1.5274,1.08,1.08,0
0.25189,-0.094611,3.036,1,1.5316,1.083,1.083,0
0.2599,-0.10162,2.9151,1,1.5358,1.086,1.086,0
0.26776,-0.10162,2.9151,1,1.5401,1.089,1.089,0
0.27557,-0.10162,2.9151,1,1.5443,1.092,1.092,0
0.28335,-0.10162,2.9151,1,1.5486,1.095,1.095,0
0.29108,-0.10162,2.9151,1,1.5528,1.098,1.098,0
0.29846,-0.33823,2.8181,1,1.557,1.101,1.101,0
0.30523,-0.33823,2.8181,1,1.5613,1.104,1.104,0
0.31205,-0.33823,2.8181,1,1.5655,1.107,1.107,0
0.31891,-0.33823,2.8181,1,1.5698,1.11,1.11,0
0.32582,-0.33823,2.8181,1,1.574,1.113,1.113,0
0.33279,-0.33823,2.8181,1,1.5783,1.116,1.116,0
0.33947,-0.4572,2.6051,1,1.5825,1.119,1.119,0
0.34598,-0.4572,2.6051,1,1.5867,1.122,1.122,0
0.35242,-0.4572,2.6051,1,1.591,1.125,1.125,0
0.35877,-0.4572,2.6051,1,1.5952,1.128,1.128,0
0.36504,-0.4572,2.6051,1,1.5995,1.131,1.131,0
0.37119,-0.61393,2.5291,1,1.6037,1.134,1.134,0
0.37714,-0.61393,2.5291,1,1.608,1.137,1.137,0
0.38305,-0.61393,2.5291,1,1.6122,1.14,1.14,0
0.38889,-0.61393,2.5291,1,1.6164,1.143,1.143,0
0.39468,-0.61393,2.5291,1,1.6207,1.146,1.146,0
0.4004,-0.61393,2.5291,1,1.6249,1.149,1.149,0
0.40587,-0.7062,2.4688,1,1.6292,1.152,1.152,0
0.41116,-0.7062,2.4688,1,1.6334,1.155,1.155,0
0.41637,-0.7062,2.4688,1,1.6377,1.158,1.158,0
0.4215,-0.7062,2.4688,1,1.6419,1.161,1.161,0
0.42654,-0.7062,2.4688,1,1.6461,1.164,1.164,0
0.43145,-0.8741,2.2429,1,1.6504,1.167,1.167,0
0.43579,-0.8741,2.2429,1,1.6546,1.17,1.17,0
0.44007,-0.8741,2.2429,1,1.6589,1.173,1.173,0
0.44429,-0.8741,2.2429,1,1.6631,1.176,1.176,0
0.44844,-0.8741,2.2429,1,1.6674,1.179,1.179,0
0.45252,-0.8741,2.2429,1,1.6716,1.182,1.182,0
0.45631,-1.084,2.1727,1,1.6758,1.185,1.185,0
0.45982,-1.084,2.1727,1,1.6801,1.188,1.188,0
0.46324,-1.084,2.1727,1,1.6843,1.191,1.191,0
0.46656,-1.084,2.1727,1,1.6886,1.194,1.194,0
0.46978,-1.084,2.1727,1,1.6928,1.197,1.197,0
0.47291,-1.1519,1.9224,1,1.6971,1.2,1.2,0
0.47542,-1.1519,1.9224,1,1.7013,1.203,1.203,0
0.47784,-1.1519,1.9224,1,1.7055,1.206,1.206,0
0.48016,-1.1519,1.9224,1,1.7098,1.209,1.209,0
0.4824,-1.1519,1.9224,1,1.714,1.212,1.212,0
0.48455,-1.1519,1.9224,1,1.7183,1.215,1.215,0
0.48649,-1.3902,1.847,1,1.7225,1.218,1.218,0
0.48818,-1.3902,1.847,1,1.7268,1.221,1.221,0
0.48977,-1.3902,1.847,1,1.731,1.224,1.224,0
0.49127,-1.3902,1.847,1,1.7352,1.227,1.227,0
0.49267,-1.3902,1.847,1,1.7395,1.23,1.23,0
0.49398,-1.3902,1.847,1,1.7437,1.233,1.233,0
0.49466,-1.6055,1.5818,1,1.748,1.236,1.236,0
0.49517,-1.6055,1.5818,1,1.7522,1.239,1.239,0
0.49558,-1.6055,1.5818,1,1.7565,1.242,1.242,0
0.49589,-1.6055,1.5818,1,1.7607,1.245,1.245,0
0.4961,-1.6055,1.5818,1,1.7649,1.248,1.248,0
0.49608,-1.6939,1.4908,1,1.7692,1.251,1.251,0
0.4957,-1.6939,1.4908,1,1.7734,1.254,1.254,0
0.49522,-1.6939,1.4908,1,1.7777,1.257,1.257,0
0.49463,-1.6939,1.4908,1,1.7819,1.26,1.26,0
0.49394,-1.6939,1.4908,1,1.7862,1.263,1.263,0
0.49314,-1.6939,1.4908,1,1.7904,1.266,1.266,0
0.49201,-1.7821,1.4056,1,1.7946,1.269,1.269,0
0.49071,-1.7821,1.4056,1,1.7989,1.272,1.272,0
0.48931,-1.7821,1.4056,1,1.8031,1.275,1.275,0
0.48782,-1.7821,1.4056,1,1.8074,1.278,1.278,0
0.48623,-1.7821,1.4056,1,1.8116,1.281,1.281,0
0.48439,-2.046,1.1885,1,1.8159,1.284,1.284,0
0.48195,-2.046,1.1885,1,1.8201,1.287,1.287,0
0.47941,-2.046,1.1885,1,1.8243,1.29,1.29,0
0.47678,-2.046,1.1885,1,1.8286,1.293,1.293,0
0.47405,-2.046,1.1885,1,1.8328,1.296,1.296,0
0.47123,-2.046,1.1885,1,1.8371,1.299,1.299,0
0.46815,-2.1167,1.1128,1,1.8413,1.302,1.302,0
0.46488,-2.1167,1.1128,1,1.8455,1.305,1.305,0
0.46153,-2.1167,1.1128,1,1.8498,1.308,1.308,0
0.45809,-2.1167,1.1128,1,1.854,1.311,1.311,0
0.45456,-2.1167,1.1128,1,1.8583,1.314,1.314,0
0.45088,-2.3438,0.877,1,1.8625,1.317,1.317,0
0.44655,-2.3438,0.877,1,1.8668,1.32,1.32,0
0.44214,-2.3438,0.877,1,1.871,1.323,1.323,0
0.43765,-2.3438,0.877,1,1.8752,1.326,1.326,0
0.43309,-2.3438,0.877,1,1.8795,1.329,1.329,0
0.42844,-2.3438,0.877,1,1.8837,1.332,1.332,0
0.42367,-2.4007,0.80768,1,1.888,1.335,1.335,0
0.41878,-2.4007,0.80768,1,1.8922,1.338,1.338,0
0.41381,-2.4007,0.80768,1,1.8965,1.341,1.341,0
0.40877,-2.4007,0.80768,1,1.9007,1.344,1.344,0
0.40365,-2.4007,0.80768,1,1.9049,1.347,1.347,0
0.39846,-2.6342,0.58382,1,1.9092,1.35,1.35,0
0.39257,-2.6342,0.58382,1,1.9134,1.353,1.353,0
0.38661,-2.6342,0.58382,1,1.9177,1.356,1.356,0
0.38058,-2.6342,0.58382,1,1.9219,1.359,1.359,0
0.37449,-2.6342,0.58382,1,1.9262,1.362,1.362,0
0.36833,-2.6342,0.58382,1,1.9304,1.365,1.365,0
0.362,-2.6848,0.51874,1,1.9346,1.368,1.368,0
0.35547,-2.6848,0.51874,1,1.9389,1.371,1.371,0
0.34887,-2.6848,0.51874,1,1.9431,1.374,1.374,0
0.34221,-2.6848,0.51874,1,1.9474,1.377,1.377,0
0.33548,-2.6848,0.51874,1,1.9516,1.38,1.38,0
0.32868,-2.6848,0.51874,1,1.9559,1.383,1.383,0
0.3215,-2.7301,0.32226,1,1.9601,1.386,1.386,0
0.31424,-2.7301,0.32226,1,1.9643,1.389,1.389,0
0.30692,-2.7301,0.32226,1,1.9686,1.392,1.392,0
0.29956,-2.7301,0.32226,1,1.9728,1.395,1.395,0
0.29214,-2.7301,0.32226,1,1.9771,1.398,1.398,0
0.28459,-2.8552,0.27582,1,1.9813,1.401,1.401,0
0.27684,-2.8552,0.27582,1,1.9856,1.404,1.404,0
0.26903,-2.8552,0.27582,1,1.9898,1.407,1.407,0
0.26118,-2.8552,0.27582,1,1.994,1.41,1.41,0
0.25327,-2.8552,0.27582,1,1.9983,1.413,1.413,0
0.24532,-2.8552,0.27582,1,2.0025,1.416,1.416,0
0.23721,-2.8899,0.14748,1,2.0068,1.419,1.419,0
0.22902,-2.8899,0.14748,1,2.011,1.422,1.422,0
0.22079,-2.8899,0.14748,1,2.0153,1.425,1.425,0
0.21252,-2.8899,0.14748,1,2.0195,1.428,1.428,0
0.20421,-2.8899,0.14748,1,2.0237,1.431,1.431,0
0.19582,-2.9137,0.1158,1,2.028,1.434,1.434,0
0.18729,-2.9137,0.1158,1,2.0322,1.437,1.437,0
0.17872,-2.9137,0.1158,1,2.0365,1.44,1.44,0
0.17013,-2.9137,0.1158,1,2.0407,1.443,1.443,0
0.16151,-2.9137,0.1158,1,2.045,1.446,1.446,0
0.15286,-2.9137,0.1158,1,2.0492,1.449,1.449,0
0.14403,-2.9882,0.10287,1,2.0534,1.452,1.452,0
0.13511,-2.9882,0.10287,1,2.0577,1.455,1.455,0
0.12618,-2.9882,0.10287,1,2.0619,1.458,1.458,0
0.11723,-2.9882,0.10287,1,2.0662,1.461,1.461,0
0.10828,-2.9882,0.10287,1,2.0704,1.464,1.464,0
0.099292,-3.0049,-0.0036157,1,2.0747,1.467,1.467,0
0.090156,-3.0049,-0.0036157,1,2.0789,1.47,1.47,0
0.080999,-3.0049,-0.0036157,1,2.0831,1.473,1.473,0
0.071819,-3.0049,-0.0036157,1,2.0874,1.476,1.476,0
0.062618,-3.0049,-0.0036157,1,2.0916,1.479,1.479,0
0.053394,-3.0049,-0.0036157,1,2.0959,1.482,1.482,0
0.044107,-3.0613,-0.024792,1,2.1001,1.485,1.485,0
0.034774,-3.0613,-0.024792,1,2.1043,1.488,1.488,0
0.025432,-3.0613,-0.024792,1,2.1086,1.491,1.491,0
0.01608,-3.0613,-0.024792,1,2.1128,1.494,1.494,0
0.0067172,-3.0613,-0.024792,1,2.1171,1.497,1.497,0
-0.0026551,-3.0613,-0.024792,1,2.1213,1.5,1.5,0
-0.011919,-3.0566,0.03555,1,2.1256,1.503,1.503,0
-0.021171,-3.0566,0.03555,1,2.1298,1.506,1.506,0
-0.030413,-3.0566,0.03555,1,2.134,1.509,1.509,0
-0.039643,-3.0566,0.03555,1,2.1383,1.512,1.512,0
-0.048862,-3.0566,0.03555,1,2.1425,1.515,1.515,0
-0.058072,-3.0496,0.044186,1,2.1468,1.518,1.518,0
-0.06727,-3.0496,0.044186,1,2.151,1.521,1.521,0
-0.076453,-3.0496,0.044186,1,2.1553,1.524,1.524,0
-0.085622,-3.0496,0.044186,1,2.1595,1.527,1.527,0
-0.094776,-3.0496,0.044186,1,2.1637,1.53,1.53,0
-0.10392,-3.0496,0.044186,1,2.168,1.533,1.533,0
-0.11285,-2.9654,0.080225,1,2.1722,1.536,1.536,0
-0.12174,-2.9654,0.080225,1,2.1765,1.539,1.539,0
-0.13059,-2.9654,0.080225,1,2.1807,1.542,1.542,0
-0.13942,-2.9654,0.080225,1,2.185,1.545,1.545,0
-0.14821,-2.9654,0.080225,1,2.1892,1.548,1.548,0
-0.15697,-2.9407,0.11071,1,2.1934,1.551,1.551,0
-0.1657,-2.9407,0.11071,1,2.1977,1.554,1.554,0
-0.1744,-2.9407,0.11071,1,2.2019,1.557,1.557,0
-0.18306,-2.9407,0.11071,1,2.2062,1.56,1.56,0
-0.1917,-2.9407,0.11071,1,2.2104,1.563,1.563,0
-0.2003,-2.9407,0.11071,1,2.2147,1.566,1.566,0
-0.20879,-2.9126,0.18532,1,2.2189,1.569,1.569,0
-0.21721,-2.9126,0.18532,1,2.2231,1.572,1.572,0
-0.22558,-2.9126,0.18532,1,2.2274,1.575,1.575,0
-0.2339,-2.9126,0.18532,1,2.2316,1.578,1.578,0
-0.24217,-2.9126,0.18532,1,2.2359,1.581,1.581,0
-0.25038,-2.8805,0.22678,1,2.2401,1.584,1.584,0
-0.25849,-2.8805,0.22678,1,2.2444,1.587,1.587,0
-0.26655,-2.8805,0.22678,1,2.2486,1.59,1.59,0
-0.27455,-2.8805,0.22678,1,2.2528,1.593,1.593,0
-0.2825,-2.8805,0.22678,1,2.2571,1.596,1.596,0
-0.29041,-2.8805,0.22678,1,2.2613,1.599,1.599,0
-0.29783,-2.7039,0.46155,1,2.2656,1.602,1.602,0
-0.30497,-2.7039,0.46155,1,2.2698,1.605,1.605,0
-0.31206,-2.7039,0.46155,1,2.2741,1.608,1.608,0
-0.31908,-2.7039,0.46155,1,2.2783,1.611,1.611,0
-0.32605,-2.7039,0.46155,1,2.2825,1.614,1.614,0
-0.33294,-2.6601,0.51798,1,2.2868,1.617,1.617,0
-0.33967,-2.6601,0.51798,1,2.291,1.62,1.62,0
-0.34634,-2.6601,0.51798,1,2.2953,1.623,1.623,0
-0.35295,-2.6601,0.51798,1,2.2995,1.626,1.626,0
-0.3595,-2.6601,0.51798,1,2.3038,1.629,1.629,0
-0.36599,-2.6601,0.51798,1,2.308,1.632,1.632,0
-0.37216,-2.4541,0.65476,1,2.3122,1.635,1.635,0
-0.37805,-2.4541,0.65476,1,2.3165,1.638,1.638,0
-0.38387,-2.4541,0.65476,1,2.3207,1.641,1.641,0
-0.38962,-2.4541,0.65476,1,2.325,1.644,1.644,0
-0.3953,-2.4541,0.65476,1,2.3292,1.647,1.647,0
-0.4009,-2.4541,0.65476,1,2.3335,1.65,1.65,0
-0.40617,-2.3888,0.72916,1,2.3377,1.653,1.653,0
-0.41135,-2.3888,0.72916,1,2.3419,1.656,1.656,0
-0.41645,-2.3888,0.72916,1,2.3462,1.659,1.659,0
-0.42146,-2.3888,0.72916,1,2.3504,1.662,1.662,0
-0.42638,-2.3888,0.72916,1,2.3547,1.665,1.665,0
-0.43119,-2.3231,0.80404,1,2.3589,1.668,1.668,0
-0.43588,-2.3231,0.80404,1,2.3632,1.671,1.671,0
-0.44048,-2.3231,0.80404,1,2.3674,1.674,1.674,0
-0.44499,-2.3231,0.80404,1,2.3716,1.677,1.677,0
-0.44942,-2.3231,0.80404,1,2.3759,1.68,1.68,0
-0.45376,-2.3231,0.80404,1,2.3801,1.683,1.683,0
-0.45737,-2.0479,1.0777,1,2.3844,1.686,1.686,0
-0.4608,-2.0479,1.0777,1,2.3886,1.689,1.689,0
-0.46415,-2.0479,1.0777,1,2.3928,1.692,1.692,0
-0.46742,-2.0479,1.0777,1,2.3971,1.695,1.695,0
-0.4706,-2.0479,1.0777,1,2.4013,1.698,1.698,0
-0.47358,-1.9804,1.1507,1,2.4056,1.701,1.701,0
-0.47626,-1.9804,1.1507,1,2.4098,1.704,1.704,0
-0.47886,-1.9804,1.1507,1,2.4141,1.707,1.707,0
-0.48137,-1.9804,1.1507,1,2.4183,1.71,1.71,0
-0.4838,-1.9804,1.1507,1,2.4225,1.713,1.713,0
-0.48614,-1.9804,1.1507,1,2.4268,1.716,1.716,0
-0.48798,-1.9093,1.3888,1,2.431,1.719,1.719,0
-0.48962,-1.9093,1.3888,1,2.4353,1.722,1.722,0
-0.49117,-1.9093,1.3888,1,2.4395,1.725,1.725,0
-0.49264,-1.9093,1.3888,1,2.4438,1.728,1.728,0
-0.49403,-1.9093,1.3888,1,2.448,1.731,1.731,0
-0.4952,-1.5514,1.4608,1,2.4522,1.734,1.734,0
-0.4958,-1.5514,1.4608,1,2.4565,1.737,1.737,0
-0.49631,-1.5514,1.4608,1,2.4607,1.74,1.74,0
-0.49671,-1.5514,1.4608,1,2.465,1.743,1.743,0
-0.49701,-1.5514,1.4608,1,2.4692,1.746,1.746,0
-0.49722,-1.5514,1.4608,1,2.4735,1.749,1.749,0
-0.49716,-1.4774,1.5326,1,2.4777,1.752,1.752,0
-0.49692,-1.4774,1.5326,1,2.4819,1.755,1.755,0
-0.49658,-1.4774,1.5326,1,2.4862,1.758,1.758,0
-0.49614,-1.4774,1.5326,1,2.4904,1.761,1.761,0
-0.49559,-1.4774,1.5326,1,2.4947,1.764,1.764,0
-0.49489,-1.3928,1.8462,1,2.4989,1.767,1.767,0
-0.49361,-1.3928,1.8462,1,2.5032,1.77,1.77,0
-0.49222,-1.3928,1.8462,1,2.5074,1.773,1.773,0
-0.49073,-1.3928,1.8462,1,2.5116,1.776,1.776,0
-0.48914,-1.3928,1.8462,1,2.5159,1.779,1.779,0
-0.48744,-1.3928,1.8462,1,2.5201,1.782,1.782,0
-0.48564,-1.3059,1.9277,1,2.5244,1.785,1.785,0
-0.48373,-1.3059,1.9277,1,2.5286,1.788,1.788,0
-0.48173,-1.3059,1.9277,1,2.5329,1.791,1.791,0
-0.47961,-1.3059,1.9277,1,2.5371,1.794,1.794,0
-0.47739,-1.3059,1.9277,1,2.5413,1.797,1.797,0
-0.47507,-1.3059,1.9277,1,2.5456,1.8,1.8,0
-0.47172,-0.94991,2.0021,1,2.5498,1.803,1.803,0
-0.46829,-0.94991,2.0021,1,2.5541,1.806,1.806,0
-0.46478,-0.94991,2.0021,1,2.5583,1.809,1.809,0
-0.46119,-0.94991,2.0021,1,2.5626,1.812,1.812,0
-0.45752,-0.94991,2.0021,1,2.5668,1.815,1.815,0
-0.45355,-0.86785,2.2972,1,2.571,1.818,1.818,0
-0.44923,-0.86785,2.2972,1,2.5753,1.821,1.821,0
-0.44482,-0.86785,2.2972,1,2.5795,1.824,1.824,0
-0.44032,-0.86785,2.2972,1,2.5838,1.827,1.827,0
-0.43573,-0.86785,2.2972,1,2.588,1.83,1.83,0
-0.43105,-0.86785,2.2972,1,2.5923,1.833,1.833,0
-0.42628,-0.78043,2.3846,1,2.5965,1.836,1.836,0
-0.42142,-0.78043,2.3846,1,2.6007,1.839,1.839,0
-0.41648,-0.78043,2.3846,1,2.605,1.842,1.842,0
-0.41144,-0.78043,2.3846,1,2.6092,1.845,1.845,0
-0.40632,-0.78043,2.3846,1,2.6135,1.848,1.848,0
-0.40099,-0.54523,2.5802,1,2.6177,1.851,1.851,0
-0.39535,-0.54523,2.5802,1,2.622,1.854,1.854,0
-0.38963,-0.54523,2.5802,1,2.6262,1.857,1.857,0
-0.38382,-0.54523,2.5802,1,2.6304,1.86,1.86,0
-0.37792,-0.54523,2.5802,1,2.6347,1.863,1.863,0
-0.37194,-0.54523,2.5802,1,2.6389,1.866,1.866,0
-0.36557,-0.49987,2.6444,1,2.6432,1.869,1.869,0
-0.35907,-0.49987,2.6444,1,2.6474,1.872,1.872,0
-0.3525,-0.49987,2.6444,1,2.6517,1.875,1.875,0
-0.34589,-0.49987,2.6444,1,2.6559,1.878,1.878,0
-0.33923,-0.49987,2.6444,1,2.6601,1.881,1.881,0
-0.33245,-0.44212,2.8882,1,2.6644,1.884,1.884,0
-0.32533,-0.44212,2.8882,1,2.6686,1.887,1.887,0
-0.31807,-0.44212,2.8882,1,2.6729,1.89,1.89,0
-0.31065,-0.44212,2.8882,1,2.6771,1.893,1.893,0
-0.30307,-0.44212,2.8882,1,2.6813,1.896,1.896,0
-0.29534,-0.44212,2.8882,1,2.6856,1.899,1.899,0
-0.2872,-0.20405,3.0131,1,2.6898,1.902,1.902,0
-0.27887,-0.20405,3.0131,1,2.6941,1.905,1.905,0
-0.27051,-0.20405,3.0131,1,2.6983,1.908,1.908,0
-0.26212,-0.20405,3.0131,1,2.7026,1.911,1.911,0
-0.25371,-0.20405,3.0131,1,2.7068,1.914,1.914,0
-0.24526,-0.15123,2.96,1,2.711,1.917,1.917,0
-0.23673,-0.15123,2.96,1,2.7153,1.92,1.92,0
-0.22818,-0.15123,2.96,1,2.7195,1.923,1.923,0
-0.21961,-0.15123,2.96,1,2.7238,1.926,1.926,0
-0.21101,-0.15123,2.96,1,2.728,1.929,1.929,0
-0.20239,-0.15123,2.96,1,2.7323,1.932,1.932,0
-0.19375,-0.11401,2.9392,1,2.7365,1.935,1.935,0
-0.18507,-0.11401,2.9392,1,2.7407,1.938,1.938,0
-0.17638,-0.11401,2.9392,1,2.745,1.941,1.941,0
-0.16766,-0.11401,2.9392,1,2.7492,1.944,1.944,0
-0.15892,-0.11401,2.9392,1,2.7535,1.947,1.947,0
-0.15015,-0.092372,2.9506,1,2.7577,1.95,1.95,0
-0.14136,-0.092372,2.9506,1,2.762,1.953,1.953,0
-0.13254,-0.092372,2.9506,1,2.7662,1.956,1.956,0
-0.1237,-0.092372,2.9506,1,2.7704,1.959,1.959,0
-0.11484,-0.092372,2.9506,1,2.7747,1.962,1.962,0
-0.10595,-0.092372,2.9506,1,2.7789,1.965,1.965,0
-0.097032,-0.086329,2.9943,1,2.7832,1.968,1.968,0
-0.088094,-0.086329,2.9943,1,2.7874,1.971,1.971,0
-0.079132,-0.086329,2.9943,1,2.7917,1.974,1.974,0
-0.070145,-0.086329,2.9943,1,2.7959,1.977,1.977,0
-0.061134,-0.086329,2.9943,1,2.8001,1.98,1.98,0
-0.052099,-0.086329,2.9943,1,2.8044,1.983,1.983,0
-0.043039,-0.095879,3.0703,1,2.8086,1.986,1.986,0
-0.033955,-0.095879,3.0703,1,2.8129,1.989,1.989,0
-0.024847,-0.095879,3.0703,1,2.8171,1.992,1.992,0
-0.015714,-0.095879,3.0703,1,2.8214,1.995,1.995,0
-0.006557,-0.095879,3.0703,1,2.8256,1.998,1.998,0
0.0026561,-0.082869,2.9607,1,2.8298,2.001,2.001,0
0.011934,-0.082869,2.9607,1,2.8341,2.004,2.004,0
0.0212,-0.082869,2.9607,1,2.8383,2.007,2.007,0
0.030455,-0.082869,2.9607,1,2.8426,2.01,2.01,0
0.039697,-0.082869,2.9607,1,2.8468,2.013,2.013,0
0.048928,-0.082869,2.9607,1,2.8511,2.016,2.016,0
0.058148,-0.10539,2.9797,1,2.8553,2.019,2.019,0
0.067355,-0.10539,2.9797,1,2.8595,2.022,2.022,0
0.076551,-0.10539,2.9797,1,2.8638,2.025,2.025,0
0.085736,-0.10539,2.9797,1,2.868,2.028,2.028,0
0.094907,-0.10539,2.9797,1,2.8723,2.031,2.031,0
0.10407,-0.11465,2.9989,1,2.8765,2.034,2.034,0
0.11322,-0.11465,2.9989,1,2.8808,2.037,2.037,0
0.12235,-0.11465,2.9989,1,2.885,2.04,2.04,0
0.13148,-0.11465,2.9989,1,2.8892,2.043,2.043,0
0.14059,-0.11465,2.9989,1,2.8935,2.046,2.046,0
0.1497,-0.11465,2.9989,1,2.8977,2.049,2.049,0
0.15879,-0.11065,3.0181,1,2.902,2.052,2.052,0
0.16787,-0.11065,3.0181,1,2.9062,2.055,2.055,0
0.17693,-0.11065,3.0181,1,2.9105,2.058,2.058,0
0.18599,-0.11065,3.0181,1,2.9147,2.061,2.061,0
0.19503,-0.11065,3.0181,1,2.9189,2.064,2.064,0
0.20406,-0.093395,3.0374,1,2.9232,2.067,2.067,0
0.21308,-0.093395,3.0374,1,2.9274,2.07,2.07,0
0.22209,-0.093395,3.0374,1,2.9317,2.073,2.073,0
0.23109,-0.093395,3.0374,1,2.9359,2.076,2.076,0
0.24007,-0.093395,3.0374,1,2.9402,2.079,2.079,0
0.24905,-0.093395,3.0374,1,2.9444,2.082,2.082,0
0.25743,-0.096852,2.9184,1,2.9486,2.085,2.085,0
0.26531,-0.096852,2.9184,1,2.9529,2.088,2.088,0
0.27316,-0.096852,2.9184,1,2.9571,2.091,2.091,0
0.28096,-0.096852,2.9184,1,2.9614,2.094,2.094,0
0.28872,-0.096852,2.9184,1,2.9656,2.097,2.097,0
0.29644,-0.096852,2.9184,1,2.9698,2.1,2.1,0
0.30322,-0.3338,2.8211,1,2.9741,2.103,2.103,0
0.31004,-0.3338,2.8211,1,2.9783,2.106,2.106,0
0.31692,-0.3338,2.8211,1,2.9826,2.109,2.109,0
0.32384,-0.3338,2.8211,1,2.9868,2.112,2.112,0
0.3308,-0.3338,2.8211,1,2.9911,2.115,2.115,0
0.33764,-0.45368,2.608,1,2.9953,2.118,2.118,0
0.34421,-0.45368,2.608,1,2.9995,2.121,2.121,0
0.35069,-0.45368,2.608,1,3.0038,2.124,2.124,0
0.35708,-0.45368,2.608,1,3.008,2.127,2.127,0
0.3634,-0.45368,2.608,1,3.0123,2.13,2.13,0
0.36962,-0.45368,2.608,1,3.0165,2.133,2.133,0
0.37564,-0.61032,2.5322,1,3.0208,2.136,2.136,0
0.38158,-0.61032,2.5322,1,3.025,2.139,2.139,0
0.38747,-0.61032,2.5322,1,3.0292,2.142,2.142,0
0.39329,-0.61032,2.5322,1,3.0335,2.145,2.145,0
0.39906,-0.61032,2.5322,1,3.0377,2.148,2.148,0
0.40468,-0.7024,2.4721,1,3.042,2.151,2.151,0
0.41002,-0.7024,2.4721,1,3.0462,2.154,2.154,0
0.41527,-0.7024,2.4721,1,3.0505,2.157,2.157,0
0.42045,-0.7024,2.4721,1,3.0547,2.16,2.16,0
0.42555,-0.7024,2.4721,1,3.0589,2.163,2.163,0
0.43057,-0.7024,2.4721,1,3.0632,2.166,2.166,0
0.43507,-0.87011,2.2463,1,3.0674,2.169,2.169,0
0.43939,-0.87011,2.2463,1,3.0717,2.172,2.172,0
0.44365,-0.87011,2.2463,1,3.0759,2.175,2.175,0
0.44784,-0.87011,2.2463,1,3.0802,2.178,2.178,0
0.45196,-0.87011,2.2463,1,3.0844,2.181,2.181,0
0.45594,-1.0797,2.1763,1,3.0886,2.184,2.184,0
0.4595,-1.0797,2.1763,1,3.0929,2.187,2.187,0
0.46297,-1.0797,2.1763,1,3.0971,2.19,2.19,0
0.46635,-1.0797,2.1763,1,3.1014,2.193,2.193,0
0.46962,-1.0797,2.1763,1,3.1056,2.196,2.196,0
0.47281,-1.0797,2.1763,1,3.1099,2.199,2.199,0
0.47554,-1.1474,1.9257,1,3.1141,2.202,2.202,0
0.47801,-1.1474,1.9257,1,3.1183,2.205,2.205,0
0.48039,-1.1474,1.9257,1,3.1226,2.208,2.208,0
0.48268,-1.1474,1.9257,1,3.1268,2.211,2.211,0
0.48489,-1.1474,1.9257,1,3.1311,2.214,2.214,0
0.48697,-1.3848,1.8505,1,3.1353,2.217,2.217,0
0.48872,-1.3848,1.8505,1,3.1396,2.22,2.22,0
0.49037,-1.3848,1.8505,1,3.1438,2.223,2.223,0
0.49193,-1.3848,1.8505,1,3.148,2.226,2.226,0
0.49339,-1.3848,1.8505,1,3.1523,2.229,2.229,0
0.49475,-1.3848,1.8505,1,3.1565,2.232,2.232,0
0.49569,-1.5994,1.5848,1,3.1608,2.235,2.235,0
0.49626,-1.5994,1.5848,1,3.165,2.238,2.238,0
0.49673,-1.5994,1.5848,1,3.1693,2.241,2.241,0
0.49711,-1.5994,1.5848,1,3.1735,2.244,2.244,0
0.49738,-1.5994,1.5848,1,3.1777,2.247,2.247,0
0.49755,-1.5994,1.5848,1,3.182,2.25,2.25,0
0.49723,-1.6875,1.4939,1,3.1862,2.253,2.253,0
0.49681,-1.6875,1.4939,1,3.1905,2.256,2.256,0
0.49629,-1.6875,1.4939,1,3.1947,2.259,2.259,0
0.49566,-1.6875,1.4939,1,3.199,2.262,2.262,0
0.49493,-1.6875,1.4939,1,3.2032,2.265,2.265,0
0.49396,-1.7755,1.4089,1,3.2074,2.268,2.268,0
0.49272,-1.7755,1.4089,1,3.2117,2.271,2.271,0
0.49139,-1.7755,1.4089,1,3.2159,2.274,2.274,0
0.48996,-1.7755,1.4089,1,3.2202,2.277,2.277,0
0.48843,-1.7755,1.4089,1,3.2244,2.28,2.28,0
0.4868,-1.7755,1.4089,1,3.2286,2.283,2.283,0
0.48449,-2.0385,1.1912,1,3.2329,2.286,2.286,0
0.48202,-2.0385,1.1912,1,3.2371,2.289,2.289,0
0.47945,-2.0385,1.1912,1,3.2414,2.292,2.292,0
0.47679,-2.0385,1.1912,1,3.2456,2.295,2.295,0
0.47403,-2.0385,1.1912,1,3.2499,2.298,2.298,0
0.47109,-2.109,1.1157,1,3.2541,2.301,2.301,0
0.46789,-2.109,1.1157,1,3.2583,2.304,2.304,0
0.4646,-2.109,1.1157,1,3.2626,2.307,2.307,0
0.46122,-2.109,1.1157,1,3.2668,2.31,2.31,0
0.45775,-2.109,1.1157,1,3.2711,2.313,2.313,0
0.4542,-2.109,1.1157,1,3.2753,2.316,2.316,0
0.45007,-2.335,0.8793,1,3.2796,2.319,2.319,0
0.44573,-2.335,0.8793,1,3.2838,2.322,2.322,0
0.4413,-2.335,0.8793,1,3.288,2.325,2.325,0
0.43679,-2.335,0.8793,1,3.2923,2.328,2.328,0
0.43221,-2.335,0.8793,1,3.2965,2.331,2.331,0
0.42753,-2.3919,0.81005,1,3.3008,2.334,2.334,0
0.4227,-2.3919,0.81005,1,3.305,2.337,2.337,0
0.41779,-2.3919,0.81005,1,3.3093,2.34,2.34,0
0.41281,-2.3919,0.81005,1,3.3135,2.343,2.343,0
0.40775,-2.3919,0.81005,1,3.3177,2.346,2.346,0
0.40261,-2.3919,0.81005,1,3.322,2.349,2.349,0
0.39699,-2.6241,0.58562,1,3.3262,2.352,2.352,0
0.39109,-2.6241,0.58562,1,3.3305,2.355,2.355,0
0.38512,-2.6241,0.58562,1,3.3347,2.358,2.358,0
0.37908,-2.6241,0.58562,1,3.339,2.361,2.361,0
0.37298,-2.6241,0.58562,1,3.3432,2.364,2.364,0
0.36679,-2.6747,0.52062,1,3.3474,2.367,2.367,0
0.36032,-2.6747,0.52062,1,3.3517,2.37,2.37,0
0.35378,-2.6747,0.52062,1,3.3559,2.373,2.373,0
0.34718,-2.6747,0.52062,1,3.3602,2.376,2.376,0
0.34051,-2.6747,0.52062,1,3.3644,2.379,2.379,0
0.33377,-2.6747,0.52062,1,3.3687,2.382,2.382,0
0.32677,-2.7201,0.32302,1,3.3729,2.385,2.385,0
0.31955,-2.7201,0.32302,1,3.3771,2.388,2.388,0
0.31229,-2.7201,0.32302,1,3.3814,2.391,2.391,0
0.30498,-2.7201,0.32302,1,3.3856,2.394,2.394,0
0.29761,-2.7201,0.32302,1,3.3899,2.397,2.397,0
0.2902,-2.844,0.2767,1,3.3941,2.4,2.4,0
0.28249,-2.844,0.2767,1,3.3984,2.403,2.403,0
0.27474,-2.844,0.2767,1,3.4026,2.406,2.406,0
0.26694,-2.844,0.2767,1,3.4068,2.409,2.409,0
0.25909,-2.844,0.2767,1,3.4111,2.412,2.412,0
0.2512,-2.844,0.2767,1,3.4153,2.415,2.415,0
0.24319,-2.8786,0.14741,1,3.4196,2.418,2.418,0
0.23505,-2.8786,0.14741,1,3.4238,2.421,2.421,0
0.22687,-2.8786,0.14741,1,3.4281,2.424,2.424,0
0.21865,-2.8786,0.14741,1,3.4323,2.427,2.427,0
0.21039,-2.8786,0.14741,1,3.4365,2.43,2.43,0
0.20209,-2.8786,0.14741,1,3.4408,2.433,2.433,0
0.19361,-2.9025,0.11579,1,3.445,2.436,2.436,0
0.18509,-2.9025,0.11579,1,3.4493,2.439,2.439,0
0.17654,-2.9025,0.11579,1,3.4535,2.442,2.442,0
0.16797,-2.9025,0.11579,1,3.4578,2.445,2.445,0
0.15937,-2.9025,0.11579,1,3.462,2.448,2.448,0
0.15066,-2.9755,0.1028,1,3.4662,2.451,2.451,0
0.14178,-2.9755,0.1028,1,3.4705,2.454,2.454,0
0.13289,-2.9755,0.1028,1,3.4747,2.457,2.457,0
0.12399,-2.9755,0.1028,1,3.479,2.46,2.46,0
0.11507,-2.9755,0.1028,1,3.4832,2.463,2.463,0
0.10615,-2.9755,0.1028,1,3.4875,2.466,2.466,0
0.09709,-2.9922,-0.0047826,1,3.4917,2.469,2.469,0
0.087976,-2.9922,-0.0047826,1,3.4959,2.472,2.472,0
0.07884,-2.9922,-0.0047826,1,3.5002,2.475,2.475,0
0.069682,-2.9922,-0.0047826,1,3.5044,2.478,2.478,0
0.060502,-2.9922,-0.0047826,1,3.5087,2.481,2.481,0
0.051284,-3.0467,-0.025967,1,3.5129,2.484,2.484,0
0.041994,-3.0467,-0.025967,1,3.5171,2.487,2.487,0
0.032694,-3.0467,-0.025967,1,3.5214,2.49,2.49,0
0.023385,-3.0467,-0.025967,1,3.5256,2.493,2.493,0
0.014065,-3.0467,-0.025967,1,3.5299,2.496,2.496,0
0.0047354,-3.0467,-0.025967,1,3.5341,2.499,2.499,0
-0.0045297,-3.0421,0.032238,1,3.5384,2.502,2.502,0
-0.01375,-3.0421,0.032238,1,3.5426,2.505,2.505,0
-0.022959,-3.0421,0.032238,1,3.5468,2.508,2.508,0
-0.032158,-3.0421,0.032238,1,3.5511,2.511,2.511,0
-0.041345,-3.0421,0.032238,1,3.5553,2.514,2.514,0
-0.050522,-3.0351,0.04076,1,3.5596,2.517,2.517,0
-0.05969,-3.0351,0.04076,1,3.5638,2.52,2.52,0
-0.068844,-3.0351,0.04076,1,3.5681,2.523,2.523,0
-0.077984,-3.0351,0.04076,1,3.5723,2.526,2.526,0
-0.087109,-3.0351,0.04076,1,3.5765,2.529,2.529,0
-0.096219,-3.0351,0.04076,1,3.5808,2.532,2.532,0
-0.1052,-2.9482,0.074879,1,3.585,2.535,2.535,0
-0.11406,-2.9482,0.074879,1,3.5893,2.538,2.538,0
-0.12288,-2.9482,0.074879,1,3.5935,2.541,2.541,0
-0.13168,-2.9482,0.074879,1,3.5978,2.544,2.544,0
-0.14045,-2.9482,0.074879,1,3.602,2.547,2.547,0
-0.14918,-2.9482,0.074879,1,3.6062,2.55,2.55,0
-0.15789,-2.9237,0.10496,1,3.6105,2.553,2.553,0
-0.16656,-2.9237,0.10496,1,3.6147,2.556,2.556,0
-0.1752,-2.9237,0.10496,1,3.619,2.559,2.559,0
-0.18381,-2.9237,0.10496,1,3.6232,2.562,2.562,0
-0.19239,-2.9237,0.10496,1,3.6275,2.565,2.565,0
-0.20089,-2.8959,0.1774,1,3.6317,2.568,2.568,0
-0.2093,-2.8959,0.1774,1,3.6359,2.571,2.571,0
-0.21766,-2.8959,0.1774,1,3.6402,2.574,2.574,0
-0.22597,-2.8959,0.1774,1,3.6444,2.577,2.577,0
-0.23423,-2.8959,0.1774,1,3.6487,2.58,2.58,0
-0.24245,-2.8959,0.1774,1,3.6529,2.583,2.583,0
-0.25055,-2.864,0.21844,1,3.6572,2.586,2.586,0
-0.2586,-2.864,0.21844,1,3.6614,2.589,2.589,0
-0.26659,-2.864,0.21844,1,3.6656,2.592,2.592,0
-0.27454,-2.864,0.21844,1,3.6699,2.595,2.595,0
-0.28243,-2.864,0.21844,1,3.6741,2.598,2.598,0
-0.29006,-2.6846,0.44958,1,3.6784,2.601,2.601,0
-0.2972,-2.6846,0.44958,1,3.6826,2.604,2.604,0
-0.30428,-2.6846,0.44958,1,3.6869,2.607,2.607,0
-0.3113,-2.6846,0.44958,1,3.6911,2.61,2.61,0
-0.31826,-2.6846,0.44958,1,3.6953,2.613,2.613,0
-0.32516,-2.6846,0.44958,1,3.6996,2.616,2.616,0
-0.33192,-2.6413,0.50534,1,3.7038,2.619,2.619,0
-0.33859,-2.6413,0.50534,1,3.7081,2.622,2.622,0
-0.34519,-2.6413,0.50534,1,3.7123,2.625,2.625,0
-0.35175,-2.6413,0.50534,1,3.7166,2.628,2.628,0
-0.35824,-2.6413,0.50534,1,3.7208,2.631,2.631,0
-0.36457,-2.4326,0.63981,1,3.725,2.634,2.634,0
-0.37047,-2.4326,0.63981,1,3.7293,2.637,2.637,0
-0.37629,-2.4326,0.63981,1,3.7335,2.64,2.64,0
-0.38205,-2.4326,0.63981,1,3.7378,2.643,2.643,0
-0.38773,-2.4326,0.63981,1,3.742,2.646,2.646,0
-0.39334,-2.4326,0.63981,1,3.7463,2.649,2.649,0
-0.39871,-2.3679,0.71344,1,3.7505,2.652,2.652,0
-0.4039,-2.3679,0.71344,1,3.7547,2.655,2.655,0
-0.40901,-2.3679,0.71344,1,3.759,2.658,2.658,0
-0.41403,-2.3679,0.71344,1,3.7632,2.661,2.661,0
-0.41897,-2.3679,0.71344,1,3.7675,2.664,2.664,0
-0.42382,-2.3027,0.78755,1,3.7717,2.667,2.667,0
-0.42852,-2.3027,0.78755,1,3.776,2.67,2.67,0
-0.43314,-2.3027,0.78755,1,3.7802,2.673,2.673,0
-0.43767,-2.3027,0.78755,1,3.7844,2.676,2.676,0
-0.44212,-2.3027,0.78755,1,3.7887,2.679,2.679,0
-0.44649,-2.3027,0.78755,1,3.7929,2.682,2.682,0
-0.45036,-2.025,1.0573,1,3.7972,2.685,2.685,0
-0.45382,-2.025,1.0573,1,3.8014,2.688,2.688,0
-0.45719,-2.025,1.0573,1,3.8056,2.691,2.691,0
-0.46049,-2.025,1.0573,1,3.8099,2.694,2.694,0
-0.46369,-2.025,1.0573,1,3.8141,2.697,2.697,0
-0.46682,-1.9582,1.1296,1,3.8184,2.7,2.7,0
-0.46952,-1.9582,1.1296,1,3.8226,2.703,2.703,0
-0.47215,-1.9582,1.1296,1,3.8269,2.706,2.706,0
-0.47469,-1.9582,1.1296,1,3.8311,2.709,2.709,0
-0.47714,-1.9582,1.1296,1,3.8353,2.712,2.712,0
-0.47952,-1.9582,1.1296,1,3.8396,2.715,2.715,0
-0.48157,-1.8877,1.3648,1,3.8438,2.718,2.718,0
-0.48324,-1.8877,1.3648,1,3.8481,2.721,2.721,0
-0.48483,-1.8877,1.3648,1,3.8523,2.724,2.724,0
-0.48634,-1.8877,1.3648,1,3.8566,2.727,2.727,0
-0.48776,-1.8877,1.3648,1,3.8608,2.73,2.73,0
-0.4891,-1.8877,1.3648,1,3.865,2.733,2.733,0
-0.48981,-1.5273,1.4361,1,3.8693,2.736,2.736,0
-0.49035,-1.5273,1.4361,1,3.8735,2.739,2.739,0
-0.49079,-1.5273,1.4361,1,3.8778,2.742,2.742,0
-0.49113,-1.5273,1.4361,1,3.882,2.745,2.745,0
-0.49138,-1.5273,1.4361,1,3.8863,2.748,2.748,0
-0.49144,-1.4542,1.507,1,3.8905,2.751,2.751,0
-0.49125,-1.4542,1.507,1,3.8947,2.754,2.754,0
-0.49095,-1.4542,1.507,1,3.899,2.757,2.757,0
-0.49055,-1.4542,1.507,1,3.9032,2.76,2.76,0
-0.49006,-1.4542,1.507,1,3.9075,2.763,2.763,0
-0.48946,-1.4542,1.507,1,3.9117,2.766,2.766,0
-0.48835,-1.3704,1.8171,1,3.916,2.769,2.769,0
-0.48702,-1.3704,1.8171,1,3.9202,2.772,2.772,0
-0.48558,-1.3704,1.8171,1,3.9244,2.775,2.775,0
-0.48405,-1.3704,1.8171,1,3.9287,2.778,2.778,0
-0.4824,-1.3704,1.8171,1,3.9329,2.781,2.781,0
-0.48066,-1.2845,1.8979,1,3.9372,2.784,2.784,0
-0.47881,-1.2845,1.8979,1,3.9414,2.787,2.787,0
-0.47686,-1.2845,1.8979,1,3.9457,2.79,2.79,0
-0.47481,-1.2845,1.8979,1,3.9499,2.793,2.793,0
-0.47265,-1.2845,1.8979,1,3.9541,2.796,2.796,0
-0.47039,-1.2845,1.8979,1,3.9584,2.799,2.799,0
-0.4674,-0.92613,1.9717,1,3.9626,2.802,2.802,0
-0.46402,-0.92613,1.9717,1,3.9669,2.805,2.805,0
-0.46055,-0.92613,1.9717,1,3.9711,2.808,2.808,0
-0.45701,-0.92613,1.9717,1,3.9754,2.811,2.811,0
-0.45339,-0.92613,1.9717,1,3.9796,2.814,2.814,0
-0.44963,-0.84496,2.2645,1,3.9838,2.817,2.817,0
-0.44537,-0.84496,2.2645,1,3.9881,2.82,2.82,0
-0.44102,-0.84496,2.2645,1,3.9923,2.823,2.823,0
-0.43657,-0.84496,2.2645,1,3.9966,2.826,2.826,0
-0.43205,-0.84496,2.2645,1,4.0008,2.829,2.829,0
-0.42743,-0.84496,2.2645,1,4.0051,2.832,2.832,0
-0.42272,-0.7584,2.3513,1,4.0093,2.835,2.835,0
-0.41793,-0.7584,2.3513,1,4.0135,2.838,2.838,0
-0.41305,-0.7584,2.3513,1,4.0178,2.841,2.841,0
-0.40808,-0.7584,2.3513,1,4.022,2.844,2.844,0
-0.40302,-0.7584,2.3513,1,4.0263,2.847,2.847,0
-0.39787,-0.7584,2.3513,1,4.0305,2.85,2.85,0
-0.3923,-0.52254,2.5466,1,4.0348,2.853,2.853,0
-0.38664,-0.52254,2.5466,1,4.039,2.856,2.856,0
-0.38089,-0.52254,2.5466,1,4.0432,2.859,2.859,0
-0.37506,-0.52254,2.5466,1,4.0475,2.862,2.862,0
-0.36915,-0.52254,2.5466,1,4.0517,2.865,2.865,0
-0.36297,-0.47722,2.6105,1,4.056,2.868,2.868,0
-0.35651,-0.47722,2.6105,1,4.0602,2.871,2.871,0
-0.35,-0.47722,2.6105,1,4.0644,2.874,2.874,0
-0.34344,-0.47722,2.6105,1,4.0687,2.877,2.877,0
-0.33683,-0.47722,2.6105,1,4.0729,2.88,2.88,0
-0.33016,-0.47722,2.6105,1,4.0772,2.883,2.883,0
-0.32316,-0.41631,2.8533,1,4.0814,2.886,2.886,0
-0.31598,-0.41631,2.8533,1,4.0857,2.889,2.889,0
-0.30864,-0.41631,2.8533,1,4.0899,2.892,2.892,0
-0.30114,-0.41631,2.8533,1,4.0941,2.895,2.895,0
-0.29348,-0.41631,2.8533,1,4.0984,2.898,2.898,0
-0.28554,-0.17871,2.9657,1,4.1026,2.901,2.901,0
-0.27728,-0.17871,2.9657,1,4.1069,2.904,2.904,0
-0.26899,-0.17871,2.9657,1,4.1111,2.907,2.907,0
-0.26068,-0.17871,2.9657,1,4.1154,2.91,2.91,0
-0.25234,-0.17871,2.9657,1,4.1196,2.913,2.913,0
-0.24398,-0.17871,2.9657,1,4.1238,2.916,2.916,0
-0.23556,-0.12979,2.9115,1,4.1281,2.919,2.919,0
-0.2271,-0.12979,2.9115,1,4.1323,2.922,2.922,0
-0.21862,-0.12979,2.9115,1,4.1366,2.925,2.925,0
-0.21012,-0.12979,2.9115,1,4.1408,2.928,2.928,0
-0.2016,-0.12979,2.9115,1,4.1451,2.931,2.931,0
-0.19306,-0.096376,2.8884,1,4.1493,2.934,2.934,0
-0.1845,-0.096376,2.8884,1,4.1535,2.937,2.937,0
-0.17592,-0.096376,2.8884,1,4.1578,2.94,2.94,0
-0.16731,-0.096376,2.8884,1,4.162,2.943,2.943,0
-0.15869,-0.096376,2.8884,1,4.1663,2.946,2.946,0
-0.15005,-0.096376,2.8884,1,4.1705,2.949,2.949,0
-0.14139,-0.078461,2.8962,1,4.1748,2.952,2.952,0
-0.1327,-0.078461,2.8962,1,4.179,2.955,2.955,0
-0.124,-0.078461,2.8962,1,4.1832,2.958,2.958,0
-0.11527,-0.078461,2.8962,1,4.1875,2.961,2.961,0
-0.10653,-0.078461,2.8962,1,4.1917,2.964,2.964,0
-0.097764,-0.07605,2.9351,1,4.196,2.967,2.967,0
-0.088979,-0.07605,2.9351,1,4.2002,2.97,2.97,0
-0.080173,-0.07605,2.9351,1,4.2045,2.973,2.973,0
-0.071346,-0.07605,2.9351,1,4.2087,2.976,2.976,0
-0.062499,-0.07605,2.9351,1,4.2129,2.979,2.979,0
-0.053632,-0.07605,2.9351,1,4.2172,2.982,2.982,0
-0.044745,-0.089141,3.005,1,4.2214,2.985,2.985,0
-0.035837,-0.089141,3.005,1,4.2257,2.988,2.988,0
-0.026908,-0.089141,3.005,1,4.2299,2.991,2.991,0
-0.017959,-0.089141,3.005,1,4.2342,2.994,2.994,0
-0.0089899,-0.089141,3.005,1,4.2384,2.997,2.997,0
nan,nan,nan,0,4.2426,3,3,0


==> sine-cosine-data/true_vals.csv <==
funcvalues,gradx,grady,arclength
0,0,3.1416,0
0.0094218,-0.00027896,3.1407,0.0042426
0.018841,-0.0011159,3.1397,0.0084853
0.028257,-0.0025107,3.1388,0.012728
0.037657,-0.004462,3.1366,0.016971
0.047042,-0.0069695,3.1338,0.021213
0.05642,-0.010034,3.131,0.025456
0.065776,-0.013653,3.1277,0.029698
0.075095,-0.017821,3.123,0.033941
0.084399,-0.022545,3.1184,0.038184
0.09369,-0.027823,3.1137,0.042426
0.10291,-0.033638,3.1073,0.046669
0.11211,-0.040004,3.1008,0.050912
0.12129,-0.046921,3.0944,0.055154
0.1304,-0.05437,3.0868,0.059397
0.13946,-0.062355,3.0785,0.06364
0.1485,-0.070887,3.0702,0.067882
0.15748,-0.079953,3.0614,0.072125
0.16637,-0.089529,3.0513,0.076368
0.17523,-0.099646,3.0413,0.08061
0.18406,-0.1103,3.0312,0.084853
0.19275,-0.12144,3.0195,0.089095
0.2014,-0.13311,3.0077,0.093338
0.21002,-0.14531,2.9959,0.097581
0.21853,-0.15799,2.9831,0.10182
0.22694,-0.17116,2.9697,0.10607
0.23531,-0.18487,2.9562,0.11031
0.24361,-0.19907,2.9423,0.11455
0.25175,-0.2137,2.9272,0.11879
0.25985,-0.22885,2.9121,0.12304
0.26791,-0.24452,2.897,0.12728
0.27577,-0.26058,2.8804,0.13152
0.28357,-0.27713,2.8637,0.13576
0.29131,-0.29419,2.847,0.14001
0.29891,-0.31165,2.8295,0.14425
0.30638,-0.32954,2.8113,0.14849
0.31379,-0.34793,2.7931,0.15274
0.32111,-0.36677,2.7746,0.15698
0.32822,-0.38593,2.7549,0.16122
0.33527,-0.40558,2.7353,0.16546
0.34226,-0.42572,2.7158,0.16971
0.34902,-0.44612,2.6949,0.17395
0.35568,-0.46696,2.6739,0.17819
0.36228,-0.48828,2.6529,0.18243
0.36871,-0.50992,2.6313,0.18668
0.37496,-0.53188,2.6089,0.19092
0.38115,-0.5543,2.5867,0.19516
0.38723,-0.57713,2.5643,0.1994
0.39305,-0.60013,2.5408,0.20365
0.39881,-0.62358,2.5173,0.20789
0.40449,-0.64748,2.494,0.21213
0.4099,-0.6715,2.4695,0.21637
0.4152,-0.69589,2.4449,0.22062
0.42042,-0.72071,2.4205,0.22486
0.42544,-0.74576,2.3954,0.2291
0.43027,-0.77101,2.3698,0.23335
0.43501,-0.79667,2.3443,0.23759
0.43964,-0.82269,2.3188,0.24183
0.44397,-0.8487,2.2922,0.24607
0.44822,-0.87511,2.2658,0.25032
0.45239,-0.90193,2.2395,0.25456
0.45626,-0.92872,2.2123,0.2588
0.46,-0.95579,2.185,0.26304
0.46366,-0.98325,2.1579,0.26729
0.46711,-1.0108,2.1304,0.27153
0.47033,-1.0385,2.1024,0.27577
0.47346,-1.0665,2.0745,0.28001
0.47647,-1.0948,2.0467,0.28426
0.47916,-1.1228,2.0181,0.2885
0.48175,-1.1513,1.9896,0.29274
0.48426,-1.1801,1.9613,0.29698
0.48646,-1.2087,1.9324,0.30123
0.48851,-1.2375,1.9033,0.30547
0.49048,-1.2666,1.8746,0.30971
0.49223,-1.2957,1.8455,0.31396
0.49372,-1.3247,1.8161,0.3182
0.49513,-1.3541,1.7869,0.32244
0.49643,-1.3837,1.7578,0.32668
0.49737,-1.4128,1.7281,0.33093
0.49822,-1.4423,1.6986,0.33517
0.49898,-1.4721,1.6693,0.33941
0.49943,-1.5015,1.6396,0.34365
0.49972,-1.5309,1.6099,0.3479
0.49992,-1.5607,1.5804,0.35214
0.49991,-1.5904,1.5509,0.35638
0.49963,-1.6197,1.5211,0.36062
0.49927,-1.6494,1.4916,0.36487
0.4988,-1.6793,1.4623,0.36911
0.49796,-1.7084,1.4325,0.37335
0.49703,-1.7379,1.403,0.3776
0.49602,-1.7675,1.3738,0.38184
0.49471,-1.7967,1.3444,0.38608
0.49322,-1.8258,1.315,0.39032
0.49165,-1.8551,1.286,0.39457
0.48988,-1.8843,1.257,0.39881
0.48784,-1.913,1.2278,0.40305
0.48572,-1.9419,1.1991,0.40729
0.4835,-1.971,1.1706,0.41154
0.48091,-1.9991,1.1418,0.41578
0.47824,-2.0275,1.1134,0.42002
0.47549,-2.056,1.0853,0.42426
0.47246,-2.0839,1.0572,0.42851
0.46925,-2.1116,1.0292,0.43275
0.46596,-2.1395,1.0016,0.43699
0.4625,-2.1672,0.97416,0.44123
0.45877,-2.1941,0.94673,0.44548
0.45496,-2.2212,0.9197,0.44972
0.45106,-2.2485,0.89306,0.45396
0.44683,-2.2746,0.8663,0.45821
0.44251,-2.3009,0.83994,0.46245
0.43811,-2.3273,0.81398,0.46669
0.43347,-2.353,0.78813,0.47093
0.42866,-2.3783,0.76253,0.47518
0.42377,-2.4037,0.73735,0.47942
0.41873,-2.4289,0.71247,0.48366
0.41344,-2.4531,0.68772,0.4879
0.40808,-2.4775,0.6634,0.49215
0.40265,-2.502,0.63953,0.49639
0.39692,-2.5252,0.61574,0.50063
0.3911,-2.5485,0.59238,0.50487
0.38522,-2.5718,0.56947,0.50912
0.37913,-2.5943,0.54682,0.51336
0.37288,-2.6163,0.5245,0.5176
0.36656,-2.6384,0.50264,0.52184
0.36013,-2.6602,0.48118,0.52609
0.35347,-2.6809,0.45997,0.53033
0.34675,-2.7017,0.43924,0.53457
0.33997,-2.7225,0.41899,0.53882
0.33294,-2.742,0.399,0.54306
0.32584,-2.7614,0.37947,0.5473
0.31868,-2.7808,0.36044,0.55154
0.31135,-2.7994,0.34177,0.55579
0.30389,-2.8173,0.32352,0.56003
0.29638,-2.8353,0.30577,0.56427
0.28877,-2.8529,0.28848,0.56851
0.28098,-2.8693,0.27156,0.57276
0.27314,-2.8857,0.25515,0.577
0.26525,-2.9022,0.23926,0.58124
0.25717,-2.9172,0.22375,0.58548
0.24903,-2.9321,0.20875,0.58973
0.24085,-2.9469,0.19427,0.59397
0.23255,-2.9609,0.18025,0.59821
0.22414,-2.9741,0.16671,0.60245
0.21569,-2.9873,0.1537,0.6067
0.20718,-3.0002,0.1412,0.61094
0.19853,-3.0117,0.12916,0.61518
0.18985,-3.0232,0.11766,0.61943
0.18113,-3.0348,0.1067,0.62367
0.17229,-3.0448,0.096219,0.62791
0.1634,-3.0545,0.086273,0.63215
0.15449,-3.0643,0.07687,0.6364
0.1455,-3.0732,0.067988,0.64064
0.13644,-3.0812,0.059632,0.64488
0.12736,-3.0892,0.051824,0.64912
0.11824,-3.0969,0.044559,0.65337
0.10905,-3.1031,0.037822,0.65761
0.099832,-3.1092,0.031636,0.66185
0.090598,-3.1154,0.026003,0.66609
0.081304,-3.1201,0.02091,0.67034
0.071988,-3.1244,0.01637,0.67458
0.062658,-3.1288,0.012384,0.67882
0.0533,-3.1323,0.0089514,0.68307
0.043915,-3.1348,0.0060719,0.68731
0.034523,-3.1372,0.0037494,0.69155
0.025121,-3.1395,0.0019839,0.69579
0.015702,-3.1401,0.00077496,0.70004
0.0062813,-3.1407,0.00012398,0.70428
-0.0031416,-3.1414,3.1009E-05,0.70852
-0.012562,-3.1405,0.00049595,0.71276
-0.021979,-3.1393,0.0015187,0.71701
-0.031391,-3.1381,0.0030993,0.72125
-0.04079,-3.136,0.0052365,0.72549
-0.050168,-3.1329,0.0079289,0.72973
-0.059537,-3.1298,0.011178,0.73398
-0.068893,-3.1265,0.014983,0.73822
-0.0782,-3.1216,0.019335,0.74246
-0.087491,-3.1166,0.024241,0.7467
-0.096768,-3.1117,0.029701,0.75095
-0.10598,-3.1054,0.035701,0.75519
-0.11517,-3.0986,0.042246,0.75943
-0.12433,-3.0918,0.049343,0.76368
-0.13344,-3.0843,0.056976,0.76792
-0.14247,-3.0757,0.065138,0.77216
-0.15149,-3.0671,0.073845,0.7764
-0.16047,-3.0584,0.083096,0.78065
-0.16933,-3.0481,0.092844,0.78489
-0.17816,-3.0377,0.10313,0.78913
-0.18697,-3.0274,0.11396,0.79337
-0.19565,-3.0158,0.12528,0.79762
-0.20427,-3.0037,0.13711,0.80186
-0.21286,-2.9916,0.14948,0.8061
-0.22136,-2.9789,0.16234,0.81034
-0.22973,-2.9652,0.17567,0.81459
-0.23807,-2.9514,0.18953,0.81883
-0.24636,-2.9377,0.20391,0.82307
-0.25447,-2.9222,0.2187,0.82731
-0.26253,-2.9068,0.234,0.83156
-0.27054,-2.8915,0.24982,0.8358
-0.27839,-2.875,0.26606,0.84004
-0.28614,-2.8581,0.28275,0.84429
-0.29385,-2.8411,0.29995,0.84853
-0.30144,-2.8237,0.31759,0.85277
-0.30886,-2.8052,0.33562,0.85701
-0.31622,-2.7868,0.35414,0.86126
-0.32353,-2.7684,0.37315,0.8655
-0.33059,-2.7485,0.39244,0.86974
-0.33759,-2.7286,0.41221,0.87398
-0.34452,-2.7088,0.43247,0.87823
-0.35127,-2.6881,0.45305,0.88247
-0.35788,-2.6668,0.474,0.88671
-0.36442,-2.6456,0.49543,0.89095
-0.37084,-2.6241,0.51724,0.8952
-0.37704,-2.6015,0.53931,0.89944
-0.38316,-2.5791,0.56183,0.90368
-0.38923,-2.5567,0.58481,0.90793
-0.395,-2.533,0.60792,0.91217
-0.40069,-2.5094,0.63146,0.91641
-0.40631,-2.4858,0.65544,0.92065
-0.41171,-2.4615,0.67963,0.9249
-0.41694,-2.4367,0.7041,0.92914
-0.42209,-2.4121,0.729,0.93338
-0.42711,-2.3872,0.75421,0.93762
-0.43186,-2.3613,0.77952,0.94187
-0.43654,-2.3357,0.80525,0.94611
-0.44114,-2.3101,0.8314,0.95035
-0.44541,-2.2835,0.8575,0.95459
-0.44959,-2.2569,0.88396,0.95884
-0.45369,-2.2304,0.91083,0.96308
-0.45756,-2.2034,0.93778,0.96732
-0.46122,-2.1759,0.96488,0.97156
-0.46481,-2.1487,0.99237,0.97581
-0.46824,-2.1213,1.0201,0.98005
-0.47139,-2.0931,1.0478,0.98429
-0.47444,-2.0651,1.0758,0.98854
-0.47742,-2.0373,1.1042,0.99278
-0.48005,-2.0086,1.1323,0.99702
-0.48257,-1.98,1.1608,1.0013
-0.48501,-1.9516,1.1896,1.0055
-0.4872,-1.9228,1.2183,1.0097
-0.48917,-1.8937,1.2471,1.014
-0.49105,-1.8648,1.2762,1.0182
-0.4928,-1.8359,1.3055,1.0225
-0.49421,-1.8064,1.3345,1.0267
-0.49554,-1.7771,1.3638,1.031
-0.49678,-1.748,1.3935,1.0352
-0.49769,-1.7183,1.4227,1.0394
-0.49846,-1.6887,1.4521,1.0437
-0.49914,-1.6594,1.4818,1.0479
-0.49958,-1.6298,1.5114,1.0522
-0.49979,-1.6,1.5408,1.0564
-0.49991,-1.5705,1.5705,1.0607
-0.49989,-1.5411,1.6003,1.0649
-0.49953,-1.5113,1.6296,1.0691
-0.49909,-1.4817,1.6592,1.0734
-0.49855,-1.4524,1.689,1.0776
-0.49769,-1.4227,1.7183,1.0819
-0.49668,-1.3932,1.7476,1.0861
-0.49559,-1.364,1.7772,1.0904
-0.49427,-1.3347,1.8065,1.0946
-0.4927,-1.3053,1.8355,1.0988
-0.49105,-1.2762,1.8648,1.1031
-0.48927,-1.2474,1.8941,1.1073
-0.48716,-1.2182,1.9227,1.1116
-0.48495,-1.1894,1.9514,1.1158
-0.48266,-1.161,1.9804,1.1201
-0.48006,-1.1324,2.0087,1.1243
-0.47731,-1.1039,2.0369,1.1285
-0.47448,-1.0759,2.0653,1.1328
-0.47144,-1.0479,2.0933,1.137
-0.46816,-1.0199,2.1209,1.1413
-0.4648,-0.99235,2.1486,1.1455
-0.46132,-0.9651,2.1764,1.1498
-0.45752,-0.93771,2.2032,1.154
-0.45364,-0.91071,2.2301,1.1582
-0.44967,-0.88412,2.2573,1.1625
-0.44543,-0.85752,2.2835,1.1667
-0.44104,-0.83121,2.3096,1.171
-0.43657,-0.80531,2.3358,1.1752
-0.43192,-0.77963,2.3616,1.1795
-0.42704,-0.75409,2.3867,1.1837
-0.42208,-0.72897,2.412,1.1879
-0.41703,-0.70426,2.4373,1.1922
-0.41168,-0.67959,2.4613,1.1964
-0.40625,-0.65535,2.4855,1.2007
-0.40075,-0.63156,2.5098,1.2049
-0.39501,-0.60794,2.5331,1.2092
-0.38913,-0.58468,2.5561,1.2134
-0.38319,-0.56186,2.5793,1.2176
-0.37709,-0.53938,2.6019,1.2219
-0.37078,-0.51716,2.6237,1.2261
-0.36441,-0.49541,2.6455,1.2304
-0.35797,-0.47412,2.6674,1.2346
-0.35125,-0.45302,2.6879,1.2389
-0.34448,-0.43241,2.7084,1.2431
-0.33764,-0.41228,2.729,1.2473
-0.3306,-0.39246,2.7486,1.2516
-0.32345,-0.37306,2.7678,1.2558
-0.31624,-0.35415,2.7869,1.2601
-0.3089,-0.33567,2.8056,1.2643
-0.30139,-0.31755,2.8233,1.2685
-0.29383,-0.29993,2.841,1.2728
-0.28622,-0.28282,2.8588,1.277
-0.27838,-0.26604,2.8749,1.2813
-0.2705,-0.24978,2.8911,1.2855
-0.26256,-0.23404,2.9073,1.2898
-0.25448,-0.21871,2.9224,1.294
-0.2463,-0.20386,2.9369,1.2982
-0.23808,-0.18954,2.9515,1.3025
-0.22977,-0.1757,2.9656,1.3067
-0.22133,-0.16232,2.9785,1.311
-0.21284,-0.14946,2.9915,1.3152
-0.20432,-0.13714,3.0044,1.3195
-0.19565,-0.12527,3.0157,1.3237
-0.18693,-0.11394,3.0269,1.3279
-0.17819,-0.10315,3.0381,1.3322
-0.16934,-0.092851,3.0483,1.3364
-0.16043,-0.083077,3.0577,1.3407
-0.15149,-0.073847,3.0672,1.3449
-0.1425,-0.065149,3.0762,1.3492
-0.13342,-0.05697,3.0839,1.3534
-0.12432,-0.049339,3.0916,1.3576
-0.11519,-0.042256,3.0993,1.3619
-0.10598,-0.0357,3.1053,1.3661
-0.096751,-0.029696,3.1111,1.3704
-0.087502,-0.024243,3.117,1.3746
-0.078206,-0.019337,3.1218,1.3789
-0.068878,-0.014979,3.1258,1.3831
-0.059538,-0.011178,3.1299,1.3873
-0.050178,-0.0079305,3.1335,1.3916
-0.040786,-0.005236,3.1356,1.3958
-0.031388,-0.0030988,3.1378,1.4001
-0.021983,-0.001519,3.14,1.4043
-0.012563,-0.00049602,3.1405,1.4086
-0.0031406,-3.0994E-05,3.1408,1.4128
0.0062827,-0.00012402,3.1411,1.417
0.015703,-0.00077494,3.1404,1.4213
0.025116,-0.0019835,3.1388,1.4255
0.034524,-0.0037497,3.1373,1.4298
0.043923,-0.0060729,3.1353,1.434
0.053293,-0.0089501,3.1319,1.4383
0.062653,-0.012384,3.1285,1.4425
0.072003,-0.016373,3.1251,1.4467
0.081303,-0.020909,3.1201,1.451
0.090581,-0.025998,3.1148,1.4552
0.099843,-0.03164,3.1096,1.4595
0.10906,-0.037825,3.1034,1.4637
0.11822,-0.04455,3.0963,1.468
0.12736,-0.051825,3.0892,1.4722
0.13647,-0.059644,3.0818,1.4764
0.14548,-0.067981,3.0729,1.4807
0.15447,-0.076863,3.064,1.4849
0.16344,-0.086291,3.0552,1.4892
0.17229,-0.096218,3.0448,1.4934
0.18109,-0.10668,3.0341,1.4977
0.18987,-0.11767,3.0235,1.5019
0.19855,-0.12917,3.012,1.5061
0.20714,-0.14117,2.9997,1.5104
0.21569,-0.1537,2.9873,1.5146
0.22418,-0.16675,2.9747,1.5189
0.23252,-0.18024,2.9607,1.5231
0.24082,-0.19425,2.9466,1.5274
0.24908,-0.20879,2.9326,1.5316
0.25717,-0.22376,2.9173,1.5358
0.26519,-0.23921,2.9016,1.5401
0.27316,-0.25518,2.886,1.5443
0.28101,-0.27159,2.8696,1.5486
0.28872,-0.28842,2.8524,1.5528
0.29637,-0.30576,2.8352,1.557
0.30396,-0.32359,2.8179,1.5613
0.31133,-0.34174,2.7992,1.5655
0.31864,-0.36039,2.7805,1.5698
0.3259,-0.37954,2.7618,1.574
0.33295,-0.399,2.742,1.5783
0.33989,-0.4189,2.7219,1.5825
0.34678,-0.43928,2.7019,1.5867
0.35351,-0.46002,2.6812,1.591
0.36007,-0.48109,2.6597,1.5952
0.36656,-0.50263,2.6383,1.5995
0.37296,-0.52462,2.6169,1.6037
0.3791,-0.54678,2.5941,1.608
0.38517,-0.5694,2.5715,1.6122
0.39117,-0.59248,2.5489,1.6164
0.39693,-0.61576,2.5253,1.6207
0.40255,-0.63938,2.5014,1.6249
0.40811,-0.66345,2.4777,1.6292
0.4135,-0.68781,2.4535,1.6334
0.41866,-0.71235,2.4285,1.6377
0.42375,-0.73732,2.4036,1.6419
0.42876,-0.76271,2.3788,1.6461
0.43344,-0.78808,2.3528,1.6504
0.43805,-0.81387,2.327,1.6546
0.44258,-0.84007,2.3013,1.6589
0.44685,-0.86633,2.2747,1.6631
0.45096,-0.89285,2.248,1.6674
0.45498,-0.91976,2.2213,1.6716
0.45883,-0.94687,2.1944,1.6758
0.46243,-0.97401,2.1668,1.6801
0.46594,-1.0015,2.1394,1.6843
0.46937,-1.0294,2.1122,1.6886
0.47243,-1.0571,2.0838,1.6928
0.47541,-1.0851,2.0557,1.6971
0.47831,-1.1135,2.0278,1.7013
0.48094,-1.1419,1.9992,1.7055
0.48338,-1.1703,1.9705,1.7098
0.48574,-1.1991,1.942,1.714
0.48792,-1.228,1.9133,1.7183
0.48981,-1.2568,1.8841,1.7225
0.49162,-1.2859,1.855,1.7268
0.49334,-1.3153,1.8263,1.731
0.49469,-1.3443,1.7966,1.7352
0.49594,-1.3736,1.7672,1.7395
0.4971,-1.4032,1.7381,1.7437
0.49799,-1.4326,1.7085,1.748
0.49868,-1.462,1.6789,1.7522
0.49929,-1.4916,1.6494,1.7565
0.49971,-1.5213,1.62,1.7607
0.49984,-1.5507,1.5902,1.7649
0.49988,-1.5803,1.5606,1.7692
0.49983,-1.6102,1.5313,1.7734
0.49942,-1.6395,1.5014,1.7777
0.49889,-1.669,1.4718,1.7819
0.49828,-1.6988,1.4425,1.7862
0.4974,-1.7282,1.4129,1.7904
0.49632,-1.7574,1.3834,1.7946
0.49515,-1.7869,1.3541,1.7989
0.49381,-1.8164,1.325,1.8031
0.49217,-1.8453,1.2956,1.8074
0.49044,-1.8744,1.2665,1.8116
0.48862,-1.9038,1.2377,1.8159
0.48645,-1.9323,1.2087,1.8201
0.48417,-1.961,1.1799,1.8243
0.48181,-1.9898,1.1514,1.8286
0.47919,-2.0182,1.1229,1.8328
0.47637,-2.0463,1.0945,1.8371
0.47346,-2.0746,1.0665,1.8413
0.47041,-2.1028,1.0386,1.8455
0.46706,-2.1302,1.0107,1.8498
0.46362,-2.1577,0.98316,1.854
0.4601,-2.1855,0.95599,1.8583
0.45626,-2.2123,0.92871,1.8625
0.4523,-2.2391,0.90176,1.8668
0.44827,-2.266,0.87521,1.871
0.44401,-2.2924,0.84878,1.8752
0.43955,-2.3183,0.82252,1.8795
0.43501,-2.3443,0.79667,1.8837
0.43035,-2.3703,0.77116,1.888
0.4254,-2.3952,0.74568,1.8922
0.42038,-2.4202,0.72064,1.8965
0.41528,-2.4454,0.69603,1.9007
0.4099,-2.4695,0.6715,1.9049
0.40441,-2.4935,0.64735,1.9092
0.39885,-2.5176,0.62364,1.9134
0.3931,-2.541,0.60019,1.9177
0.38716,-2.5638,0.57702,1.9219
0.38115,-2.5867,0.5543,1.9262
0.37504,-2.6095,0.53199,1.9304
0.36867,-2.631,0.50987,1.9346
0.36224,-2.6526,0.48823,1.9389
0.35575,-2.6744,0.46705,1.9431
0.34902,-2.6949,0.44613,1.9474
0.34219,-2.7152,0.42563,1.9516
0.3353,-2.7356,0.40562,1.9559
0.32825,-2.7552,0.38598,1.9601
0.32105,-2.7741,0.3667,1.9643
0.31378,-2.7931,0.34792,1.9686
0.30644,-2.8119,0.32961,1.9728
0.29889,-2.8293,0.31163,1.9771
0.29128,-2.8467,0.29415,1.9813
0.28362,-2.8642,0.27718,1.9856
0.27577,-2.8805,0.26058,1.9898
0.26785,-2.8963,0.24447,1.994
0.25987,-2.9123,0.22887,1.9983
0.25178,-2.9275,0.21373,2.0025
0.24357,-2.9418,0.19903,2.0068
0.2353,-2.9561,0.18486,2.011
0.22699,-2.9703,0.1712,2.0153
0.21851,-2.9829,0.15798,2.0195
0.20999,-2.9956,0.14529,2.0237
0.20144,-3.0082,0.13313,2.028
0.19276,-3.0196,0.12145,2.0322
0.18402,-3.0305,0.11028,2.0365
0.17524,-3.0415,0.099652,2.0407
0.16639,-3.0517,0.089541,2.045
0.15746,-3.0609,0.07994,2.0492
0.14849,-3.0701,0.070884,2.0534
0.13949,-3.0792,0.06237,2.0577
0.13039,-3.0866,0.054367,2.0619
0.12127,-3.0939,0.046914,2.0662
0.11213,-3.1013,0.04001,2.0704
0.10291,-3.1074,0.03364,2.0747
0.093667,-3.113,0.027816,2.0789
0.084403,-3.1186,0.022546,2.0831
0.075106,-3.1235,0.017824,2.0874
0.065767,-3.1272,0.013651,2.0916
0.056416,-3.1309,0.010033,2.0959
0.047054,-3.1346,0.0069712,2.1001
0.037656,-3.1365,0.0044619,2.1043
0.028252,-3.1383,0.0025102,2.1086
0.018843,-3.1402,0.001116,2.1128
0.0094233,-3.1408,0.00027904,2.1171
5.3429E-16,-3.1408,0,2.1213
-0.0094233,-3.1408,0.00027904,2.1256
-0.018843,-3.1402,0.001116,2.1298
-0.028252,-3.1383,0.0025102,2.134
-0.037656,-3.1365,0.0044619,2.1383
-0.047054,-3.1346,0.0069712,2.1425
-0.056416,-3.1309,0.010033,2.1468
-0.065767,-3.1272,0.013651,2.151
-0.075106,-3.1235,0.017824,2.1553
-0.084403,-3.1186,0.022546,2.1595
-0.093667,-3.113,0.027816,2.1637
-0.10291,-3.1074,0.03364,2.168
-0.11213,-3.1013,0.04001,2.1722
-0.12127,-3.0939,0.046914,2.1765
-0.13039,-3.0866,0.054367,2.1807
-0.13949,-3.0792,0.06237,2.185
-0.14849,-3.0701,0.070884,2.1892
-0.15746,-3.0609,0.07994,2.1934
-0.16639,-3.0517,0.089541,2.1977
-0.17524,-3.0415,0.099652,2.2019
-0.18402,-3.0305,0.11028,2.2062
-0.19276,-3.0196,0.12145,2.2104
-0.20144,-3.0082,0.13313,2.2147
-0.20999,-2.9956,0.14529,2.2189
-0.21851,-2.9829,0.15798,2.2231
-0.22699,-2.9703,0.1712,2.2274
-0.2353,-2.9561,0.18486,2.2316
-0.24357,-2.9418,0.19903,2.2359
-0.25178,-2.9275,0.21373,2.2401
-0.25987,-2.9123,0.22887,2.2444
-0.26785,-2.8963,0.24447,2.2486
-0.27577,-2.8805,0.26058,2.2528
-0.28362,-2.8642,0.27718,2.2571
-0.29128,-2.8467,0.29415,2.2613
-0.29889,-2.8293,0.31163,2.2656
-0.30644,-2.8119,0.32961,2.2698
-0.31378,-2.7931,0.34792,2.2741
-0.32105,-2.7741,0.3667,2.2783
-0.32825,-2.7552,0.38598,2.2825
-0.3353,-2.7356,0.40562,2.2868
-0.34219,-2.7152,0.42563,2.291
-0.34902,-2.6949,0.44613,2.2953
-0.35575,-2.6744,0.46705,2.2995
-0.36224,-2.6526,0.48823,2.3038
-0.36867,-2.631,0.50987,2.308
-0.37504,-2.6095,0.53199,2.3122
-0.38115,-2.5867,0.5543,2.3165
-0.38716,-2.5638,0.57702,2.3207
-0.3931,-2.541,0.60019,2.325
-0.39885,-2.5176,0.62364,2.3292
-0.40441,-2.4935,0.64735,2.3335
-0.4099,-2.4695,0.6715,2.3377
-0.41528,-2.4454,0.69603,2.3419
-0.42038,-2.4202,0.72064,2.3462
-0.4254,-2.3952,0.74568,2.3504
-0.43035,-2.3703,0.77116,2.3547
-0.43501,-2.3443,0.79667,2.3589
-0.43955,-2.3183,0.82252,2.3632
-0.44401,-2.2924,0.84878,2.3674
-0.44827,-2.266,0.87521,2.3716
-0.4523,-2.2391,0.90176,2.3759
-0.45626,-2.2123,0.92871,2.3801
-0.4601,-2.1855,0.95599,2.3844
-0.46362,-2.1577,0.98316,2.3886
-0.46706,-2.1302,1.0107,2.3928
-0.47041,-2.1028,1.0386,2.3971
-0.47346,-2.0746,1.0665,2.4013
-0.47637,-2.0463,1.0945,2.4056
-0.47919,-2.0182,1.1229,2.4098
-0.48181,-1.9898,1.1514,2.4141
-0.48417,-1.961,1.1799,2.4183
-0.48645,-1.9323,1.2087,2.4225
-0.48862,-1.9038,1.2377,2.4268
-0.49044,-1.8744,1.2665,2.431
-0.49217,-1.8453,1.2956,2.4353
-0.49381,-1.8164,1.325,2.4395
-0.49515,-1.7869,1.3541,2.4438
-0.49632,-1.7574,1.3834,2.448
-0.4974,-1.7282,1.4129,2.4522
-0.49828,-1.6988,1.4425,2.4565
-0.49889,-1.669,1.4718,2.4607
-0.49942,-1.6395,1.5014,2.465
-0.49983,-1.6102,1.5313,2.4692
-0.49988,-1.5803,1.5606,2.4735
-0.49984,-1.5507,1.5902,2.4777
-0.49971,-1.5213,1.62,2.4819
-0.49929,-1.4916,1.6494,2.4862
-0.49868,-1.462,1.6789,2.4904
-0.49799,-1.4326,1.7085,2.4947
-0.4971,-1.4032,1.7381,2.4989
-0.49594,-1.3736,1.7672,2.5032
-0.49469,-1.3443,1.7966,2.5074
-0.49334,-1.3153,1.8263,2.5116
-0.49162,-1.2859,1.855,2.5159
-0.48981,-1.2568,1.8841,2.5201
-0.48792,-1.228,1.9133,2.5244
-0.48574,-1.1991,1.942,2.5286
-0.48338,-1.1703,1.9705,2.5329
-0.48094,-1.1419,1.9992,2.5371
-0.47831,-1.1135,2.0278,2.5413
-0.47541,-1.0851,2.0557,2.5456
-0.47243,-1.0571,2.0838,2.5498
-0.46937,-1.0294,2.1122,2.5541
-0.46594,-1.0015,2.1394,2.5583
-0.46243,-0.97401,2.1668,2.5626
-0.45883,-0.94687,2.1944,2.5668
-0.45498,-0.91976,2.2213,2.571
-0.45096,-0.89285,2.248,2.5753
-0.44685,-0.86633,2.2747,2.5795
-0.44258,-0.84007,2.3013,2.5838
-0.43805,-0.81387,2.327,2.588
-0.43344,-0.78808,2.3528,2.5923
-0.42876,-0.76271,2.3788,2.5965
-0.42375,-0.73732,2.4036,2.6007
-0.41866,-0.71235,2.4285,2.605
-0.4135,-0.68781,2.4535,2.6092
-0.40811,-0.66345,2.4777,2.6135
-0.40255,-0.63938,2.5014,2.6177
-0.39693,-0.61576,2.5253,2.622
-0.39117,-0.59248,2.5489,2.6262
-0.38517,-0.5694,2.5715,2.6304
-0.3791,-0.54678,2.5941,2.6347
-0.37296,-0.52462,2.6169,2.6389
-0.36656,-0.50263,2.6383,2.6432
-0.36007,-0.48109,2.6597,2.6474
-0.35351,-0.46002,2.6812,2.6517
-0.34678,-0.43928,2.7019,2.6559
-0.33989,-0.4189,2.7219,2.6601
-0.33295,-0.399,2.742,2.6644
-0.3259,-0.37954,2.7618,2.6686
-0.31864,-0.36039,2.7805,2.6729
-0.31133,-0.34174,2.7992,2.6771
-0.30396,-0.32359,2.8179,2.6813
-0.29637,-0.30576,2.8352,2.6856
-0.28872,-0.28842,2.8524,2.6898
-0.28101,-0.27159,2.8696,2.6941
-0.27316,-0.25518,2.886,2.6983
-0.26519,-0.23921,2.9016,2.7026
-0.25717,-0.22376,2.9173,2.7068
-0.24908,-0.20879,2.9326,2.711
-0.24082,-0.19425,2.9466,2.7153
-0.23252,-0.18024,2.9607,2.7195
-0.22418,-0.16675,2.9747,2.7238
-0.21569,-0.1537,2.9873,2.728
-0.20714,-0.14117,2.9997,2.7323
-0.19855,-0.12917,3.012,2.7365
-0.18987,-0.11767,3.0235,2.7407
-0.18109,-0.10668,3.0341,2.745
-0.17229,-0.096218,3.0448,2.7492
-0.16344,-0.086291,3.0552,2.7535
-0.15447,-0.076863,3.064,2.7577
-0.14548,-0.067981,3.0729,2.762
-0.13647,-0.059644,3.0818,2.7662
-0.12736,-0.051825,3.0892,2.7704
-0.11822,-0.04455,3.0963,2.7747
-0.10906,-0.037825,3.1034,2.7789
-0.099843,-0.03164,3.1096,2.7832
-0.090581,-0.025998,3.1148,2.7874
-0.081303,-0.020909,3.1201,2.7917
-0.072003,-0.016373,3.1251,2.7959
-0.062653,-0.012384,3.1285,2.8001
-0.053293,-0.0089501,3.1319,2.8044
-0.043923,-0.0060729,3.1353,2.8086
-0.034524,-0.0037497,3.1373,2.8129
-0.025116,-0.0019835,3.1388,2.8171
-0.015703,-0.00077494,3.1404,2.8214
-0.0062827,-0.00012402,3.1411,2.8256
0.0031404,-3.0991E-05,3.1408,2.8298
0.012563,-0.000496,3.1405,2.8341
0.021983,-0.001519,3.14,2.8383
0.031388,-0.0030988,3.1378,2.8426
0.040786,-0.005236,3.1356,2.8468
0.050178,-0.0079305,3.1335,2.8511
0.059538,-0.011178,3.1299,2.8553
0.068878,-0.01498,3.1258,2.8595
0.078207,-0.019337,3.1218,2.8638
0.087502,-0.024244,3.117,2.868
0.096751,-0.029695,3.1111,2.8723
0.10598,-0.0357,3.1053,2.8765
0.11519,-0.042256,3.0993,2.8808
0.12432,-0.049338,3.0916,2.885
0.13342,-0.05697,3.0839,2.8892
0.1425,-0.065149,3.0762,2.8935
0.15149,-0.073847,3.0672,2.8977
0.16043,-0.083077,3.0577,2.902
0.16934,-0.092851,3.0483,2.9062
0.17819,-0.10315,3.0381,2.9105
0.18693,-0.11394,3.0269,2.9147
0.19565,-0.12527,3.0157,2.9189
0.20432,-0.13714,3.0044,2.9232
0.21284,-0.14946,2.9915,2.9274
0.22133,-0.16232,2.9785,2.9317
0.22977,-0.1757,2.9656,2.9359
0.23808,-0.18954,2.9515,2.9402
0.2463,-0.20386,2.9369,2.9444
0.25448,-0.21871,2.9224,2.9486
0.26256,-0.23404,2.9073,2.9529
0.2705,-0.24978,2.8911,2.9571
0.27838,-0.26605,2.8749,2.9614
0.28622,-0.28282,2.8588,2.9656
0.29383,-0.29993,2.841,2.9698
0.30139,-0.31755,2.8233,2.9741
0.3089,-0.33567,2.8056,2.9783
0.31623,-0.35415,2.7869,2.9826
0.32345,-0.37306,2.7678,2.9868
0.3306,-0.39246,2.7486,2.9911
0.33764,-0.41228,2.729,2.9953
0.34448,-0.43241,2.7084,2.9995
0.35125,-0.45302,2.6879,3.0038
0.35797,-0.47412,2.6674,3.008
0.36441,-0.49541,2.6455,3.0123
0.37078,-0.51716,2.6237,3.0165
0.37709,-0.53938,2.6019,3.0208
0.38319,-0.56186,2.5793,3.025
0.38913,-0.58468,2.5561,3.0292
0.39501,-0.60794,2.5331,3.0335
0.40075,-0.63156,2.5098,3.0377
0.40625,-0.65535,2.4855,3.042
0.41168,-0.67959,2.4613,3.0462
0.41703,-0.70426,2.4373,3.0505
0.42208,-0.72898,2.412,3.0547
0.42704,-0.75409,2.3867,3.0589
0.43192,-0.77962,2.3616,3.0632
0.43657,-0.80531,2.3358,3.0674
0.44104,-0.83121,2.3096,3.0717
0.44543,-0.85752,2.2835,3.0759
0.44967,-0.88412,2.2573,3.0802
0.45364,-0.91071,2.2301,3.0844
0.45752,-0.93771,2.2032,3.0886
0.46132,-0.9651,2.1764,3.0929
0.4648,-0.99235,2.1486,3.0971
0.46816,-1.0199,2.1209,3.1014
0.47144,-1.0479,2.0933,3.1056
0.47448,-1.0759,2.0653,3.1099
0.47731,-1.1039,2.0369,3.1141
0.48006,-1.1324,2.0087,3.1183
0.48266,-1.161,1.9804,3.1226
0.48495,-1.1894,1.9514,3.1268
0.48716,-1.2182,1.9227,3.1311
0.48927,-1.2474,1.8941,3.1353
0.49105,-1.2762,1.8648,3.1396
0.4927,-1.3053,1.8355,3.1438
0.49427,-1.3347,1.8065,3.148
0.49559,-1.364,1.7772,3.1523
0.49668,-1.3932,1.7476,3.1565
0.49769,-1.4227,1.7183,3.1608
0.49855,-1.4524,1.689,3.165
0.49909,-1.4817,1.6592,3.1693
0.49953,-1.5113,1.6296,3.1735
0.49989,-1.5411,1.6003,3.1777
0.49991,-1.5705,1.5705,3.182
0.49979,-1.6,1.5408,3.1862
0.49958,-1.6298,1.5114,3.1905
0.49914,-1.6594,1.4818,3.1947
0.49846,-1.6887,1.4521,3.199
0.49769,-1.7183,1.4227,3.2032
0.49678,-1.748,1.3935,3.2074
0.49554,-1.7771,1.3638,3.2117
0.49421,-1.8064,1.3345,3.2159
0.4928,-1.8359,1.3055,3.2202
0.49105,-1.8648,1.2762,3.2244
0.48917,-1.8937,1.2471,3.2286
0.4872,-1.9228,1.2183,3.2329
0.48501,-1.9516,1.1896,3.2371
0.48257,-1.98,1.1608,3.2414
0.48005,-2.0086,1.1323,3.2456
0.47742,-2.0373,1.1042,3.2499
0.47444,-2.0651,1.0758,3.2541
0.47139,-2.0931,1.0478,3.2583
0.46825,-2.1213,1.0201,3.2626
0.46481,-2.1487,0.99237,3.2668
0.46122,-2.1759,0.96488,3.2711
0.45756,-2.2034,0.93778,3.2753
0.45369,-2.2304,0.91083,3.2796
0.44959,-2.2569,0.88396,3.2838
0.44541,-2.2835,0.8575,3.288
0.44114,-2.3101,0.8314,3.2923
0.43654,-2.3357,0.80525,3.2965
0.43186,-2.3613,0.77952,3.3008
0.42711,-2.3872,0.75421,3.305
0.42209,-2.4121,0.729,3.3093
0.41694,-2.4367,0.7041,3.3135
0.41171,-2.4615,0.67963,3.3177
0.40631,-2.4858,0.65544,3.322
0.40069,-2.5094,0.63146,3.3262
0.395,-2.533,0.60792,3.3305
0.38923,-2.5567,0.58481,3.3347
0.38316,-2.5791,0.56183,3.339
0.37704,-2.6015,0.53931,3.3432
0.37084,-2.6241,0.51724,3.3474
0.36442,-2.6456,0.49543,3.3517
0.35788,-2.6668,0.474,3.3559
0.35127,-2.6881,0.45305,3.3602
0.34452,-2.7088,0.43247,3.3644
0.33759,-2.7286,0.41222,3.3687
0.33059,-2.7485,0.39244,3.3729
0.32353,-2.7684,0.37315,3.3771
0.31622,-2.7868,0.35414,3.3814
0.30886,-2.8052,0.33562,3.3856
0.30144,-2.8237,0.31759,3.3899
0.29385,-2.8411,0.29995,3.3941
0.28614,-2.8581,0.28275,3.3984
0.27839,-2.875,0.26606,3.4026
0.27054,-2.8915,0.24982,3.4068
0.26253,-2.9068,0.234,3.4111
0.25447,-2.9222,0.2187,3.4153
0.24636,-2.9377,0.20391,3.4196
0.23807,-2.9514,0.18953,3.4238
0.22973,-2.9652,0.17567,3.4281
0.22136,-2.979,0.16234,3.4323
0.21286,-2.9916,0.14947,3.4365
0.20427,-3.0037,0.13711,3.4408
0.19565,-3.0158,0.12528,3.445
0.18697,-3.0274,0.11396,3.4493
0.17816,-3.0377,0.10313,3.4535
0.16933,-3.0481,0.092844,3.4578
0.16047,-3.0584,0.083097,3.462
0.15149,-3.0671,0.073845,3.4662
0.14247,-3.0757,0.065138,3.4705
0.13344,-3.0843,0.056976,3.4747
0.12433,-3.0918,0.049343,3.479
0.11517,-3.0986,0.042246,3.4832
0.10598,-3.1054,0.035701,3.4875
0.096768,-3.1117,0.029701,3.4917
0.087492,-3.1166,0.024241,3.4959
0.0782,-3.1216,0.019335,3.5002
0.068894,-3.1265,0.014983,3.5044
0.059537,-3.1298,0.011178,3.5087
0.050169,-3.1329,0.007929,3.5129
0.04079,-3.136,0.0052365,3.5171
0.031391,-3.1381,0.0030993,3.5214
0.021979,-3.1393,0.0015187,3.5256
0.012562,-3.1405,0.00049593,3.5299
0.0031414,-3.1414,3.1005E-05,3.5341
-0.0062815,-3.1407,0.00012399,3.5384
-0.015703,-3.1401,0.00077499,3.5426
-0.025121,-3.1395,0.0019839,3.5468
-0.034523,-3.1372,0.0037494,3.5511
-0.043915,-3.1348,0.0060718,3.5553
-0.0533,-3.1323,0.0089513,3.5596
-0.062658,-3.1288,0.012384,3.5638
-0.071988,-3.1244,0.01637,3.5681
-0.081304,-3.1201,0.02091,3.5723
-0.090598,-3.1154,0.026003,3.5765
-0.099832,-3.1092,0.031636,3.5808
-0.10905,-3.1031,0.037822,3.585
-0.11824,-3.0969,0.044559,3.5893
-0.12736,-3.0892,0.051824,3.5935
-0.13644,-3.0812,0.059632,3.5978
-0.1455,-3.0732,0.067988,3.602
-0.15449,-3.0643,0.07687,3.6062
-0.1634,-3.0545,0.086273,3.6105
-0.17229,-3.0448,0.096219,3.6147
-0.18113,-3.0348,0.1067,3.619
-0.18985,-3.0232,0.11766,3.6232
-0.19853,-3.0117,0.12916,3.6275
-0.20718,-3.0002,0.1412,3.6317
-0.21569,-2.9873,0.1537,3.6359
-0.22414,-2.9741,0.16671,3.6402
-0.23254,-2.9609,0.18025,3.6444
-0.24085,-2.9469,0.19427,3.6487
-0.24903,-2.9321,0.20875,3.6529
-0.25717,-2.9172,0.22375,3.6572
-0.26525,-2.9022,0.23926,3.6614
-0.27314,-2.8857,0.25515,3.6656
-0.28098,-2.8693,0.27156,3.6699
-0.28877,-2.8529,0.28848,3.6741
-0.29638,-2.8353,0.30577,3.6784
-0.30389,-2.8173,0.32352,3.6826
-0.31135,-2.7994,0.34177,3.6869
-0.31868,-2.7808,0.36043,3.6911
-0.32584,-2.7614,0.37947,3.6953
-0.33294,-2.742,0.399,3.6996
-0.33997,-2.7225,0.41899,3.7038
-0.34675,-2.7017,0.43924,3.7081
-0.35347,-2.6809,0.45997,3.7123
-0.36013,-2.6602,0.48118,3.7166
-0.36656,-2.6384,0.50264,3.7208
-0.37288,-2.6163,0.5245,3.725
-0.37913,-2.5943,0.54682,3.7293
-0.38522,-2.5718,0.56947,3.7335
-0.3911,-2.5485,0.59238,3.7378
-0.39692,-2.5252,0.61574,3.742
-0.40265,-2.502,0.63953,3.7463
-0.40808,-2.4775,0.6634,3.7505
-0.41344,-2.4531,0.68772,3.7547
-0.41873,-2.4289,0.71247,3.759
-0.42377,-2.4037,0.73735,3.7632
-0.42866,-2.3783,0.76253,3.7675
-0.43347,-2.353,0.78813,3.7717
-0.43811,-2.3273,0.81398,3.776
-0.44251,-2.3009,0.83994,3.7802
-0.44683,-2.2746,0.8663,3.7844
-0.45106,-2.2485,0.89306,3.7887
-0.45496,-2.2212,0.9197,3.7929
-0.45877,-2.1941,0.94673,3.7972
-0.4625,-2.1672,0.97416,3.8014
-0.46596,-2.1395,1.0016,3.8056
-0.46925,-2.1116,1.0292,3.8099
-0.47246,-2.0839,1.0572,3.8141
-0.47549,-2.056,1.0853,3.8184
-0.47824,-2.0275,1.1134,3.8226
-0.48091,-1.9991,1.1418,3.8269
-0.4835,-1.971,1.1706,3.8311
-0.48572,-1.9419,1.1991,3.8353
-0.48784,-1.913,1.2278,3.8396
-0.48988,-1.8843,1.257,3.8438
-0.49165,-1.8551,1.286,3.8481
-0.49322,-1.8258,1.315,3.8523
-0.49471,-1.7967,1.3444,3.8566
-0.49602,-1.7675,1.3738,3.8608
-0.49703,-1.7379,1.403,3.865
-0.49796,-1.7084,1.4325,3.8693
-0.4988,-1.6793,1.4623,3.8735
-0.49927,-1.6494,1.4916,3.8778
-0.49963,-1.6197,1.5211,3.882
-0.49991,-1.5904,1.5509,3.8863
-0.49992,-1.5607,1.5804,3.8905
-0.49972,-1.5309,1.6099,3.8947
-0.49943,-1.5015,1.6396,3.899
-0.49898,-1.4721,1.6693,3.9032
-0.49822,-1.4423,1.6986,3.9075
-0.49737,-1.4128,1.7281,3.9117
-0.49643,-1.3837,1.7578,3.916
-0.49513,-1.3541,1.7869,3.9202
-0.49372,-1.3247,1.8161,3.9244
-0.49223,-1.2957,1.8455,3.9287
-0.49048,-1.2666,1.8746,3.9329
-0.48851,-1.2375,1.9033,3.9372
-0.48646,-1.2087,1.9324,3.9414
-0.48426,-1.1801,1.9613,3.9457
-0.48175,-1.1513,1.9896,3.9499
-0.47916,-1.1228,2.0181,3.9541
-0.47647,-1.0948,2.0467,3.9584
-0.47346,-1.0665,2.0745,3.9626
-0.47033,-1.0385,2.1024,3.9669
-0.46711,-1.0108,2.1304,3.9711
-0.46366,-0.98325,2.1579,3.9754
-0.46,-0.95579,2.185,3.9796
-0.45626,-0.92872,2.2123,3.9838
-0.45239,-0.90193,2.2395,3.9881
-0.44822,-0.87511,2.2658,3.9923
-0.44397,-0.8487,2.2922,3.9966
-0.43964,-0.82269,2.3188,4.0008
-0.43501,-0.79667,2.3443,4.0051
-0.43027,-0.77101,2.3698,4.0093
-0.42544,-0.74576,2.3954,4.0135
-0.42042,-0.72071,2.4205,4.0178
-0.4152,-0.69589,2.4449,4.022
-0.4099,-0.6715,2.4695,4.0263
-0.40449,-0.64748,2.494,4.0305
-0.39881,-0.62358,2.5173,4.0348
-0.39306,-0.60013,2.5408,4.039
-0.38723,-0.57713,2.5643,4.0432
-0.38115,-0.5543,2.5867,4.0475
-0.37496,-0.53188,2.6089,4.0517
-0.36871,-0.50992,2.6313,4.056
-0.36228,-0.48828,2.6529,4.0602
-0.35568,-0.46696,2.6739,4.0644
-0.34902,-0.44612,2.6949,4.0687
-0.34226,-0.42572,2.7158,4.0729
-0.33527,-0.40558,2.7353,4.0772
-0.32822,-0.38593,2.7549,4.0814
-0.32111,-0.36677,2.7746,4.0857
-0.31379,-0.34793,2.7931,4.0899
-0.30638,-0.32954,2.8113,4.0941
-0.29891,-0.31165,2.8295,4.0984
-0.29131,-0.29419,2.847,4.1026
-0.28357,-0.27713,2.8637,4.1069
-0.27577,-0.26058,2.8804,4.1111
-0.26791,-0.24452,2.897,4.1154
-0.25985,-0.22885,2.9121,4.1196
-0.25175,-0.2137,2.9272,4.1238
-0.24361,-0.19907,2.9423,4.1281
-0.23531,-0.18487,2.9562,4.1323
-0.22694,-0.17116,2.9697,4.1366
-0.21853,-0.15799,2.9831,4.1408
-0.21002,-0.14531,2.9959,4.1451
-0.2014,-0.13311,3.0077,4.1493
-0.19275,-0.12144,3.0195,4.1535
-0.18406,-0.1103,3.0312,4.1578
-0.17523,-0.099646,3.0413,4.162
-0.16637,-0.089529,3.0513,4.1663
-0.15748,-0.079954,3.0614,4.1705
-0.1485,-0.070887,3.0702,4.1748
-0.13946,-0.062355,3.0785,4.179
-0.1304,-0.05437,3.0868,4.1832
-0.12129,-0.046921,3.0944,4.1875
-0.11211,-0.040004,3.1008,4.1917
-0.10291,-0.033638,3.1073,4.196
-0.09369,-0.027823,3.1137,4.2002
-0.084399,-0.022545,3.1184,4.2045
-0.075095,-0.017821,3.123,4.2087
-0.065776,-0.013653,3.1277,4.2129
-0.056419,-0.010034,3.131,4.2172
-0.047043,-0.0069696,3.1338,4.2214
-0.037657,-0.004462,3.1366,4.2257
-0.028257,-0.0025107,3.1388,4.2299
-0.018841,-0.0011159,3.1397,4.2342
-0.0094219,-0.00027897,3.1407,4.2384


==> stripes-data/stripes_data.csv <==
"pressure","vel_x","vel_y","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
2.5,1.0043,0.0041348,1,0,2.5,0,0
2.5,1.0043,0.0041348,1,0.005,2.5,0.005,0
2.5,1.0043,0.0041348,1,0.01,2.5,0.01,0
2.5,1.0043,0.0041348,1,0.015,2.5,0.015,0
2.5,1.0044,0.0041348,1,0.02,2.5,0.02,0
2.5,1.0044,0.0041348,1,0.025,2.5,0.025,0
2.5,1.0044,0.0041348,1,0.03,2.5,0.03,0
2.5,1.0044,0.0041348,1,0.035,2.5,0.035,0
2.5,1.0044,0.0041348,1,0.04,2.5,0.04,0
2.5,1.0044,0.0041348,1,0.045,2.5,0.045,0
2.4999,1.0044,0.0041348,1,0.05,2.5,0.05,0
2.4999,1.0044,0.0041348,1,0.055,2.5,0.055,0
2.4999,1.0044,0.0041348,1,0.06,2.5,0.06,0
2.4999,1.0044,0.0041348,1,0.065,2.5,0.065,0
2.4999,1.0043,0.0041348,1,0.07,2.5,0.07,0
2.4999,1.0043,0.0041348,1,0.075,2.5,0.075,0
2.4999,1.0043,0.0041348,1,0.08,2.5,0.08,0
2.4999,1.0042,0.0041348,1,0.085,2.5,0.085,0
2.4999,1.0042,0.0041348,1,0.09,2.5,0.09,0
2.4999,1.0042,0.0041348,1,0.095,2.5,0.095,0
2.4999,1.004,0.0041348,1,0.1,2.5,0.1,0
2.4999,1.004,0.0041348,1,0.105,2.5,0.105,0
2.4999,1.004,0.0041348,1,0.11,2.5,0.11,0
2.4999,1.004,0.0041348,1,0.115,2.5,0.115,0
2.4999,1.0038,0.0041348,1,0.12,2.5,0.12,0
2.4999,1.0038,0.0041348,1,0.125,2.5,0.125,0
2.4999,1.0038,0.0041348,1,0.13,2.5,0.13,0
2.4999,1.0034,0.0041348,1,0.135,2.5,0.135,0
2.4998,1.0034,0.0041348,1,0.14,2.5,0.14,0
2.4998,1.0034,0.0041348,1,0.145,2.5,0.145,0
2.4998,1.0031,0.0041348,1,0.15,2.5,0.15,0
2.4998,1.0031,0.0041348,1,0.155,2.5,0.155,0
2.4998,1.0031,0.0041348,1,0.16,2.5,0.16,0
2.4998,1.0031,0.0041348,1,0.165,2.5,0.165,0
2.4998,1.0029,-0.0098089,1,0.17,2.5,0.17,0
2.4998,1.0029,-0.0098089,1,0.175,2.5,0.175,0
2.4998,1.0029,-0.0098089,1,0.18,2.5,0.18,0
2.4997,1.004,-0.0098089,1,0.185,2.5,0.185,0
2.4997,1.004,-0.0098089,1,0.19,2.5,0.19,0
2.4997,1.004,-0.0098089,1,0.195,2.5,0.195,0
2.4997,1.0035,0.00055766,1,0.2,2.5,0.2,0
2.4997,1.0035,0.00055766,1,0.205,2.5,0.205,0
2.4998,1.0035,0.00055766,1,0.21,2.5,0.21,0
2.4998,1.0035,0.00055766,1,0.215,2.5,0.215,0
2.4999,1.0016,0.00055766,1,0.22,2.5,0.22,0
2.5,1.0016,0.00055766,1,0.225,2.5,0.225,0
2.5001,1.0016,0.00055766,1,0.23,2.5,0.23,0
2.5001,1.004,-0.003729,1,0.235,2.5,0.235,0
2.5001,1.004,-0.003729,1,0.24,2.5,0.24,0
2.5002,1.004,-0.003729,1,0.245,2.5,0.245,0
2.5002,1.004,-0.003729,1,0.25,2.5,0.25,0
2.5002,1.0022,-0.003729,1,0.255,2.5,0.255,0
2.5002,1.0022,-0.003729,1,0.26,2.5,0.26,0
2.5001,1.0022,-0.003729,1,0.265,2.5,0.265,0
2.5002,1.0033,-5.2789e-05,1,0.27,2.5,0.27,0
2.5002,1.0033,-5.2789e-05,1,0.275,2.5,0.275,0
2.5002,1.0033,-5.2789e-05,1,0.28,2.5,0.28,0
2.5003,1.0034,-5.2789e-05,1,0.285,2.5,0.285,0
2.5003,1.0034,-5.2789e-05,1,0.29,2.5,0.29,0
2.5004,1.0034,-5.2789e-05,1,0.295,2.5,0.295,0
2.5005,1.0047,0.0018231,1,0.3,2.5,0.3,0
2.5005,1.0047,0.0018231,1,0.305,2.5,0.305,0
2.5005,1.0047,0.0018231,1,0.31,2.5,0.31,0
2.5006,1.0047,0.0018231,1,0.315,2.5,0.315,0
2.5006,1.0012,0.0018231,1,0.32,2.5,0.32,0
2.5006,1.0012,0.0018231,1,0.325,2.5,0.325,0
2.5006,1.0012,0.0018231,1,0.33,2.5,0.33,0
2.5005,0.99899,0.0018231,1,0.335,2.5,0.335,0
2.5005,0.99899,0.0018231,1,0.34,2.5,0.34,0
2.5005,0.99899,0.0018231,1,0.345,2.5,0.345,0
2.5004,0.99899,0.0018231,1,0.35,2.5,0.35,0
2.5003,1.0004,-0.0044057,1,0.355,2.5,0.355,0
2.5003,1.0004,-0.0044057,1,0.36,2.5,0.36,0
2.5002,1.0004,-0.0044057,1,0.365,2.5,0.365,0
2.5003,0.9991,-0.0044057,1,0.37,2.5,0.37,0
2.5005,0.9991,-0.0044057,1,0.375,2.5,0.375,0
2.5007,0.9991,-0.0044057,1,0.38,2.5,0.38,0
2.5009,1.0044,0.0028442,1,0.385,2.5,0.385,0
2.5009,1.0044,0.0028442,1,0.39,2.5,0.39,0
2.501,1.0044,0.0028442,1,0.395,2.5,0.395,0
2.501,0.40314,0.00059372,1,0.4,2.5,0.4,0
2.5,0.40314,0.00059372,1,0.405,2.5,0.405,0
2.499,0.40314,0.00059372,1,0.41,2.5,0.41,0
2.498,0.40314,0.00059372,1,0.415,2.5,0.415,0
2.498,0.40188,0.00059372,1,0.42,2.5,0.42,0
2.4984,0.40188,0.00059372,1,0.425,2.5,0.425,0
2.4987,0.40188,0.00059372,1,0.43,2.5,0.43,0
2.499,0.40278,0.00033668,1,0.435,2.5,0.435,0
2.4992,0.40278,0.00033668,1,0.44,2.5,0.44,0
2.4993,0.40278,0.00033668,1,0.445,2.5,0.445,0
2.4995,0.40278,0.00033668,1,0.45,2.5,0.45,0
2.4994,0.40067,0.00033668,1,0.455,2.5,0.455,0
2.4994,0.40067,0.00033668,1,0.46,2.5,0.46,0
2.4993,0.40067,0.00033668,1,0.465,2.5,0.465,0
2.4993,0.40032,0.00033668,1,0.47,2.5,0.47,0
2.4992,0.40032,0.00033668,1,0.475,2.5,0.475,0
2.4991,0.40032,0.00033668,1,0.48,2.5,0.48,0
2.4991,0.40172,0.00033668,1,0.485,2.5,0.485,0
2.499,0.40172,0.00033668,1,0.49,2.5,0.49,0
2.499,0.40172,0.00033668,1,0.495,2.5,0.495,0
2.4989,0.40172,0.00033668,1,0.5,2.5,0.5,0
2.4989,0.4022,-0.00042703,1,0.505,2.5,0.505,0
2.4989,0.4022,-0.00042703,1,0.51,2.5,0.51,0
2.4989,0.4022,-0.00042703,1,0.515,2.5,0.515,0
2.4989,0.40054,-0.00042703,1,0.52,2.5,0.52,0
2.4989,0.40054,-0.00042703,1,0.525,2.5,0.525,0
2.4989,0.40054,-0.00042703,1,0.53,2.5,0.53,0
2.4989,0.40004,-0.00042703,1,0.535,2.5,0.535,0
2.4989,0.40004,-0.00042703,1,0.54,2.5,0.54,0
2.4989,0.40004,-0.00042703,1,0.545,2.5,0.545,0
2.4989,0.40071,-0.00042703,1,0.55,2.5,0.55,0
2.4989,0.40071,-0.00042703,1,0.555,2.5,0.555,0
2.4989,0.40071,-0.00042703,1,0.56,2.5,0.56,0
2.4989,0.40071,-0.00042703,1,0.565,2.5,0.565,0
2.4988,0.40003,-0.0013317,1,0.57,2.5,0.57,0
2.4988,0.40003,-0.0013317,1,0.575,2.5,0.575,0
2.4987,0.40003,-0.0013317,1,0.58,2.5,0.58,0
2.4986,0.39947,-0.0013317,1,0.585,2.5,0.585,0
2.4986,0.39947,-0.0013317,1,0.59,2.5,0.59,0
2.4985,0.39947,-0.0013317,1,0.595,2.5,0.595,0
2.4985,0.39995,-0.0013317,1,0.6,2.5,0.6,0
2.4984,0.39995,-0.0013317,1,0.605,2.5,0.605,0
2.4983,0.39995,-0.0013317,1,0.61,2.5,0.61,0
2.4983,0.39995,-0.0013317,1,0.615,2.5,0.615,0
2.4982,0.40146,-0.0013317,1,0.62,2.5,0.62,0
2.4982,0.40146,-0.0013317,1,0.625,2.5,0.625,0
2.4981,0.40146,-0.0013317,1,0.63,2.5,0.63,0
2.4981,0.3997,-0.0012697,1,0.635,2.5,0.635,0
2.4981,0.3997,-0.0012697,1,0.64,2.5,0.64,0
2.4981,0.3997,-0.0012697,1,0.645,2.5,0.645,0
2.4981,0.3997,-0.0012697,1,0.65,2.5,0.65,0
2.4981,0.3991,-0.0012697,1,0.655,2.5,0.655,0
2.4981,0.3991,-0.0012697,1,0.66,2.5,0.66,0
2.4981,0.3991,-0.0012697,1,0.665,2.5,0.665,0
2.4981,0.40033,-0.0012697,1,0.67,2.5,0.67,0
2.4981,0.40033,-0.0012697,1,0.675,2.5,0.675,0
2.4981,0.40033,-0.0012697,1,0.68,2.5,0.68,0
2.4981,0.40237,-0.00094478,1,0.685,2.5,0.685,0
2.498,0.40237,-0.00094478,1,0.69,2.5,0.69,0
2.4978,0.40237,-0.00094478,1,0.695,2.5,0.695,0
2.4977,0.40237,-0.00094478,1,0.7,2.5,0.7,0
2.4976,0.39905,-0.00094478,1,0.705,2.5,0.705,0
2.4974,0.39905,-0.00094478,1,0.71,2.5,0.71,0
2.4972,0.39905,-0.00094478,1,0.715,2.5,0.715,0
2.497,0.39884,-0.00094478,1,0.72,2.5,0.72,0
2.4968,0.39884,-0.00094478,1,0.725,2.5,0.725,0
2.4967,0.39884,-0.00094478,1,0.73,2.5,0.73,0
2.4965,0.40176,-0.00094478,1,0.735,2.5,0.735,0
2.4963,0.40176,-0.00094478,1,0.74,2.5,0.74,0
2.4961,0.40176,-0.00094478,1,0.745,2.5,0.745,0
2.4959,0.40176,-0.00094478,1,0.75,2.5,0.75,0
2.4964,0.40077,0.00088198,1,0.755,2.5,0.755,0
2.4969,0.40077,0.00088198,1,0.76,2.5,0.76,0
2.4973,0.40077,0.00088198,1,0.765,2.5,0.765,0
2.4979,0.39682,0.00088198,1,0.77,2.5,0.77,0
2.4984,0.39682,0.00088198,1,0.775,2.5,0.775,0
2.4989,0.39682,0.00088198,1,0.78,2.5,0.78,0
2.4989,0.40215,0.00088198,1,0.785,2.5,0.785,0
2.4977,0.40215,0.00088198,1,0.79,2.5,0.79,0
2.4965,0.40215,0.00088198,1,0.795,2.5,0.795,0
2.4953,0.80697,-0.0034095,1,0.8,2.5,0.8,0
2.4958,0.80697,-0.0034095,1,0.805,2.5,0.805,0
2.4964,0.80697,-0.0034095,1,0.81,2.5,0.81,0
2.4969,0.80697,-0.0034095,1,0.815,2.5,0.815,0
2.4975,0.80364,-0.0034095,1,0.82,2.5,0.82,0
2.498,0.80364,-0.0034095,1,0.825,2.5,0.825,0
2.4986,0.80364,-0.0034095,1,0.83,2.5,0.83,0
2.4989,0.80107,-0.0031429,1,0.835,2.5,0.835,0
2.4986,0.80107,-0.0031429,1,0.84,2.5,0.84,0
2.4984,0.80107,-0.0031429,1,0.845,2.5,0.845,0
2.4982,0.80001,-0.0027119,1,0.85,2.5,0.85,0
2.4982,0.80001,-0.0027119,1,0.855,2.5,0.855,0
2.4981,0.80001,-0.0027119,1,0.86,2.5,0.86,0
2.4981,0.80001,-0.0027119,1,0.865,2.5,0.865,0
2.4981,0.79889,-0.0027119,1,0.87,2.5,0.87,0
2.4981,0.79889,-0.0027119,1,0.875,2.5,0.875,0
2.4981,0.79889,-0.0027119,1,0.88,2.5,0.88,0
2.498,0.79806,-0.0027119,1,0.885,2.5,0.885,0
2.498,0.79806,-0.0027119,1,0.89,2.5,0.89,0
2.498,0.79806,-0.0027119,1,0.895,2.5,0.895,0
2.498,0.79806,-0.0027119,1,0.9,2.5,0.9,0
2.498,0.79751,-0.0027119,1,0.905,2.5,0.905,0
2.498,0.79751,-0.0027119,1,0.91,2.5,0.91,0
2.4979,0.79751,-0.0027119,1,0.915,2.5,0.915,0
2.4979,0.79725,-0.0027119,1,0.92,2.5,0.92,0
2.4979,0.79725,-0.0027119,1,0.925,2.5,0.925,0
2.4979,0.79725,-0.0027119,1,0.93,2.5,0.93,0
2.4979,0.79727,-0.0027119,1,0.935,2.5,0.935,0
2.4978,0.79727,-0.0027119,1,0.94,2.5,0.94,0
2.4978,0.79727,-0.0027119,1,0.945,2.5,0.945,0
2.4978,0.79727,-0.0027119,1,0.95,2.5,0.95,0
2.4978,0.79758,-0.0027119,1,0.955,2.5,0.955,0
2.4978,0.79758,-0.0027119,1,0.96,2.5,0.96,0
2.4978,0.79758,-0.0027119,1,0.965,2.5,0.965,0
2.4977,0.79817,-0.0027119,1,0.97,2.5,0.97,0
2.4977,0.79817,-0.0027119,1,0.975,2.5,0.975,0
2.4977,0.79817,-0.0027119,1,0.98,2.5,0.98,0
2.4977,0.79904,-0.0027119,1,0.985,2.5,0.985,0
2.4977,0.79904,-0.0027119,1,0.99,2.5,0.99,0
2.4976,0.79904,-0.0027119,1,0.995,2.5,0.995,0
2.4976,0.79318,0.0037457,1,1,2.5,1,0
2.4976,0.79318,0.0037457,1,1.005,2.5,1.005,0
2.4975,0.79318,0.0037457,1,1.01,2.5,1.01,0
2.4975,0.79318,0.0037457,1,1.015,2.5,1.015,0
2.4974,0.79771,0.0037457,1,1.02,2.5,1.02,0
2.4974,0.79771,0.0037457,1,1.025,2.5,1.025,0
2.4973,0.79771,0.0037457,1,1.03,2.5,1.03,0
2.4973,0.8014,0.0037457,1,1.035,2.5,1.035,0
2.4972,0.8014,0.0037457,1,1.04,2.5,1.04,0
2.4972,0.8014,0.0037457,1,1.045,2.5,1.045,0
2.4972,0.8014,0.0037457,1,1.05,2.5,1.05,0
2.4971,0.80425,0.0037457,1,1.055,2.5,1.055,0
2.4971,0.80425,0.0037457,1,1.06,2.5,1.06,0
2.497,0.80425,0.0037457,1,1.065,2.5,1.065,0
2.497,0.80624,0.0037457,1,1.07,2.5,1.07,0
2.4969,0.80624,0.0037457,1,1.075,2.5,1.075,0
2.4969,0.80624,0.0037457,1,1.08,2.5,1.08,0
2.4968,0.8074,0.0037457,1,1.085,2.5,1.085,0
2.4968,0.8074,0.0037457,1,1.09,2.5,1.09,0
2.4967,0.8074,0.0037457,1,1.095,2.5,1.095,0
2.4967,0.80771,0.0037457,1,1.1,2.5,1.1,0
2.4966,0.80771,0.0037457,1,1.105,2.5,1.105,0
2.4966,0.80771,0.0037457,1,1.11,2.5,1.11,0
2.4965,0.80771,0.0037457,1,1.115,2.5,1.115,0
2.4965,0.80717,0.0037457,1,1.12,2.5,1.12,0
2.4964,0.80717,0.0037457,1,1.125,2.5,1.125,0
2.4964,0.80717,0.0037457,1,1.13,2.5,1.13,0
2.4963,0.80579,0.0037457,1,1.135,2.5,1.135,0
2.4963,0.80579,0.0037457,1,1.14,2.5,1.14,0
2.4962,0.80579,0.0037457,1,1.145,2.5,1.145,0
2.4962,0.80579,0.0037457,1,1.15,2.5,1.15,0
2.4962,0.80357,0.0037457,1,1.155,2.5,1.155,0
2.4961,0.80357,0.0037457,1,1.16,2.5,1.16,0
2.4961,0.80357,0.0037457,1,1.165,2.5,1.165,0
2.4962,0.80109,0.0021402,1,1.17,2.5,1.17,0
2.4965,0.80109,0.0021402,1,1.175,2.5,1.175,0
2.4968,0.80109,0.0021402,1,1.18,2.5,1.18,0
2.497,0.80519,0.0021402,1,1.185,2.5,1.185,0
2.4973,0.80519,0.0021402,1,1.19,2.5,1.19,0
2.4975,0.80519,0.0021402,1,1.195,2.5,1.195,0
2.4977,0.30035,0.0019035,1,1.2,2.5,1.2,0
2.497,0.30035,0.0019035,1,1.205,2.5,1.205,0
2.4963,0.30035,0.0019035,1,1.21,2.5,1.21,0
2.4956,0.30035,0.0019035,1,1.215,2.5,1.215,0
2.4954,0.3002,0.0019035,1,1.22,2.5,1.22,0
2.4955,0.3002,0.0019035,1,1.225,2.5,1.225,0
2.4955,0.3002,0.0019035,1,1.23,2.5,1.23,0
2.4956,0.29975,-0.0011757,1,1.235,2.5,1.235,0
2.4957,0.29975,-0.0011757,1,1.24,2.5,1.24,0
2.4958,0.29975,-0.0011757,1,1.245,2.5,1.245,0
2.4959,0.29975,-0.0011757,1,1.25,2.5,1.25,0
2.496,0.29897,-0.0011757,1,1.255,2.5,1.255,0
2.4961,0.29897,-0.0011757,1,1.26,2.5,1.26,0
2.4962,0.29897,-0.0011757,1,1.265,2.5,1.265,0
2.4963,0.30088,-0.0011757,1,1.27,2.5,1.27,0
2.4964,0.30088,-0.0011757,1,1.275,2.5,1.275,0
2.4965,0.30088,-0.0011757,1,1.28,2.5,1.28,0
2.4965,0.30167,-0.0014993,1,1.285,2.5,1.285,0
2.4965,0.30167,-0.0014993,1,1.29,2.5,1.29,0
2.4964,0.30167,-0.0014993,1,1.295,2.5,1.295,0
2.4964,0.30167,-0.0014993,1,1.3,2.5,1.3,0
2.4964,0.29966,-0.0014993,1,1.305,2.5,1.305,0
2.4963,0.29966,-0.0014993,1,1.31,2.5,1.31,0
2.4963,0.29966,-0.0014993,1,1.315,2.5,1.315,0
2.4962,0.30038,-0.0014993,1,1.32,2.5,1.32,0
2.4962,0.30038,-0.0014993,1,1.325,2.5,1.325,0
2.4961,0.30038,-0.0014993,1,1.33,2.5,1.33,0
2.4961,0.3029,-0.00038929,1,1.335,2.5,1.335,0
2.4961,0.3029,-0.00038929,1,1.34,2.5,1.34,0
2.4961,0.3029,-0.00038929,1,1.345,2.5,1.345,0
2.4961,0.30139,-0.00038929,1,1.35,2.5,1.35,0
2.4961,0.30139,-0.00038929,1,1.355,2.5,1.355,0
2.4962,0.30139,-0.00038929,1,1.36,2.5,1.36,0
2.4962,0.30139,-0.00038929,1,1.365,2.5,1.365,0
2.4962,0.30082,-0.00038929,1,1.37,2.5,1.37,0
2.4963,0.30082,-0.00038929,1,1.375,2.5,1.375,0
2.4963,0.30082,-0.00038929,1,1.38,2.5,1.38,0
2.4963,0.30119,-0.00038929,1,1.385,2.5,1.385,0
2.4963,0.30119,-0.00038929,1,1.39,2.5,1.39,0
2.4964,0.30119,-0.00038929,1,1.395,2.5,1.395,0
2.4964,0.30119,-0.00038929,1,1.4,2.5,1.4,0
2.4964,0.30053,-0.0017163,1,1.405,2.5,1.405,0
2.4964,0.30053,-0.0017163,1,1.41,2.5,1.41,0
2.4964,0.30053,-0.0017163,1,1.415,2.5,1.415,0
2.4964,0.29986,-0.0017163,1,1.42,2.5,1.42,0
2.4964,0.29986,-0.0017163,1,1.425,2.5,1.425,0
2.4964,0.29986,-0.0017163,1,1.43,2.5,1.43,0
2.4964,0.30024,-0.0017163,1,1.435,2.5,1.435,0
2.4964,0.30024,-0.0017163,1,1.44,2.5,1.44,0
2.4964,0.30024,-0.0017163,1,1.445,2.5,1.445,0
2.4964,0.30117,0.0008406,1,1.45,2.5,1.45,0
2.4965,0.30117,0.0008406,1,1.455,2.5,1.455,0
2.4965,0.30117,0.0008406,1,1.46,2.5,1.46,0
2.4965,0.30117,0.0008406,1,1.465,2.5,1.465,0
2.4966,0.30145,0.0008406,1,1.47,2.5,1.47,0
2.4966,0.30145,0.0008406,1,1.475,2.5,1.475,0
2.4967,0.30145,0.0008406,1,1.48,2.5,1.48,0
2.4967,0.30129,0.0008406,1,1.485,2.5,1.485,0
2.4968,0.30129,0.0008406,1,1.49,2.5,1.49,0
2.4968,0.30129,0.0008406,1,1.495,2.5,1.495,0
2.4969,0.30129,0.0008406,1,1.5,2.5,1.5,0
2.4968,0.30271,0.00034776,1,1.505,2.5,1.505,0
2.4968,0.30271,0.00034776,1,1.51,2.5,1.51,0
2.4967,0.30271,0.00034776,1,1.515,2.5,1.515,0
2.4966,0.30525,0.00034776,1,1.52,2.5,1.52,0
2.4965,0.30525,0.00034776,1,1.525,2.5,1.525,0
2.4964,0.30525,0.00034776,1,1.53,2.5,1.53,0
2.4964,0.30484,0.00034776,1,1.535,2.5,1.535,0
2.4963,0.30484,0.00034776,1,1.54,2.5,1.54,0
2.4962,0.30484,0.00034776,1,1.545,2.5,1.545,0
2.4961,0.30484,0.00034776,1,1.55,2.5,1.55,0
2.4963,0.30231,0.00065787,1,1.555,2.5,1.555,0
2.4964,0.30231,0.00065787,1,1.56,2.5,1.56,0
2.4965,0.30231,0.00065787,1,1.565,2.5,1.565,0
2.4968,0.30288,0.00065787,1,1.57,2.5,1.57,0
2.497,0.30288,0.00065787,1,1.575,2.5,1.575,0
2.4973,0.30288,0.00065787,1,1.58,2.5,1.58,0
2.4974,0.30262,0.00065787,1,1.585,2.5,1.585,0
2.497,0.30262,0.00065787,1,1.59,2.5,1.59,0
2.4966,0.30262,0.00065787,1,1.595,2.5,1.595,0
2.4962,0.90795,-0.0017841,1,1.6,2.5,1.6,0
2.4963,0.90795,-0.0017841,1,1.605,2.5,1.605,0
2.4964,0.90795,-0.0017841,1,1.61,2.5,1.61,0
2.4964,0.90795,-0.0017841,1,1.615,2.5,1.615,0
2.4965,0.90664,-0.0017841,1,1.62,2.5,1.62,0
2.4965,0.90664,-0.0017841,1,1.625,2.5,1.625,0
2.4965,0.90664,-0.0017841,1,1.63,2.5,1.63,0
2.4965,0.90807,-0.0032722,1,1.635,2.5,1.635,0
2.4962,0.90807,-0.0032722,1,1.64,2.5,1.64,0
2.4959,0.90807,-0.0032722,1,1.645,2.5,1.645,0
2.4957,0.90807,-0.0032722,1,1.65,2.5,1.65,0
2.4955,0.90557,-0.0032722,1,1.655,2.5,1.655,0
2.4953,0.90557,-0.0032722,1,1.66,2.5,1.66,0
2.4951,0.90557,-0.0032722,1,1.665,2.5,1.665,0
2.4951,0.90425,-0.0031172,1,1.67,2.5,1.67,0
2.4953,0.90425,-0.0031172,1,1.675,2.5,1.675,0
2.4955,0.90425,-0.0031172,1,1.68,2.5,1.68,0
2.4957,0.90378,-0.0031172,1,1.685,2.5,1.685,0
2.4959,0.90378,-0.0031172,1,1.69,2.5,1.69,0
2.496,0.90378,-0.0031172,1,1.695,2.5,1.695,0
2.4962,0.90372,-0.0041058,1,1.7,2.5,1.7,0
2.4963,0.90372,-0.0041058,1,1.705,2.5,1.705,0
2.4964,0.90372,-0.0041058,1,1.71,2.5,1.71,0
2.4965,0.90372,-0.0041058,1,1.715,2.5,1.715,0
2.4966,0.90618,-0.0041058,1,1.72,2.5,1.72,0
2.4966,0.90618,-0.0041058,1,1.725,2.5,1.725,0
2.4967,0.90618,-0.0041058,1,1.73,2.5,1.73,0
2.4967,0.90566,0.00033946,1,1.735,2.5,1.735,0
2.4966,0.90566,0.00033946,1,1.74,2.5,1.74,0
2.4965,0.90566,0.00033946,1,1.745,2.5,1.745,0
2.4964,0.90566,0.00033946,1,1.75,2.5,1.75,0
2.4963,0.90233,0.00033946,1,1.755,2.5,1.755,0
2.4962,0.90233,0.00033946,1,1.76,2.5,1.76,0
2.4961,0.90233,0.00033946,1,1.765,2.5,1.765,0
2.4963,0.90177,-0.0027164,1,1.77,2.5,1.77,0
2.4966,0.90177,-0.0027164,1,1.775,2.5,1.775,0
2.4969,0.90177,-0.0027164,1,1.78,2.5,1.78,0
2.4973,0.9032,-0.0027164,1,1.785,2.5,1.785,0
2.4976,0.9032,-0.0027164,1,1.79,2.5,1.79,0
2.4979,0.9032,-0.0027164,1,1.795,2.5,1.795,0
2.4983,0.9032,-0.0027164,1,1.8,2.5,1.8,0
2.4984,0.90185,-0.00087016,1,1.805,2.5,1.805,0
2.4986,0.90185,-0.00087016,1,1.81,2.5,1.81,0
2.4988,0.90185,-0.00087016,1,1.815,2.5,1.815,0
2.499,0.90182,-0.00087016,1,1.82,2.5,1.82,0
2.4991,0.90182,-0.00087016,1,1.825,2.5,1.825,0
2.4993,0.90182,-0.00087016,1,1.83,2.5,1.83,0
2.4994,0.91073,0.0029767,1,1.835,2.5,1.835,0
2.4993,0.91073,0.0029767,1,1.84,2.5,1.84,0
2.4993,0.91073,0.0029767,1,1.845,2.5,1.845,0
2.4992,0.90839,0.0029767,1,1.85,2.5,1.85,0
2.4991,0.90839,0.0029767,1,1.855,2.5,1.855,0
2.499,0.90839,0.0029767,1,1.86,2.5,1.86,0
2.4989,0.90839,0.0029767,1,1.865,2.5,1.865,0
2.4988,0.90667,0.0029767,1,1.87,2.5,1.87,0
2.4987,0.90667,0.0029767,1,1.875,2.5,1.875,0
2.4986,0.90667,0.0029767,1,1.88,2.5,1.88,0
2.4985,0.90556,0.0029767,1,1.885,2.5,1.885,0
2.4984,0.90556,0.0029767,1,1.89,2.5,1.89,0
2.4983,0.90556,0.0029767,1,1.895,2.5,1.895,0
2.4982,0.90556,0.0029767,1,1.9,2.5,1.9,0
2.4981,0.90507,0.0029767,1,1.905,2.5,1.905,0
2.4981,0.90507,0.0029767,1,1.91,2.5,1.91,0
2.498,0.90507,0.0029767,1,1.915,2.5,1.915,0
2.4979,0.90519,0.0029767,1,1.92,2.5,1.92,0
2.4978,0.90519,0.0029767,1,1.925,2.5,1.925,0
2.4977,0.90519,0.0029767,1,1.93,2.5,1.93,0
2.4976,0.90593,0.0029767,1,1.935,2.5,1.935,0
2.4975,0.90593,0.0029767,1,1.94,2.5,1.94,0
2.4974,0.90593,0.0029767,1,1.945,2.5,1.945,0
2.4973,0.90729,0.0029767,1,1.95,2.5,1.95,0
2.4972,0.90729,0.0029767,1,1.955,2.5,1.955,0
2.4971,0.90729,0.0029767,1,1.96,2.5,1.96,0
2.497,0.90729,0.0029767,1,1.965,2.5,1.965,0
2.4969,0.90926,0.0029767,1,1.97,2.5,1.97,0
2.4968,0.90926,0.0029767,1,1.975,2.5,1.975,0
2.4967,0.90926,0.0029767,1,1.98,2.5,1.98,0
2.4966,0.91185,0.0029767,1,1.985,2.5,1.985,0
2.4965,0.91185,0.0029767,1,1.99,2.5,1.99,0
2.4964,0.91185,0.0029767,1,1.995,2.5,1.995,0
2.4963,1.0038,0.0058941,1,2,2.5,2,0
2.4963,1.0038,0.0058941,1,2.005,2.5,2.005,0
2.4963,1.0038,0.0058941,1,2.01,2.5,2.01,0
2.4963,1.0038,0.0058941,1,2.015,2.5,2.015,0
2.4963,1.0039,0.0058941,1,2.02,2.5,2.02,0
2.4963,1.0039,0.0058941,1,2.025,2.5,2.025,0
2.4964,1.0039,0.0058941,1,2.03,2.5,2.03,0
2.4964,1.0039,0.0058941,1,2.035,2.5,2.035,0
2.4964,1.0039,0.0058941,1,2.04,2.5,2.04,0
2.4964,1.0039,0.0058941,1,2.045,2.5,2.045,0
2.4964,1.0039,0.0058941,1,2.05,2.5,2.05,0
2.4964,1.0039,0.0058941,1,2.055,2.5,2.055,0
2.4964,1.0039,0.0058941,1,2.06,2.5,2.06,0
2.4964,1.0039,0.0058941,1,2.065,2.5,2.065,0
2.4964,1.0038,0.0058941,1,2.07,2.5,2.07,0
2.4964,1.0038,0.0058941,1,2.075,2.5,2.075,0
2.4964,1.0038,0.0058941,1,2.08,2.5,2.08,0
2.4964,1.0037,0.0058941,1,2.085,2.5,2.085,0
2.4964,1.0037,0.0058941,1,2.09,2.5,2.09,0
2.4964,1.0037,0.0058941,1,2.095,2.5,2.095,0
2.4964,1.0037,0.0058941,1,2.1,2.5,2.1,0
2.4964,1.0035,0.0058941,1,2.105,2.5,2.105,0
2.4964,1.0035,0.0058941,1,2.11,2.5,2.11,0
2.4964,1.0035,0.0058941,1,2.115,2.5,2.115,0
2.4964,1.0033,0.0058941,1,2.12,2.5,2.12,0
2.4964,1.0033,0.0058941,1,2.125,2.5,2.125,0
2.4964,1.0033,0.0058941,1,2.13,2.5,2.13,0
2.4964,1.003,0.0058941,1,2.135,2.5,2.135,0
2.4964,1.003,0.0058941,1,2.14,2.5,2.14,0
2.4964,1.003,0.0058941,1,2.145,2.5,2.145,0
2.4964,1.0026,0.0058941,1,2.15,2.5,2.15,0
2.4964,1.0026,0.0058941,1,2.155,2.5,2.155,0
2.4964,1.0026,0.0058941,1,2.16,2.5,2.16,0
2.4964,1.0026,0.0058941,1,2.165,2.5,2.165,0
2.4964,1.0025,-0.008089,1,2.17,2.5,2.17,0
2.4964,1.0025,-0.008089,1,2.175,2.5,2.175,0
2.4964,1.0025,-0.008089,1,2.18,2.5,2.18,0
2.4964,1.0035,-0.008089,1,2.185,2.5,2.185,0
2.4964,1.0035,-0.008089,1,2.19,2.5,2.19,0
2.4964,1.0035,-0.008089,1,2.195,2.5,2.195,0
2.4964,1.003,0.0022346,1,2.2,2.5,2.2,0
2.4964,1.003,0.0022346,1,2.205,2.5,2.205,0
2.4965,1.003,0.0022346,1,2.21,2.5,2.21,0
2.4966,1.003,0.0022346,1,2.215,2.5,2.215,0
2.4966,1.0012,0.0022346,1,2.22,2.5,2.22,0
2.4967,1.0012,0.0022346,1,2.225,2.5,2.225,0
2.4968,1.0012,0.0022346,1,2.23,2.5,2.23,0
2.4969,1.0036,-0.0020886,1,2.235,2.5,2.235,0
2.4969,1.0036,-0.0020886,1,2.24,2.5,2.24,0
2.4969,1.0036,-0.0020886,1,2.245,2.5,2.245,0
2.4969,1.0036,-0.0020886,1,2.25,2.5,2.25,0
2.4969,1.0018,-0.0020886,1,2.255,2.5,2.255,0
2.4969,1.0018,-0.0020886,1,2.26,2.5,2.26,0
2.4969,1.0018,-0.0020886,1,2.265,2.5,2.265,0
2.497,1.0029,0.0015435,1,2.27,2.5,2.27,0
2.497,1.0029,0.0015435,1,2.275,2.5,2.275,0
2.497,1.0029,0.0015435,1,2.28,2.5,2.28,0
2.4971,1.003,0.0015435,1,2.285,2.5,2.285,0
2.4972,1.003,0.0015435,1,2.29,2.5,2.29,0
2.4973,1.003,0.0015435,1,2.295,2.5,2.295,0
2.4973,1.003,0.0015435,1,2.3,2.5,2.3,0
2.4974,1.0042,0.003375,1,2.305,2.5,2.305,0
2.4974,1.0042,0.003375,1,2.31,2.5,2.31,0
2.4974,1.0042,0.003375,1,2.315,2.5,2.315,0
2.4974,1.0008,0.003375,1,2.32,2.5,2.32,0
2.4974,1.0008,0.003375,1,2.325,2.5,2.325,0
2.4975,1.0008,0.003375,1,2.33,2.5,2.33,0
2.4974,0.9986,0.003375,1,2.335,2.5,2.335,0
2.4974,0.9986,0.003375,1,2.34,2.5,2.34,0
2.4974,0.9986,0.003375,1,2.345,2.5,2.345,0
2.4974,0.9986,0.003375,1,2.35,2.5,2.35,0
2.4973,1,-0.0028729,1,2.355,2.5,2.355,0
2.4972,1,-0.0028729,1,2.36,2.5,2.36,0
2.4971,1,-0.0028729,1,2.365,2.5,2.365,0
2.4972,0.99869,-0.0028729,1,2.37,2.5,2.37,0
2.4975,0.99869,-0.0028729,1,2.375,2.5,2.375,0
2.4977,0.99869,-0.0028729,1,2.38,2.5,2.38,0
2.4978,1.004,0.0043254,1,2.385,2.5,2.385,0
2.4979,1.004,0.0043254,1,2.39,2.5,2.39,0
2.498,1.004,0.0043254,1,2.395,2.5,2.395,0
2.498,0.40299,0.0020446,1,2.4,2.5,2.4,0
2.4971,0.40299,0.0020446,1,2.405,2.5,2.405,0
2.4961,0.40299,0.0020446,1,2.41,2.5,2.41,0
2.4951,0.40299,0.0020446,1,2.415,2.5,2.415,0
2.495,0.40172,0.0020446,1,2.42,2.5,2.42,0
2.4954,0.40172,0.0020446,1,2.425,2.5,2.425,0
2.4958,0.40172,0.0020446,1,2.43,2.5,2.43,0
2.4962,0.40263,0.0017744,1,2.435,2.5,2.435,0
2.4963,0.40263,0.0017744,1,2.44,2.5,2.44,0
2.4965,0.40263,0.0017744,1,2.445,2.5,2.445,0
2.4967,0.40053,0.0017744,1,2.45,2.5,2.45,0
2.4966,0.40053,0.0017744,1,2.455,2.5,2.455,0
2.4966,0.40053,0.0017744,1,2.46,2.5,2.46,0
2.4966,0.40053,0.0017744,1,2.465,2.5,2.465,0
2.4965,0.40018,0.0017744,1,2.47,2.5,2.47,0
2.4965,0.40018,0.0017744,1,2.475,2.5,2.475,0
2.4964,0.40018,0.0017744,1,2.48,2.5,2.48,0
2.4964,0.40158,0.0017744,1,2.485,2.5,2.485,0
2.4963,0.40158,0.0017744,1,2.49,2.5,2.49,0
2.4963,0.40158,0.0017744,1,2.495,2.5,2.495,0
2.4963,0.40158,0.0017744,1,2.5,2.5,2.5,0
2.4963,0.40206,0.00098028,1,2.505,2.5,2.505,0
2.4963,0.40206,0.00098028,1,2.51,2.5,2.51,0
2.4963,0.40206,0.00098028,1,2.515,2.5,2.515,0
2.4963,0.4004,0.00098028,1,2.52,2.5,2.52,0
2.4963,0.4004,0.00098028,1,2.525,2.5,2.525,0
2.4964,0.4004,0.00098028,1,2.53,2.5,2.53,0
2.4964,0.39991,0.00098028,1,2.535,2.5,2.535,0
2.4964,0.39991,0.00098028,1,2.54,2.5,2.54,0
2.4964,0.39991,0.00098028,1,2.545,2.5,2.545,0
2.4964,0.39991,0.00098028,1,2.55,2.5,2.55,0
2.4964,0.40058,0.00098028,1,2.555,2.5,2.555,0
2.4965,0.40058,0.00098028,1,2.56,2.5,2.56,0
2.4965,0.40058,0.00098028,1,2.565,2.5,2.565,0
2.4964,0.39991,6.1704e-05,1,2.57,2.5,2.57,0
2.4964,0.39991,6.1704e-05,1,2.575,2.5,2.575,0
2.4963,0.39991,6.1704e-05,1,2.58,2.5,2.58,0
2.4963,0.39935,6.1704e-05,1,2.585,2.5,2.585,0
2.4963,0.39935,6.1704e-05,1,2.59,2.5,2.59,0
2.4962,0.39935,6.1704e-05,1,2.595,2.5,2.595,0
2.4962,0.39935,6.1704e-05,1,2.6,2.5,2.6,0
2.4961,0.39982,6.1704e-05,1,2.605,2.5,2.605,0
2.4961,0.39982,6.1704e-05,1,2.61,2.5,2.61,0
2.496,0.39982,6.1704e-05,1,2.615,2.5,2.615,0
2.496,0.40134,6.1704e-05,1,2.62,2.5,2.62,0
2.496,0.40134,6.1704e-05,1,2.625,2.5,2.625,0
2.496,0.40134,6.1704e-05,1,2.63,2.5,2.63,0
2.496,0.39959,0.00011343,1,2.635,2.5,2.635,0
2.496,0.39959,0.00011343,1,2.64,2.5,2.64,0
2.496,0.39959,0.00011343,1,2.645,2.5,2.645,0
2.496,0.39898,0.00011343,1,2.65,2.5,2.65,0
2.496,0.39898,0.00011343,1,2.655,2.5,2.655,0
2.496,0.39898,0.00011343,1,2.66,2.5,2.66,0
2.496,0.39898,0.00011343,1,2.665,2.5,2.665,0
2.4961,0.40022,0.00011343,1,2.67,2.5,2.67,0
2.4961,0.40022,0.00011343,1,2.675,2.5,2.675,0
2.4961,0.40022,0.00011343,1,2.68,2.5,2.68,0
2.4961,0.40226,0.00043584,1,2.685,2.5,2.685,0
2.496,0.40226,0.00043584,1,2.69,2.5,2.69,0
2.4959,0.40226,0.00043584,1,2.695,2.5,2.695,0
2.4958,0.39894,0.00043584,1,2.7,2.5,2.7,0
2.4956,0.39894,0.00043584,1,2.705,2.5,2.705,0
2.4955,0.39894,0.00043584,1,2.71,2.5,2.71,0
2.4953,0.39894,0.00043584,1,2.715,2.5,2.715,0
2.4951,0.39874,0.00043584,1,2.72,2.5,2.72,0
2.495,0.39874,0.00043584,1,2.725,2.5,2.725,0
2.4948,0.39874,0.00043584,1,2.73,2.5,2.73,0
2.4947,0.40166,0.00043584,1,2.735,2.5,2.735,0
2.4945,0.40166,0.00043584,1,2.74,2.5,2.74,0
2.4943,0.40166,0.00043584,1,2.745,2.5,2.745,0
2.4942,0.40166,0.00043584,1,2.75,2.5,2.75,0
2.4947,0.40067,0.0022573,1,2.755,2.5,2.755,0
2.4951,0.40067,0.0022573,1,2.76,2.5,2.76,0
2.4956,0.40067,0.0022573,1,2.765,2.5,2.765,0
2.4962,0.39673,0.0022573,1,2.77,2.5,2.77,0
2.4967,0.39673,0.0022573,1,2.775,2.5,2.775,0
2.4973,0.39673,0.0022573,1,2.78,2.5,2.78,0
2.4972,0.40205,0.0022573,1,2.785,2.5,2.785,0
2.4961,0.40205,0.0022573,1,2.79,2.5,2.79,0
2.4949,0.40205,0.0022573,1,2.795,2.5,2.795,0
2.4937,0.40205,0.0022573,1,2.8,2.5,2.8,0
2.4942,0.80679,-0.0020241,1,2.805,2.5,2.805,0
2.4948,0.80679,-0.0020241,1,2.81,2.5,2.81,0
2.4953,0.80679,-0.0020241,1,2.815,2.5,2.815,0
2.4959,0.80347,-0.0020241,1,2.82,2.5,2.82,0
2.4965,0.80347,-0.0020241,1,2.825,2.5,2.825,0
2.497,0.80347,-0.0020241,1,2.83,2.5,2.83,0
2.4973,0.80091,-0.0017576,1,2.835,2.5,2.835,0
2.4971,0.80091,-0.0017576,1,2.84,2.5,2.84,0
2.4969,0.80091,-0.0017576,1,2.845,2.5,2.845,0
2.4967,0.80091,-0.0017576,1,2.85,2.5,2.85,0
2.4967,0.79984,-0.001321,1,2.855,2.5,2.855,0
2.4966,0.79984,-0.001321,1,2.86,2.5,2.86,0
2.4966,0.79984,-0.001321,1,2.865,2.5,2.865,0
2.4966,0.79873,-0.001321,1,2.87,2.5,2.87,0
2.4966,0.79873,-0.001321,1,2.875,2.5,2.875,0
2.4966,0.79873,-0.001321,1,2.88,2.5,2.88,0
2.4966,0.7979,-0.001321,1,2.885,2.5,2.885,0
2.4966,0.7979,-0.001321,1,2.89,2.5,2.89,0
2.4966,0.7979,-0.001321,1,2.895,2.5,2.895,0
2.4966,0.79736,-0.001321,1,2.9,2.5,2.9,0
2.4966,0.79736,-0.001321,1,2.905,2.5,2.905,0
2.4965,0.79736,-0.001321,1,2.91,2.5,2.91,0
2.4965,0.79736,-0.001321,1,2.915,2.5,2.915,0
2.4965,0.7971,-0.001321,1,2.92,2.5,2.92,0
2.4965,0.7971,-0.001321,1,2.925,2.5,2.925,0
2.4965,0.7971,-0.001321,1,2.93,2.5,2.93,0
2.4965,0.79712,-0.001321,1,2.935,2.5,2.935,0
2.4965,0.79712,-0.001321,1,2.94,2.5,2.94,0
2.4965,0.79712,-0.001321,1,2.945,2.5,2.945,0
2.4965,0.79743,-0.001321,1,2.95,2.5,2.95,0
2.4965,0.79743,-0.001321,1,2.955,2.5,2.955,0
2.4965,0.79743,-0.001321,1,2.96,2.5,2.96,0
2.4964,0.79743,-0.001321,1,2.965,2.5,2.965,0
2.4964,0.79802,-0.001321,1,2.97,2.5,2.97,0
2.4964,0.79802,-0.001321,1,2.975,2.5,2.975,0
2.4964,0.79802,-0.001321,1,2.98,2.5,2.98,0
2.4964,0.7989,-0.001321,1,2.985,2.5,2.985,0
2.4964,0.7989,-0.001321,1,2.99,2.5,2.99,0
2.4964,0.7989,-0.001321,1,2.995,2.5,2.995,0
2.4964,0.79304,0.0048708,1,3,2.5,3,0
2.4963,0.79304,0.0048708,1,3.005,2.5,3.005,0
2.4963,0.79304,0.0048708,1,3.01,2.5,3.01,0
2.4963,0.79304,0.0048708,1,3.015,2.5,3.015,0
2.4962,0.79757,0.0048708,1,3.02,2.5,3.02,0
2.4962,0.79757,0.0048708,1,3.025,2.5,3.025,0
2.4961,0.79757,0.0048708,1,3.03,2.5,3.03,0
2.4961,0.80127,0.0048708,1,3.035,2.5,3.035,0
2.4961,0.80127,0.0048708,1,3.04,2.5,3.04,0
2.496,0.80127,0.0048708,1,3.045,2.5,3.045,0
2.496,0.80127,0.0048708,1,3.05,2.5,3.05,0
2.4959,0.80411,0.0048708,1,3.055,2.5,3.055,0
2.4959,0.80411,0.0048708,1,3.06,2.5,3.06,0
2.4959,0.80411,0.0048708,1,3.065,2.5,3.065,0
2.4958,0.80611,0.0048708,1,3.07,2.5,3.07,0
2.4958,0.80611,0.0048708,1,3.075,2.5,3.075,0
2.4957,0.80611,0.0048708,1,3.08,2.5,3.08,0
2.4957,0.80727,0.0048708,1,3.085,2.5,3.085,0
2.4956,0.80727,0.0048708,1,3.09,2.5,3.09,0
2.4956,0.80727,0.0048708,1,3.095,2.5,3.095,0
2.4956,0.80727,0.0048708,1,3.1,2.5,3.1,0
2.4955,0.80758,0.0048708,1,3.105,2.5,3.105,0
2.4955,0.80758,0.0048708,1,3.11,2.5,3.11,0
2.4954,0.80758,0.0048708,1,3.115,2.5,3.115,0
2.4954,0.80705,0.0048708,1,3.12,2.5,3.12,0
2.4954,0.80705,0.0048708,1,3.125,2.5,3.125,0
2.4953,0.80705,0.0048708,1,3.13,2.5,3.13,0
2.4953,0.80567,0.0048708,1,3.135,2.5,3.135,0
2.4952,0.80567,0.0048708,1,3.14,2.5,3.14,0
2.4952,0.80567,0.0048708,1,3.145,2.5,3.145,0
2.4952,0.80344,0.0048708,1,3.15,2.5,3.15,0
2.4951,0.80344,0.0048708,1,3.155,2.5,3.155,0
2.4951,0.80344,0.0048708,1,3.16,2.5,3.16,0
2.495,0.80344,0.0048708,1,3.165,2.5,3.165,0
2.4952,0.80096,0.0032627,1,3.17,2.5,3.17,0
2.4955,0.80096,0.0032627,1,3.175,2.5,3.175,0
2.4958,0.80096,0.0032627,1,3.18,2.5,3.18,0
2.4961,0.80508,0.0032627,1,3.185,2.5,3.185,0
2.4963,0.80508,0.0032627,1,3.19,2.5,3.19,0
2.4965,0.80508,0.0032627,1,3.195,2.5,3.195,0
2.4967,0.3003,0.0030196,1,3.2,2.5,3.2,0
2.4961,0.3003,0.0030196,1,3.205,2.5,3.205,0
2.4954,0.3003,0.0030196,1,3.21,2.5,3.21,0
2.4947,0.3003,0.0030196,1,3.215,2.5,3.215,0
2.4945,0.30016,0.0030196,1,3.22,2.5,3.22,0
2.4946,0.30016,0.0030196,1,3.225,2.5,3.225,0
2.4947,0.30016,0.0030196,1,3.23,2.5,3.23,0
2.4948,0.29971,-6.8382e-05,1,3.235,2.5,3.235,0
2.4949,0.29971,-6.8382e-05,1,3.24,2.5,3.24,0
2.495,0.29971,-6.8382e-05,1,3.245,2.5,3.245,0
2.4951,0.29971,-6.8382e-05,1,3.25,2.5,3.25,0
2.4952,0.29893,-6.8382e-05,1,3.255,2.5,3.255,0
2.4953,0.29893,-6.8382e-05,1,3.26,2.5,3.26,0
2.4954,0.29893,-6.8382e-05,1,3.265,2.5,3.265,0
2.4956,0.30084,-6.8382e-05,1,3.27,2.5,3.27,0
2.4957,0.30084,-6.8382e-05,1,3.275,2.5,3.275,0
2.4958,0.30084,-6.8382e-05,1,3.28,2.5,3.28,0
2.4959,0.30164,-0.00039437,1,3.285,2.5,3.285,0
2.4958,0.30164,-0.00039437,1,3.29,2.5,3.29,0
2.4958,0.30164,-0.00039437,1,3.295,2.5,3.295,0
2.4958,0.30164,-0.00039437,1,3.3,2.5,3.3,0
2.4958,0.29963,-0.00039437,1,3.305,2.5,3.305,0
2.4958,0.29963,-0.00039437,1,3.31,2.5,3.31,0
2.4957,0.29963,-0.00039437,1,3.315,2.5,3.315,0
2.4957,0.30035,-0.00039437,1,3.32,2.5,3.32,0
2.4957,0.30035,-0.00039437,1,3.325,2.5,3.325,0
2.4956,0.30035,-0.00039437,1,3.33,2.5,3.33,0
2.4956,0.30288,0.00072047,1,3.335,2.5,3.335,0
2.4956,0.30288,0.00072047,1,3.34,2.5,3.34,0
2.4957,0.30288,0.00072047,1,3.345,2.5,3.345,0
2.4957,0.30288,0.00072047,1,3.35,2.5,3.35,0
2.4957,0.30137,0.00072047,1,3.355,2.5,3.355,0
2.4958,0.30137,0.00072047,1,3.36,2.5,3.36,0
2.4958,0.30137,0.00072047,1,3.365,2.5,3.365,0
2.4959,0.3008,0.00072047,1,3.37,2.5,3.37,0
2.4959,0.3008,0.00072047,1,3.375,2.5,3.375,0
2.496,0.3008,0.00072047,1,3.38,2.5,3.38,0
2.496,0.30117,0.00072047,1,3.385,2.5,3.385,0
2.4961,0.30117,0.00072047,1,3.39,2.5,3.39,0
2.4961,0.30117,0.00072047,1,3.395,2.5,3.395,0
2.4962,0.30051,-0.00059775,1,3.4,2.5,3.4,0
2.4962,0.30051,-0.00059775,1,3.405,2.5,3.405,0
2.4962,0.30051,-0.00059775,1,3.41,2.5,3.41,0
2.4962,0.30051,-0.00059775,1,3.415,2.5,3.415,0
2.4963,0.29985,-0.00059775,1,3.42,2.5,3.42,0
2.4963,0.29985,-0.00059775,1,3.425,2.5,3.425,0
2.4963,0.29985,-0.00059775,1,3.43,2.5,3.43,0
2.4963,0.30023,-0.00059775,1,3.435,2.5,3.435,0
2.4963,0.30023,-0.00059775,1,3.44,2.5,3.44,0
2.4963,0.30023,-0.00059775,1,3.445,2.5,3.445,0
2.4964,0.30117,0.0019742,1,3.45,2.5,3.45,0
2.4964,0.30117,0.0019742,1,3.455,2.5,3.455,0
2.4965,0.30117,0.0019742,1,3.46,2.5,3.46,0
2.4966,0.30117,0.0019742,1,3.465,2.5,3.465,0
2.4966,0.30145,0.0019742,1,3.47,2.5,3.47,0
2.4967,0.30145,0.0019742,1,3.475,2.5,3.475,0
2.4968,0.30145,0.0019742,1,3.48,2.5,3.48,0
2.4968,0.30129,0.0019742,1,3.485,2.5,3.485,0
2.4969,0.30129,0.0019742,1,3.49,2.5,3.49,0
2.497,0.30129,0.0019742,1,3.495,2.5,3.495,0
2.497,0.30129,0.0019742,1,3.5,2.5,3.5,0
2.497,0.30271,0.001501,1,3.505,2.5,3.505,0
2.4969,0.30271,0.001501,1,3.51,2.5,3.51,0
2.4969,0.30271,0.001501,1,3.515,2.5,3.515,0
2.4968,0.30524,0.001501,1,3.52,2.5,3.52,0
2.4968,0.30524,0.001501,1,3.525,2.5,3.525,0
2.4967,0.30524,0.001501,1,3.53,2.5,3.53,0
2.4966,0.30484,0.001501,1,3.535,2.5,3.535,0
2.4966,0.30484,0.001501,1,3.54,2.5,3.54,0
2.4965,0.30484,0.001501,1,3.545,2.5,3.545,0
2.4964,0.30484,0.001501,1,3.55,2.5,3.55,0
2.4966,0.30231,0.0018432,1,3.555,2.5,3.555,0
2.4968,0.30231,0.0018432,1,3.56,2.5,3.56,0
2.4969,0.30231,0.0018432,1,3.565,2.5,3.565,0
2.4972,0.30288,0.0018432,1,3.57,2.5,3.57,0
2.4975,0.30288,0.0018432,1,3.575,2.5,3.575,0
2.4978,0.30288,0.0018432,1,3.58,2.5,3.58,0
2.4978,0.30264,0.0018432,1,3.585,2.5,3.585,0
2.4975,0.30264,0.0018432,1,3.59,2.5,3.59,0
2.4971,0.30264,0.0018432,1,3.595,2.5,3.595,0
2.4967,0.30264,0.0018432,1,3.6,2.5,3.6,0
2.4968,0.90798,-0.00058617,1,3.605,2.5,3.605,0
2.4969,0.90798,-0.00058617,1,3.61,2.5,3.61,0
2.497,0.90798,-0.00058617,1,3.615,2.5,3.615,0
2.4971,0.90667,-0.00058617,1,3.62,2.5,3.62,0
2.4971,0.90667,-0.00058617,1,3.625,2.5,3.625,0
2.4971,0.90667,-0.00058617,1,3.63,2.5,3.63,0
2.4971,0.9081,-0.0020312,1,3.635,2.5,3.635,0
2.4968,0.9081,-0.0020312,1,3.64,2.5,3.64,0
2.4965,0.9081,-0.0020312,1,3.645,2.5,3.645,0
2.4963,0.90561,-0.0020312,1,3.65,2.5,3.65,0
2.4961,0.90561,-0.0020312,1,3.655,2.5,3.655,0
2.4959,0.90561,-0.0020312,1,3.66,2.5,3.66,0
2.4957,0.90561,-0.0020312,1,3.665,2.5,3.665,0
2.4957,0.9043,-0.0018304,1,3.67,2.5,3.67,0
2.4959,0.9043,-0.0018304,1,3.675,2.5,3.675,0
2.4961,0.9043,-0.0018304,1,3.68,2.5,3.68,0
2.4963,0.90383,-0.0018304,1,3.685,2.5,3.685,0
2.4965,0.90383,-0.0018304,1,3.69,2.5,3.69,0
2.4967,0.90383,-0.0018304,1,3.695,2.5,3.695,0
2.4969,0.90376,-0.0027832,1,3.7,2.5,3.7,0
2.497,0.90376,-0.0027832,1,3.705,2.5,3.705,0
2.4971,0.90376,-0.0027832,1,3.71,2.5,3.71,0
2.4972,0.90376,-0.0027832,1,3.715,2.5,3.715,0
2.4973,0.90622,-0.0027832,1,3.72,2.5,3.72,0
2.4974,0.90622,-0.0027832,1,3.725,2.5,3.725,0
2.4974,0.90622,-0.0027832,1,3.73,2.5,3.73,0
2.4975,0.9057,0.0017081,1,3.735,2.5,3.735,0
2.4974,0.9057,0.0017081,1,3.74,2.5,3.74,0
2.4973,0.9057,0.0017081,1,3.745,2.5,3.745,0
2.4971,0.9057,0.0017081,1,3.75,2.5,3.75,0
2.497,0.90237,0.0017081,1,3.755,2.5,3.755,0
2.4969,0.90237,0.0017081,1,3.76,2.5,3.76,0
2.4969,0.90237,0.0017081,1,3.765,2.5,3.765,0
2.497,0.90183,-0.001322,1,3.77,2.5,3.77,0
2.4974,0.90183,-0.001322,1,3.775,2.5,3.775,0
2.4977,0.90183,-0.001322,1,3.78,2.5,3.78,0
2.4981,0.90326,-0.001322,1,3.785,2.5,3.785,0
2.4984,0.90326,-0.001322,1,3.79,2.5,3.79,0
2.4987,0.90326,-0.001322,1,3.795,2.5,3.795,0
2.4991,0.90326,-0.001322,1,3.8,2.5,3.8,0
2.4993,0.90191,0.0005569,1,3.805,2.5,3.805,0
2.4995,0.90191,0.0005569,1,3.81,2.5,3.81,0
2.4997,0.90191,0.0005569,1,3.815,2.5,3.815,0
2.4998,0.90189,0.0005569,1,3.82,2.5,3.82,0
2.5,0.90189,0.0005569,1,3.825,2.5,3.825,0
2.5002,0.90189,0.0005569,1,3.83,2.5,3.83,0
2.5002,0.91079,0.0044767,1,3.835,2.5,3.835,0
2.5002,0.91079,0.0044767,1,3.84,2.5,3.84,0
2.5001,0.91079,0.0044767,1,3.845,2.5,3.845,0
2.5001,0.91079,0.0044767,1,3.85,2.5,3.85,0
2.5,0.90846,0.0044767,1,3.855,2.5,3.855,0
2.4999,0.90846,0.0044767,1,3.86,2.5,3.86,0
2.4998,0.90846,0.0044767,1,3.865,2.5,3.865,0
2.4997,0.90674,0.0044767,1,3.87,2.5,3.87,0
2.4997,0.90674,0.0044767,1,3.875,2.5,3.875,0
2.4996,0.90674,0.0044767,1,3.88,2.5,3.88,0
2.4995,0.90563,0.0044767,1,3.885,2.5,3.885,0
2.4994,0.90563,0.0044767,1,3.89,2.5,3.89,0
2.4993,0.90563,0.0044767,1,3.895,2.5,3.895,0
2.4992,0.90514,0.0044767,1,3.9,2.5,3.9,0
2.4991,0.90514,0.0044767,1,3.905,2.5,3.905,0
2.4991,0.90514,0.0044767,1,3.91,2.5,3.91,0
2.499,0.90514,0.0044767,1,3.915,2.5,3.915,0
2.4989,0.90527,0.0044767,1,3.92,2.5,3.92,0
2.4988,0.90527,0.0044767,1,3.925,2.5,3.925,0
2.4987,0.90527,0.0044767,1,3.93,2.5,3.93,0
2.4986,0.90602,0.0044767,1,3.935,2.5,3.935,0
2.4985,0.90602,0.0044767,1,3.94,2.5,3.94,0
2.4984,0.90602,0.0044767,1,3.945,2.5,3.945,0
2.4984,0.90737,0.0044767,1,3.95,2.5,3.95,0
2.4983,0.90737,0.0044767,1,3.955,2.5,3.955,0
2.4982,0.90737,0.0044767,1,3.96,2.5,3.96,0
2.4981,0.90737,0.0044767,1,3.965,2.5,3.965,0
2.498,0.90935,0.0044767,1,3.97,2.5,3.97,0
2.4979,0.90935,0.0044767,1,3.975,2.5,3.975,0
2.4978,0.90935,0.0044767,1,3.98,2.5,3.98,0
2.4977,0.91194,0.0044767,1,3.985,2.5,3.985,0
2.4977,0.91194,0.0044767,1,3.99,2.5,3.99,0
2.4976,0.91194,0.0044767,1,3.995,2.5,3.995,0
2.4975,1.0039,0.0076994,1,4,2.5,4,0
2.4975,1.0039,0.0076994,1,4.005,2.5,4.005,0
2.4975,1.0039,0.0076994,1,4.01,2.5,4.01,0
2.4975,1.0039,0.0076994,1,4.015,2.5,4.015,0
2.4975,1.004,0.0076994,1,4.02,2.5,4.02,0
2.4975,1.004,0.0076994,1,4.025,2.5,4.025,0
2.4976,1.004,0.0076994,1,4.03,2.5,4.03,0
2.4976,1.004,0.0076994,1,4.035,2.5,4.035,0
2.4976,1.004,0.0076994,1,4.04,2.5,4.04,0
2.4976,1.004,0.0076994,1,4.045,2.5,4.045,0
2.4976,1.004,0.0076994,1,4.05,2.5,4.05,0
2.4976,1.004,0.0076994,1,4.055,2.5,4.055,0
2.4976,1.004,0.0076994,1,4.06,2.5,4.06,0
2.4976,1.004,0.0076994,1,4.065,2.5,4.065,0
2.4977,1.004,0.0076994,1,4.07,2.5,4.07,0
2.4977,1.004,0.0076994,1,4.075,2.5,4.075,0
2.4977,1.004,0.0076994,1,4.08,2.5,4.08,0
2.4977,1.0038,0.0076994,1,4.085,2.5,4.085,0
2.4977,1.0038,0.0076994,1,4.09,2.5,4.09,0
2.4977,1.0038,0.0076994,1,4.095,2.5,4.095,0
2.4977,1.0038,0.0076994,1,4.1,2.5,4.1,0
2.4977,1.0037,0.0076994,1,4.105,2.5,4.105,0
2.4978,1.0037,0.0076994,1,4.11,2.5,4.11,0
2.4978,1.0037,0.0076994,1,4.115,2.5,4.115,0
2.4978,1.0034,0.0076994,1,4.12,2.5,4.12,0
2.4978,1.0034,0.0076994,1,4.125,2.5,4.125,0
2.4978,1.0034,0.0076994,1,4.13,2.5,4.13,0
2.4978,1.0031,0.0076994,1,4.135,2.5,4.135,0
2.4978,1.0031,0.0076994,1,4.14,2.5,4.14,0
2.4978,1.0031,0.0076994,1,4.145,2.5,4.145,0
2.4979,1.0028,0.0076994,1,4.15,2.5,4.15,0
2.4979,1.0028,0.0076994,1,4.155,2.5,4.155,0
2.4979,1.0028,0.0076994,1,4.16,2.5,4.16,0
2.4979,1.0028,0.0076994,1,4.165,2.5,4.165,0
2.4979,1.0026,-0.0063424,1,4.17,2.5,4.17,0
2.4979,1.0026,-0.0063424,1,4.175,2.5,4.175,0
2.4979,1.0026,-0.0063424,1,4.18,2.5,4.18,0
2.4979,1.0037,-0.0063424,1,4.185,2.5,4.185,0
2.4979,1.0037,-0.0063424,1,4.19,2.5,4.19,0
2.4979,1.0037,-0.0063424,1,4.195,2.5,4.195,0
2.4979,1.0037,-0.0063424,1,4.2,2.5,4.2,0
2.4979,1.0032,0.0039449,1,4.205,2.5,4.205,0
2.498,1.0032,0.0039449,1,4.21,2.5,4.21,0
2.4981,1.0032,0.0039449,1,4.215,2.5,4.215,0
2.4982,1.0014,0.0039449,1,4.22,2.5,4.22,0
2.4983,1.0014,0.0039449,1,4.225,2.5,4.225,0
2.4984,1.0014,0.0039449,1,4.23,2.5,4.23,0
2.4984,1.0038,-0.00041784,1,4.235,2.5,4.235,0
2.4985,1.0038,-0.00041784,1,4.24,2.5,4.24,0
2.4985,1.0038,-0.00041784,1,4.245,2.5,4.245,0
2.4985,1.0038,-0.00041784,1,4.25,2.5,4.25,0
2.4985,1.0019,-0.00041784,1,4.255,2.5,4.255,0
2.4985,1.0019,-0.00041784,1,4.26,2.5,4.26,0
2.4986,1.0019,-0.00041784,1,4.265,2.5,4.265,0
2.4986,1.0031,0.0031714,1,4.27,2.5,4.27,0
2.4986,1.0031,0.0031714,1,4.275,2.5,4.275,0
2.4987,1.0031,0.0031714,1,4.28,2.5,4.28,0
2.4988,1.0032,0.0031714,1,4.285,2.5,4.285,0
2.4988,1.0032,0.0031714,1,4.29,2.5,4.29,0
2.4989,1.0032,0.0031714,1,4.295,2.5,4.295,0
2.499,1.0044,0.0049589,1,4.3,2.5,4.3,0
2.4991,1.0044,0.0049589,1,4.305,2.5,4.305,0
2.4991,1.0044,0.0049589,1,4.31,2.5,4.31,0
2.4991,1.0044,0.0049589,1,4.315,2.5,4.315,0
2.4992,1.001,0.0049589,1,4.32,2.5,4.32,0
2.4992,1.001,0.0049589,1,4.325,2.5,4.325,0
2.4992,1.001,0.0049589,1,4.33,2.5,4.33,0
2.4992,0.99881,0.0049589,1,4.335,2.5,4.335,0
2.4992,0.99881,0.0049589,1,4.34,2.5,4.34,0
2.4991,0.99881,0.0049589,1,4.345,2.5,4.345,0
2.4991,0.99881,0.0049589,1,4.35,2.5,4.35,0
2.499,1.0002,-0.0013135,1,4.355,2.5,4.355,0
2.499,1.0002,-0.0013135,1,4.36,2.5,4.36,0
2.4989,1.0002,-0.0013135,1,4.365,2.5,4.365,0
2.499,0.99889,-0.0013135,1,4.37,2.5,4.37,0
2.4993,0.99889,-0.0013135,1,4.375,2.5,4.375,0
2.4995,0.99889,-0.0013135,1,4.38,2.5,4.38,0
2.4996,1.0042,0.005841,1,4.385,2.5,4.385,0
2.4997,1.0042,0.005841,1,4.39,2.5,4.39,0
2.4998,1.0042,0.005841,1,4.395,2.5,4.395,0
2.4999,0.40307,0.0035268,1,4.4,2.5,4.4,0
2.4989,0.40307,0.0035268,1,4.405,2.5,4.405,0
2.498,0.40307,0.0035268,1,4.41,2.5,4.41,0
2.497,0.40307,0.0035268,1,4.415,2.5,4.415,0
2.497,0.40181,0.0035268,1,4.42,2.5,4.42,0
2.4974,0.40181,0.0035268,1,4.425,2.5,4.425,0
2.4978,0.40181,0.0035268,1,4.43,2.5,4.43,0
2.4981,0.40273,0.0032423,1,4.435,2.5,4.435,0
2.4983,0.40273,0.0032423,1,4.44,2.5,4.44,0
2.4985,0.40273,0.0032423,1,4.445,2.5,4.445,0
2.4987,0.40273,0.0032423,1,4.45,2.5,4.45,0
2.4987,0.40062,0.0032423,1,4.455,2.5,4.455,0
2.4986,0.40062,0.0032423,1,4.46,2.5,4.46,0
2.4986,0.40062,0.0032423,1,4.465,2.5,4.465,0
2.4986,0.40028,0.0032423,1,4.47,2.5,4.47,0
2.4986,0.40028,0.0032423,1,4.475,2.5,4.475,0
2.4986,0.40028,0.0032423,1,4.48,2.5,4.48,0
2.4985,0.40168,0.0032423,1,4.485,2.5,4.485,0
2.4985,0.40168,0.0032423,1,4.49,2.5,4.49,0
2.4985,0.40168,0.0032423,1,4.495,2.5,4.495,0
2.4985,0.40168,0.0032423,1,4.5,2.5,4.5,0
2.4985,0.40217,0.002417,1,4.505,2.5,4.505,0
2.4985,0.40217,0.002417,1,4.51,2.5,4.51,0
2.4986,0.40217,0.002417,1,4.515,2.5,4.515,0
2.4986,0.40051,0.002417,1,4.52,2.5,4.52,0
2.4986,0.40051,0.002417,1,4.525,2.5,4.525,0
2.4987,0.40051,0.002417,1,4.53,2.5,4.53,0
2.4987,0.40002,0.002417,1,4.535,2.5,4.535,0
2.4988,0.40002,0.002417,1,4.54,2.5,4.54,0
2.4988,0.40002,0.002417,1,4.545,2.5,4.545,0
2.4988,0.4007,0.002417,1,4.55,2.5,4.55,0
2.4988,0.4007,0.002417,1,4.555,2.5,4.555,0
2.4989,0.4007,0.002417,1,4.56,2.5,4.56,0
2.4989,0.4007,0.002417,1,4.565,2.5,4.565,0
2.4989,0.40002,0.0014827,1,4.57,2.5,4.57,0
2.4989,0.40002,0.0014827,1,4.575,2.5,4.575,0
2.4988,0.40002,0.0014827,1,4.58,2.5,4.58,0
2.4988,0.39947,0.0014827,1,4.585,2.5,4.585,0
2.4988,0.39947,0.0014827,1,4.59,2.5,4.59,0
2.4988,0.39947,0.0014827,1,4.595,2.5,4.595,0
2.4987,0.39947,0.0014827,1,4.6,2.5,4.6,0
2.4987,0.39995,0.0014827,1,4.605,2.5,4.605,0
2.4987,0.39995,0.0014827,1,4.61,2.5,4.61,0
2.4987,0.39995,0.0014827,1,4.615,2.5,4.615,0
2.4986,0.40146,0.0014827,1,4.62,2.5,4.62,0
2.4986,0.40146,0.0014827,1,4.625,2.5,4.625,0
2.4986,0.40146,0.0014827,1,4.63,2.5,4.63,0
2.4986,0.39972,0.001524,1,4.635,2.5,4.635,0
2.4987,0.39972,0.001524,1,4.64,2.5,4.64,0
2.4987,0.39972,0.001524,1,4.645,2.5,4.645,0
2.4987,0.39912,0.001524,1,4.65,2.5,4.65,0
2.4988,0.39912,0.001524,1,4.655,2.5,4.655,0
2.4988,0.39912,0.001524,1,4.66,2.5,4.66,0
2.4988,0.39912,0.001524,1,4.665,2.5,4.665,0
2.4989,0.40036,0.001524,1,4.67,2.5,4.67,0
2.4989,0.40036,0.001524,1,4.675,2.5,4.675,0
2.4989,0.40036,0.001524,1,4.68,2.5,4.68,0
2.4989,0.4024,0.0018432,1,4.685,2.5,4.685,0
2.4989,0.4024,0.0018432,1,4.69,2.5,4.69,0
2.4988,0.4024,0.0018432,1,4.695,2.5,4.695,0
2.4987,0.4024,0.0018432,1,4.7,2.5,4.7,0
2.4986,0.39908,0.0018432,1,4.705,2.5,4.705,0
2.4984,0.39908,0.0018432,1,4.71,2.5,4.71,0
2.4983,0.39908,0.0018432,1,4.715,2.5,4.715,0
2.4981,0.39888,0.0018432,1,4.72,2.5,4.72,0
2.498,0.39888,0.0018432,1,4.725,2.5,4.725,0
2.4978,0.39888,0.0018432,1,4.73,2.5,4.73,0
2.4977,0.40181,0.0018432,1,4.735,2.5,4.735,0
2.4975,0.40181,0.0018432,1,4.74,2.5,4.74,0
2.4974,0.40181,0.0018432,1,4.745,2.5,4.745,0
2.4973,0.40181,0.0018432,1,4.75,2.5,4.75,0
2.4978,0.40083,0.0036637,1,4.755,2.5,4.755,0
2.4983,0.40083,0.0036637,1,4.76,2.5,4.76,0
2.4988,0.40083,0.0036637,1,4.765,2.5,4.765,0
2.4993,0.39688,0.0036637,1,4.77,2.5,4.77,0
2.4999,0.39688,0.0036637,1,4.775,2.5,4.775,0
2.5005,0.39688,0.0036637,1,4.78,2.5,4.78,0
2.5005,0.4022,0.0036637,1,4.785,2.5,4.785,0
2.4993,0.4022,0.0036637,1,4.79,2.5,4.79,0
2.4981,0.4022,0.0036637,1,4.795,2.5,4.795,0
2.497,0.80711,-0.00062106,1,4.8,2.5,4.8,0
2.4975,0.80711,-0.00062106,1,4.805,2.5,4.805,0
2.4981,0.80711,-0.00062106,1,4.81,2.5,4.81,0
2.4986,0.80711,-0.00062106,1,4.815,2.5,4.815,0
2.4992,0.80379,-0.00062106,1,4.82,2.5,4.82,0
2.4998,0.80379,-0.00062106,1,4.825,2.5,4.825,0
2.5003,0.80379,-0.00062106,1,4.83,2.5,4.83,0
2.5006,0.80123,-0.00034424,1,4.835,2.5,4.835,0
2.5004,0.80123,-0.00034424,1,4.84,2.5,4.84,0
2.5002,0.80123,-0.00034424,1,4.845,2.5,4.845,0
2.5,0.80123,-0.00034424,1,4.85,2.5,4.85,0
2.5,0.80017,9.5475e-05,1,4.855,2.5,4.855,0
2.5,0.80017,9.5475e-05,1,4.86,2.5,4.86,0
2.5,0.80017,9.5475e-05,1,4.865,2.5,4.865,0
2.5,0.79906,9.5475e-05,1,4.87,2.5,4.87,0
2.5,0.79906,9.5475e-05,1,4.875,2.5,4.875,0
2.5,0.79906,9.5475e-05,1,4.88,2.5,4.88,0
2.5,0.79823,9.5475e-05,1,4.885,2.5,4.885,0
2.5,0.79823,9.5475e-05,1,4.89,2.5,4.89,0
2.5,0.79823,9.5475e-05,1,4.895,2.5,4.895,0
2.5,0.79769,9.5475e-05,1,4.9,2.5,4.9,0
2.5,0.79769,9.5475e-05,1,4.905,2.5,4.905,0
2.5,0.79769,9.5475e-05,1,4.91,2.5,4.91,0
2.5,0.79769,9.5475e-05,1,4.915,2.5,4.915,0
2.5,0.79743,9.5475e-05,1,4.92,2.5,4.92,0
2.5,0.79743,9.5475e-05,1,4.925,2.5,4.925,0
2.5,0.79743,9.5475e-05,1,4.93,2.5,4.93,0
2.5,0.79746,9.5475e-05,1,4.935,2.5,4.935,0
2.5,0.79746,9.5475e-05,1,4.94,2.5,4.94,0
2.5,0.79746,9.5475e-05,1,4.945,2.5,4.945,0
2.5,0.79746,9.5475e-05,1,4.95,2.5,4.95,0
2.5,0.79777,9.5475e-05,1,4.955,2.5,4.955,0
2.5,0.79777,9.5475e-05,1,4.96,2.5,4.96,0
2.5,0.79777,9.5475e-05,1,4.965,2.5,4.965,0
2.5,0.79837,9.5475e-05,1,4.97,2.5,4.97,0
2.5,0.79837,9.5475e-05,1,4.975,2.5,4.975,0
2.5,0.79837,9.5475e-05,1,4.98,2.5,4.98,0
2.5,0.79925,9.5475e-05,1,4.985,2.5,4.985,0
2.5,0.79925,9.5475e-05,1,4.99,2.5,4.99,0
2.5,0.79925,9.5475e-05,1,4.995,2.5,4.995,0
nan,nan,nan,0,5,2.5,5,0

